DeepPCR: Parallelizing Sequential Operations in Neural Networks

Parallelization techniques have become ubiquitous for accelerating inference and training of deep neural networks. Despite this, several operations are still performed in a sequential manner. For instance, the forward and backward passes are executed layer-by-layer, and the output of diffusion models is produced by applying a sequence of denoising steps. This sequential approach results in a computational cost proportional to the number of steps involved, presenting a potential bottleneck as the number of steps increases. In this work, we introduce DeepPCR, a novel algorithm which parallelizes typically sequential operations in order to speed up inference and training of neural networks. DeepPCR is based on interpreting a sequence of $L$ steps as the solution of a specific system of equations, which we recover using the Parallel Cyclic Reduction algorithm. This reduces the complexity of computing the sequential operations from $\mathcal{O}(L)$ to $\mathcal{O}(\log_2L)$, thus yielding a speedup for large $L$. To verify the theoretical lower complexity of the algorithm, and to identify regimes for speedup, we test the effectiveness of DeepPCR in parallelizing the forward and backward pass in multi-layer perceptrons, and reach speedups of up to $30\times$ for the forward and $200\times$ for the backward pass. We additionally showcase the flexibility of DeepPCR by parallelizing training of ResNets with as many as 1024 layers, and generation in diffusion models, enabling up to $7\times$ faster training and $11\times$ faster generation, respectively, when compared to the sequential approach.

==> data/accuracy_training_evolution.csv <==
0,1,2,3,4,5,6,7,8,9,10,11
0.7831,0.78319997,-9.995699e-05,0.7794,0.7725,0.0069000125,0.86399996,0.8662,-0.0022000074,NaN,NaN,NaN
0.8761,0.8761,0.0,0.9025,0.90169996,0.00080001354,0.90129995,0.89989996,0.0013999939,NaN,NaN,NaN
0.90209997,0.9016,0.00049996376,0.91349995,0.9115,0.0019999743,0.91239995,0.9105,0.0018999577,NaN,NaN,NaN
0.91179997,0.91239995,-0.00059998035,0.923,0.91899997,0.004000008,0.92039996,0.92329997,-0.0029000044,NaN,NaN,NaN
0.921,0.91999996,0.0010000467,0.93289995,0.9332,-0.00030004978,0.918,0.9181,-0.000100016594,NaN,NaN,NaN
0.92539996,0.9255,-0.000100016594,0.9166,0.9098,0.006799996,0.9392,0.9386,0.00059998035,NaN,NaN,NaN
0.9158,0.91779995,-0.0019999743,0.9402,0.94079995,-0.00059998035,0.93969995,0.93969995,0.0,NaN,NaN,NaN
0.93689996,0.93619996,0.00069999695,0.93939996,0.94,-0.00060003996,0.9388,0.9384,0.00040000677,NaN,NaN,NaN

==> data/df_err_vs_newton_down16.csv <==
,256_cond_0_x,256_cond_0_y,256_cond_1_x,256_cond_1_y,512_cond_0_x,512_cond_0_y,512_cond_1_x,512_cond_1_y,1024_cond_0_x,1024_cond_0_y,1024_cond_1_x,1024_cond_1_y
1,-0.0008560083106549314,122.25870513916016,7.256816891622043e-05,72.68752140469022,0.0010012953742125007,531.1058756510416,0.0001451660380465263,618.7549540201823,0.00038846861470985316,10395.35715060764,,
2,0.9999822896457913,12.00384039349026,1.0010337932083337,7.686803923712836,0.9994308237812609,43.25325499640571,1.0001852091165462,27.45900673336453,1.0001168989112315,712.2827589246962,,
3,2.0008007405916493,2.1384699609544544,2.0002962441826373,2.014663683043586,1.99961008399723,3.2384182612101235,2.0004781856785727,3.2730242676205106,1.9981724303673898,26.05283313327365,2.0002456345928823,19.55713939666748
4,3.000819356387918,1.3508595493104725,3.0007353059754918,1.2183892130851746,3.000393237736243,2.744251304202609,3.000545780383669,2.746098968717787,3.0002422879043507,2.4870076047049627,2.9996867716133844,5.089847034878201
6,5.000385256129107,0.203753896885448,5.000802315316275,0.304167519013087,4.998716532686613,0.3627541992399428,4.99975541813007,0.5204830517371496,4.999759925572301,0.988457315497928,4.99904876539577,1.1468066440688238
8,6.998745340179732,0.022182027498881,6.998545487550391,0.0399022102355957,6.999862540340723,0.1022028277317683,7.000236472416282,0.1125653104649649,7.000702729884088,0.5746804045306312,7.000850667629295,0.8408674365944333
10,9.00084094956912,0.0020428564813401,9.001205161613477,0.0058154894245995,8.99994907638261,0.0308863545457522,8.999242766795991,0.0294607902566591,8.99953488477721,0.4900241361724006,8.999970897100354,0.6093700726826986
12,10.999940429511947,0.0008791552649603,10.779181077377208,0.0010928221874766,11.00156497996633,0.0046066757705476,11.001267697161431,0.0069400030705663,10.997507516687575,0.2647706932491726,11.000826087607413,0.3554358515474531
14,11.333481079604557,0.001012977419628,11.332110777430373,0.0011383435792393,13.000015618707764,0.0033258410791556,12.99953975191072,0.0037207669681972,13.00045376975385,0.0960948665936788,13.001213816389324,0.107554775973161
16,11.444616693114352,0.0009156582463118,11.334993340903662,0.0012464316354857,13.777000149319694,0.0027427300810813,13.443303677719568,0.0038188021216127,15.000989295913081,0.0602687439984745,15.000627938781266,0.0300770555105474
18,11.223731378293035,0.000998147815052,11.444679858825946,0.0011852971381611,13.776946621169282,0.0020412521229849,13.66625645545001,0.0029098439133829,17.00066968670089,0.0344364463041226,17.001068068126855,0.030224145286613
20,11.332953260275993,0.0010091107752588,11.33366645384379,0.0012180784510241,14.666622809652432,0.0034094941284921,13.88863708283703,0.0037476391428046,18.999263235218454,0.0489470877995093,18.88843204042991,0.0244894048406018
22,11.22221809235458,0.0010134296284781,11.33277354401393,0.0012120587958229,13.889301648384759,0.0022322825259632,14.109426989398075,0.0021963516871134,20.666126411796245,0.0616593000789483,20.888099184131153,0.0199288291235764
24,11.224086527450007,0.0010273661464452,11.223047026631823,0.0011888102938731,13.668576650833936,0.0025431023289759,14.777240556799704,0.0033121613992585,22.332781769957275,0.0518679335299465,22.777469319224423,0.0259713923765553
26,11.222134852229386,0.0009163448380099,11.222185848078295,0.0011791379915343,14.110975995505312,0.0021350499656465,15.6666642772836,0.0037006624042987,23.889187142138486,0.047068234740032,23.999025350782638,0.0274637295968002
28,11.333430849049577,0.0008716541859838,11.223770828611604,0.0012432992872264,14.110571931494995,0.0032247969259818,16.110575781084865,0.0045051280823018,25.887916170699825,0.0546672120690345,25.555819795840314,0.0274664531979295
30,11.222476592298817,0.0008412962262001,11.222271376887416,0.0011094042824374,14.223092990293795,0.0024967412981722,16.776866348515416,0.0039448464910189,27.44564713568175,0.0514520071446895,27.333142375073194,0.0262890982752045
35,11.221993850026736,0.0008652714184588,11.332551059327166,0.0011801056356893,13.444835840026848,0.0021908266676796,13.332761679704415,0.0026268590655591,31.887016665793354,0.0510823801159858,30.66560937304637,0.0526158929181595
40,11.220114593208757,0.0009681737153894,11.223344072237461,0.0010356849266423,13.667471412234418,0.0027167428698804,14.777564260662494,0.0026184825433625,31.112259720219946,0.035156232667052,34.998072092214485,0.0203273753739065
45,11.333639454256682,0.0008804864353603,11.221282012864528,0.0011199075314733,15.332769251113833,0.0022635929700401,13.220320611088937,0.0035011391672823,32.55616719383382,0.053521554917097,36.22217157640993,0.0119640601591931
50,11.33409624819073,0.0009497544831699,11.11061792709497,0.001224636617634,15.333638498068689,0.0024951919913291,14.222488408831195,0.001860089186165,35.99917763062053,0.0455738239818149,37.33539019176626,0.0309332588739279
55,11.332820008064344,0.0010267181528939,11.333670890757928,0.0011648556424511,13.888281239345684,0.0029410997198687,14.776839102270966,0.0031066673497358,46.89041714028446,0.0663073114636871,35.33123094852317,0.0437065225301517
60,11.332488326154165,0.0010355793767505,11.333864194412818,0.0012580412957403,14.110727847903169,0.002697579562664,15.778053225889666,0.0023464059664143,43.44663051187548,0.0628360642327202,37.33464008265028,0.0191496590980225


==> data/df_err_vs_newton_down28.csv <==
,256_cond_0_x,256_cond_0_y,256_cond_1_x,256_cond_1_y,512_cond_0_x,512_cond_0_y,512_cond_1_x,512_cond_1_y,1024_cond_0_x,1024_cond_0_y,1024_cond_1_x,1024_cond_1_y
1,-0.0008524102564856924,68.13987223307292,-0.0006085740154253778,73.69533581203885,0.0020665144491299418,292.128419664171,0.00033354342851663234,1127.7425740559895,0.000783159444783983,31486.00531684028,0.00031448813408566475,87169.16644965278
2,1.0009542307992987,14.549898253546822,1.0000078326570787,17.943571938408745,1.0000976997886029,59.82172054714627,1.0002463022768007,229.01151445176868,1.0005903734112092,13515.569498697916,0.9994848791147004,22635.50732421875
3,2.00023174547132,10.444775263468424,2.0007092273566576,8.174031045701769,1.9994479075320055,13.325654824574787,2.000245535814933,21.952240626017257,1.999940072747468,6505.807373046875,1.9997422578667818,4116.441847059462
4,3.000174983340262,7.354993422826131,3.0001184622753523,4.412029425303142,3.0010529832819652,6.985325574874878,3.000023305049009,6.323529163996379,2.9971429728200256,3181.480428059896,3.00132248098457,1504.9625210232205
6,4.9985646361307055,1.5511924028396606,5.000028110584809,2.00761181778378,5.0009130198491585,1.2931111454963684,4.9997357334505,1.6857855452431574,5.000923137969432,618.9614902072483,4.999611689465023,85.74004819658067
8,7.001623847881839,0.2138785686757829,6.999836337997041,0.2737851606474982,6.999935631847891,0.3089873658286201,7.000383393094506,0.5494659708605872,6.999780239367956,78.17095586988661,6.9984946295187775,5.994829879866706
10,8.998831853008118,0.0232940713564554,8.999786772949223,0.0186023910840352,9.000038423693262,0.0864456171790758,9.000404211098951,0.2389291649063428,8.998994669732475,8.236070818371243,9.000670032079672,1.5636469258202448
12,11.001344014888213,0.0031286577383677,11.000489380496765,0.0035902212063471,11.000762291430316,0.0219435443480809,11.001168429785881,0.0472053372197681,11.000604001057058,1.6489462190204196,11.001093289483741,2.4870092074076333
14,13.000845851826323,0.002922397520807,13.000601132252237,0.0016758077674441,13.002429292887308,0.0136258353789647,13.001864394685327,0.0169272811876402,12.99998685205754,1.3734321196873982,13.0000107725436,0.9894531501664056
16,13.223164653345437,0.002922397520807,13.444664004002442,0.0014510378241539,14.890311770048303,0.0136046219203207,14.999355144942353,0.0188055096401108,14.999956620334109,0.955509215593338,14.999332661812792,1.0278473065959082
18,13.221532759780422,0.002922397520807,13.447350049170693,0.0017422892981105,15.890083793583107,0.01190394990974,16.333175430657125,0.015099126431677,16.999778920058304,0.7989930344952477,17.00176105787961,0.8753165735138787
20,13.220867890710762,0.002922397520807,13.554843003612417,0.0014460384845733,16.5576284130976,0.0073936854799588,18.11163640296792,0.0244740090436405,19.000116605946634,0.6681162284480201,19.00080004007963,0.6643413735760583
22,13.221510671862882,0.002922397520807,13.445840268397006,0.0016861359278361,17.222511919778217,0.0065347262554698,18.556826927288466,0.0163612978325949,21.00107213961165,1.2504671447806888,21.001541345607595,1.018623313970036
24,13.220902519407186,0.002922397520807,13.443252316470728,0.0015271670288509,17.889598075019187,0.0049484173456827,19.445068456166034,0.0146988323993153,22.998095770965023,0.7568571236398485,23.000241356352053,1.0094029116961691
26,13.221745244260262,0.002922397520807,13.555202232622047,0.0015670052833027,18.223599979162756,0.0047272741794586,19.664987965813125,0.0152404722240236,25.001343060163165,0.7061660753356086,24.999442928840892,0.7394547959168752
28,13.223126994577315,0.002922397520807,13.33432813218196,0.0014508209294743,18.443729506386553,0.0054910530646642,19.777657052587678,0.007491894894176,26.99989069250196,0.6940116054481931,26.9983016296601,0.8830825355317857
30,13.223232104420887,0.002922397520807,13.555284748962789,0.0017062202095985,18.666006752351937,0.0064427550468179,23.220822920804093,0.0262477811839845,29.00153360341369,0.739836699432797,29.00027031582471,0.92366134458118
35,13.22042157581653,0.002922397520807,13.3342057322732,0.0014377170138888,19.223136886340313,0.0050894945032066,21.111636464237744,0.0240382357603973,34.00038234936795,0.7483291923999786,34.00021664510772,0.7201059493753645
40,13.222387276386002,0.002922397520807,13.556482366184676,0.001489022332761,19.77758782563154,0.0050398082368903,25.88890386088172,0.0145626440644264,39.00117347286607,0.9856745236449772,38.99923744445698,1.4207240641117096
45,13.221243136243846,0.002922397520807,13.444897814594897,0.0017510795344909,20.333342558206663,0.0056478484637207,26.444010672596427,0.0131799164745542,44.00051309328979,0.9990677568647596,43.99965767706802,1.0640565305948255
50,13.223744632801221,0.002922397520807,13.333180213976119,0.0016614347696304,20.889375212941744,0.0056819141738944,31.778272075030447,0.0207007052376866,49.00017863501278,1.057543112172021,48.99943171675157,1.450556453731325
55,13.224121781030608,0.002922397520807,13.447117108389778,0.001350014263557,21.444271108023628,0.0042074885633256,31.666808828136876,0.0078001353475782,54.00097843121394,0.8079061607519785,54.00021148040248,1.1307884636852477
60,13.2226273114333,0.002922397520807,13.55492565759415,0.0017877059678236,21.556355524037862,0.0042074885633256,28.110690696285797,0.0067598256799909,58.998393881372465,0.6205384234587351,59.001753110772626,0.9783333415786424


==> data/df_err_vs_newton_down4.csv <==
,256_cond_0_x,256_cond_0_y,256_cond_1_x,256_cond_1_y,512_cond_0_x,512_cond_0_y,512_cond_1_x,512_cond_1_y,1024_cond_0_x,1024_cond_0_y,1024_cond_1_x,1024_cond_1_y
1,6.221560734993102e-05,0.3084182060427136,-2.3101437937174244e-05,0.2264517769217491,0.0004630795485531425,0.1958946221404605,-0.0006018642263406099,0.1801593899726867,-0.0005989276347466103,0.2503554357422722,0.000521364972545043,0.2623706824249691
2,0.9989708782183039,0.0947667260964711,0.9993456627456913,0.0984508660104539,1.0011853262140398,0.1164707723591062,0.998841764783922,0.1136705602208773,0.9984676497969239,0.1726357506381141,1.0002142359163095,0.1812368465794457
3,2.000300543683552,0.0312806309925185,2.0004752944868955,0.0380171736081441,2.0005485397027973,0.0669763286908467,2.0015986080115575,0.0614957114060719,1.9992631111690806,0.1126837266816033,2.0001447858449506,0.1188003280096584
4,2.9982512803778403,0.0095259017414516,3.002128590406704,0.0135132736629909,2.9992597315363696,0.0385366280873616,2.9983373626722005,0.0353205601374308,2.999970364392716,0.0774895383252037,2.998297201619614,0.0779378993643654
6,5.000043187801298,0.000780787732866,4.9999142390441795,0.0013246503141191,4.999794296232801,0.0090600649515787,4.999882472984704,0.010322180059221,4.999546168496333,0.0335510638025071,5.001910463171593,0.0334404706954956
8,6.109739323903736,0.0005883508258395,6.444372355884707,0.0006904966301388,7.000092022367755,0.0014261802037556,7.001798081606894,0.0021753973431057,7.00106428838889,0.0162082115809122,7.0009615868079065,0.0160112977027893
10,6.000371406499236,0.0006730821397569,6.446331498097965,0.0006904966301388,7.99941876854054,0.0012162327766418,8.221762824132048,0.0014335446887546,8.99992102260533,0.0077011717690361,9.00120343868595,0.0079264773262871
12,5.9989310472410535,0.0006739232275221,6.445205964100895,0.0006904966301388,8.00013945594555,0.0012040535608927,8.221184845370729,0.0014385845926072,10.889690568751927,0.0032295452223883,11.00031722927072,0.0034626656108432
14,6.111917034194859,0.0005891058180067,6.44487324373212,0.0006904966301388,8.000456603178419,0.0012114975187513,8.22243283689523,0.0014323128594292,11.887842447232499,0.0025884244177076,12.221170133360829,0.0024754669931199
16,5.998644721246341,0.0006789167722066,6.445288221126089,0.0006904966301388,8.000402912146429,0.0012121862835354,8.220248842720634,0.0014323128594292,11.889612448270903,0.0025922920968797,12.333972683346829,0.0024754669931199
18,5.999506057781086,0.0006787379582722,6.444662581981158,0.0006904966301388,8.000378283259241,0.001207947731018,8.221762892291425,0.0014323128594292,11.88803112031666,0.0025937954584757,12.331419501783314,0.0024754669931199
20,6.112273838023995,0.000586191813151,6.444202674467265,0.0006904966301388,8.000248515785495,0.001216537422604,8.223946500366694,0.001428484916687,11.886080054842793,0.0025875435935126,12.333815789139452,0.0024754669931199
22,6.110898343038105,0.0005832248263888,6.445394591055409,0.0006904966301388,7.999598213649339,0.0012073185708787,8.222485871432623,0.0014323128594292,11.88777532146614,0.0025858879089355,12.333850205846009,0.0024754669931199
24,6.00053344624948,0.0006795326868693,6.44611563337679,0.0006904966301388,8.110222301452646,0.0010856853591071,8.223045130283303,0.0014321472909715,11.88856249844597,0.0025893913375006,12.331871336743385,0.0024754669931199
26,6.112867696061533,0.0005867348776923,6.445372857806783,0.0006904966301388,8.000027314900775,0.0012167228592766,8.221159796967392,0.0014323128594292,11.889056617856555,0.0025914046499464,12.332621348026477,0.0024759040938483
28,6.1107848071401065,0.0005918873680962,6.443895040734602,0.0006904966301388,8.000377463829706,0.0012085901366339,8.223174099903227,0.0014323128594292,11.888699798814223,0.0025917026731703,12.333732637552497,0.0024754669931199
30,6.000507878064128,0.0006785127851698,6.445803298530529,0.0006904966301388,8.000805814846231,0.0012154248025682,8.222237874051551,0.0014323128594292,11.890234310625074,0.0025957028071085,12.332580187081819,0.002477745215098
35,6.000207445061955,0.0006747775607638,6.445146522236738,0.0006904966301388,8.110149806908261,0.0010922087563408,8.224072812014452,0.0014323128594292,11.888901145852751,0.0025890800688001,12.333215295925738,0.0024733940760294
40,6.110642210441709,0.0005798207388983,6.441678249251779,0.0006904966301388,8.111087565578844,0.0010927783118353,8.223400083185442,0.0014323128594292,11.888298480056994,0.0025947093963623,12.331535630971768,0.0024754669931199
45,6.0002365037436896,0.0006804664929707,6.4446684549557265,0.0006904966301388,8.000431881439214,0.0012062059508429,8.222650476223027,0.0014323128594292,11.88683073018713,0.0025931000709533,12.332844615926144,0.0024754669931199
50,6.11049961955243,0.0005917482905917,6.443318761375446,0.0006904966301388,8.114149096568076,0.0010919239785936,8.221965033041727,0.0014323128594292,11.888230356472459,0.0025926497247483,12.332983723545476,0.0024754669931199
55,5.997689633780604,0.0006772809558444,6.4458594289643285,0.0006904966301388,8.001646135658826,0.0012091398239135,8.22184304188494,0.0014323128594292,11.89015474849256,0.0025894575648837,12.33277845376186,0.0024705462985568
60,6.111867047895701,0.0005838804774814,6.44483516692233,0.0006904966301388,7.999326882257345,0.0012087954415215,8.223195412494734,0.0014323128594292,11.889024455084362,0.0025905701849195,12.333141977913902,0.0024721225102742


==> data/df_err_vs_newton_down8.csv <==
,256_cond_0_x,256_cond_0_y,256_cond_1_x,256_cond_1_y,512_cond_0_x,512_cond_0_y,512_cond_1_x,512_cond_1_y,1024_cond_0_x,1024_cond_0_y,1024_cond_1_x,1024_cond_1_y
1,6.176629444424732e-05,1.5261145167880588,0.0007588035798760666,1.2130421532524958,0.0014845631137143471,1.828045222494337,-0.0002507225798878453,1.1547374924023943,0.0012740074525664875,3.276043428315057,-0.0015455903483891466,1.952584180567
2,0.9994610494960432,0.5593340463108487,1.0001475749675055,0.5574838684664832,0.9989800340919784,0.5585842231909434,0.9996804394602736,0.5784128705660502,1.0007168126361528,0.7702158259020911,1.0005978031962777,0.6371361878183153
3,2.0003793107871073,0.2133531736003028,2.001547479651561,0.1929020575351185,1.9991566267611351,0.2236983188324504,1.9997690507776107,0.2824501925044589,2.000153452290011,0.4260253144635094,1.9999093198322935,0.3877295686139
4,3.000922975513847,0.0690257317490047,2.999380394435919,0.0528300669458177,2.9998230703255326,0.0998028649224175,3.0008938721996254,0.1202228822641902,2.998868836548424,0.2334300610754225,3.0011582846599647,0.2318038956986533
6,4.9997044690626975,0.0030486120118035,5.000451821189606,0.0032791627777947,5.002234558493975,0.0145798590448167,5.000777190341536,0.0146356887287563,5.000913791562204,0.0576997266875373,5.001452317598687,0.0681108633677164
8,6.890165833711657,0.0008178386423322,6.778598202572506,0.0009356273545159,6.999411526766429,0.0023442904154459,7.000087515275776,0.0027578009499443,6.9996281188217955,0.0190549227926466,7.001335797316581,0.0274748802185058
10,6.999837523982026,0.000816136598587,7.0014617017329135,0.0008467063307762,8.222006614290917,0.0017157263225979,7.889047145870976,0.0027585360738966,8.999245537361114,0.0067619548903571,9.000245356177306,0.0082584420839945
12,6.999424605683964,0.0008147358894348,7.001461165469313,0.0008490416738722,8.221130264454866,0.0017186535729302,7.8900275910522915,0.0027544564670986,10.777656583171874,0.003908614317576,10.999972933784663,0.0041757159762912
14,6.999416361382613,0.0008170803387959,6.887044381946574,0.0009298390812344,8.222282737875426,0.0017136335372924,7.887816876966417,0.0027575492858886,11.000532577873269,0.0039091904958089,11.109402921762557,0.0041810406578911
16,6.999677839181753,0.0008192989561292,6.889327620627344,0.0009303159183926,8.22312717467924,0.0017164084646436,7.888380576267272,0.002753370338016,10.999470399015385,0.0039132701026068,11.111095447300679,0.0041834712028503
18,6.998758133219389,0.0008152425289154,6.999077300636435,0.000842809677124,8.22175690986169,0.0017158322864108,7.8887965067013655,0.0027569002575344,11.001038568500077,0.0039108196894327,11.1125408411882,0.0041747225655449
20,6.998741711692828,0.0008153352472517,6.8884243469891615,0.0009338657061258,8.221313894534088,0.0017189780871073,7.887821726614463,0.0027610328462388,10.998152267333955,0.0039133628209431,11.112451062997362,0.0041766166687011
22,6.998264434237714,0.0008260409037272,7.00056859158613,0.0008453478415807,8.222791827796039,0.0017185277409023,7.887802130098212,0.0027577214770846,11.000837048556775,0.0039110581080118,11.11069905509498,0.0041789412498474
24,7.0007792778439715,0.000818219449785,6.999404589191775,0.0008516179190741,8.221337317961687,0.0017171435885959,7.890484550469292,0.0027553372912936,10.999910042846352,0.00391153494517,11.111273028872477,0.0041767822371588
26,6.999035810019199,0.0008108947012159,7.000652899899989,0.0008453726768493,8.221585537382003,0.0017116400930616,7.889119275945146,0.0027535226609971,10.99998526435735,0.0039093494415283,11.113295968236557,0.0041760537359449
28,7.000619553459664,0.00081001718839,6.8885580824367185,0.0009368128246731,8.221986576992853,0.0017143355475531,7.888653213166111,0.0027625229623582,10.999254824769999,0.0039095878601074,11.111365443450183,0.0041800803608364
30,7.000604054719583,0.0008217162556118,6.888166180181263,0.0009330113728841,8.21951992602867,0.0017183555497063,7.889872212441259,0.0027596884303622,10.999030993639987,0.0039123230510287,11.111532016909187,0.0041834248436821
35,6.999294469352718,0.0008137424786885,6.8893597837161895,0.0009305079778035,8.224235890928774,0.0017185807228088,7.888338300888995,0.0027515623304578,11.0002440799537,0.0039102368884616,11.111137752855319,0.0041797624693976
40,7.000626385639858,0.0008081793785095,6.888727364389252,0.0009284549289279,8.221166422542225,0.0017134481006198,7.8896754398654885,0.002758781115214,11.001261278906,0.0039100183380974,11.109786297566925,0.0041767756144205
45,6.999772236442549,0.0008156564500596,6.8890198114901535,0.000937263170878,8.223016143780285,0.0017147329118516,7.889159749111858,0.002756204870012,11.000187131544884,0.0039114422268337,11.111016982160164,0.004173563586341
50,6.999390552418242,0.0008112986882527,6.887516169585666,0.0009327398406134,8.221613659748177,0.0017145077387491,7.887856024394406,0.0027562313609653,11.000074971655863,0.0039117998547024,11.110304231211897,0.0041784909036424
55,7.000136762405103,0.0008193486266665,6.889666150343512,0.0009301702181498,8.222252994084117,0.0017223424381679,7.889570451956927,0.0027581387095981,11.00057706148313,0.0039053559303283,11.110855258586602,0.004177172978719
60,6.999119237245562,0.0008115900887383,6.888811572543756,0.0009360777007208,8.221849716626178,0.0017141169971889,7.890290137422467,0.0027598871125115,11.000465204734807,0.0039140846994188,11.111326096595054,0.0041839612854851


==> data/df_latent_err_vs_newton_dim128.csv <==
,256_x,256_y,512_x,512_y,1024_x,1024_y
60,6.0,0.0032015941105782,9.399999618530272,0.0030354536138474,18.600000381469727,0.0029104624409228
55,6.0,0.0042985752224922,9.0,0.0045608757063746,18.200000762939453,0.0024592392146587
50,5.800000190734863,0.0039884401485323,9.199999809265137,0.0038057924248278,19.0,0.0027177929878234
45,6.199999809265137,0.0028969286940991,9.199999809265137,0.0036106251645833,18.0,0.0035569488536566
40,6.0,0.0032177804969251,8.800000190734863,0.0036894171498715,18.600000381469727,0.0022889587562531
35,6.0,0.0021958141587674,9.199999809265137,0.0025416850112378,18.600000381469727,0.0022737779654562
30,5.800000190734863,0.0035842433571815,8.800000190734863,0.0046160398051142,18.600000381469727,0.0025462179910391
28,6.0,0.0026403428055346,9.0,0.0036945603787899,18.0,0.0045378939248621
26,6.0,0.0033588646911084,9.199999809265137,0.0038575804792344,18.200000762939453,0.0025888164527714
24,6.0,0.0029518455266952,9.0,0.0047414763830602,18.0,0.0028510964475572
22,5.800000190734863,0.0021999427117407,9.399999618530272,0.0041689337231218,18.600000381469727,0.0029826581012457
20,6.0,0.0028087496757507,9.199999809265137,0.0027745007537305,17.600000381469727,0.0049156779423356
18,5.800000190734863,0.0029473989270627,9.0,0.0039626015350222,17.0,0.0066348612308502
16,6.0,0.0039065424352884,8.800000190734863,0.0042671840637922,15.0,0.4986984729766845
14,6.199999809265137,0.0019879192113876,9.0,0.0046142311766743,13.0,1.7644340991973877
12,5.800000190734863,0.0036383806727826,9.199999809265137,0.0028009519446641,11.0,1.997527837753296
10,5.800000190734863,0.0032301978208124,8.800000190734863,0.0032682381570339,9.0,1.9972213506698608
8,5.800000190734863,0.0033831112086772,7.0,0.0652326121926307,7.0,1.9995183944702148
6,5.0,0.0046185231767594,5.0,1.026266098022461,5.0,1.9998712539672847
4,3.0,0.1254149675369262,3.0,1.929133415222168,3.0,1.9995059967041016
3,2.0,0.8118141889572144,2.0,1.9985774755477903,2.0,1.9993921518325808
2,1.0,1.7209129333496094,1.0,1.9997227191925049,1.0,1.9999843835830688


==> data/df_latent_err_vs_newton_dim16.csv <==
,256_x,256_y,512_x,512_y,1024_x,1024_y
60,7.0,0.001132147735916,8.600000381469727,0.0033336202614009,13.600000381469728,0.0097020417451858
55,7.0,0.0014002204407006,9.399999618530272,0.0026272863615304,13.199999809265137,0.0051222397014498
50,6.800000190734863,0.0017671718960627,8.800000190734863,0.0016462713247165,13.0,0.004367699380964
45,7.199999809265137,0.0013030201662331,8.399999618530273,0.0040167500264942,13.199999809265137,0.0066446317359805
40,6.800000190734863,0.0025988668203353,8.800000190734863,0.0020192214287817,13.0,0.0050683598965406
35,6.599999904632568,0.0044764117337763,9.0,0.0025921971537172,13.199999809265137,0.0050306553021073
30,6.599999904632568,0.0028251216281205,8.800000190734863,0.0025833933614194,14.399999618530272,0.0037934661377221
28,6.800000190734863,0.0015686706174165,9.199999809265137,0.0022034614812582,13.199999809265137,0.0049169375561177
26,6.800000190734863,0.0036784640979021,9.0,0.0022211079485714,13.199999809265137,0.0066308639943599
24,7.199999809265137,0.0019539142958819,9.399999618530272,0.0021779984235763,14.0,0.0025795474648475
22,6.800000190734863,0.0033338933717459,8.399999618530273,0.0054161772131919,13.600000381469728,0.0054024248383939
20,7.199999809265137,0.0018175750738009,8.600000381469727,0.003277662442997,13.399999618530272,0.0067524327896535
18,6.599999904632568,0.0021732565946877,9.0,0.0040363720618188,13.0,0.0073669822886586
16,7.0,0.0010703355073928,9.0,0.0025124489329755,13.0,0.0077730952762067
14,6.599999904632568,0.0022510043345391,8.800000190734863,0.0040598213672637,13.0,0.0281961895525455
12,6.400000095367432,0.0027243189979344,9.199999809265137,0.0012745440471917,11.0,0.0642343536019325
10,6.800000190734863,0.0019552230369299,8.800000190734863,0.0018665849929675,9.0,0.1786124855279922
8,6.400000095367432,0.0026311592664569,7.0,0.0274845659732818,7.0,1.910101532936096
6,5.0,0.0165326483547687,5.0,0.6164904832839966,5.0,1.9999679327011108
4,3.0,0.9141029119491576,3.0,1.8090617656707764,3.0,1.9999996423721316
3,2.0,1.1724326610565186,2.0,1.9518890380859373,2.0,1.9972569942474363
2,1.0,1.9246950149536133,1.0,1.9998598098754885,1.0,1.995094895362854


==> data/df_latent_err_vs_newton_dim32.csv <==
,256_x,256_y,512_x,512_y,1024_x,1024_y
60,6.400000095367432,0.00277443183586,8.800000190734863,0.0050422796048223,14.0,0.0046655335463583
55,6.800000190734863,0.0015754714841023,8.800000190734863,0.0030577301513403,13.600000381469728,0.0054389759898185
50,6.400000095367432,0.0025121835060417,8.800000190734863,0.0023991516791284,14.600000381469728,0.0064718076027929
45,6.400000095367432,0.0036107557825744,8.600000381469727,0.0030692473519593,14.199999809265137,0.0045008240267634
40,6.599999904632568,0.0037174671888351,8.800000190734863,0.0038416185416281,13.399999618530272,0.0057580051943659
35,6.599999904632568,0.0022833899129182,8.600000381469727,0.0039952816441655,14.399999618530272,0.0050496626645326
30,6.599999904632568,0.0019895448349416,8.800000190734863,0.0022015750873833,13.800000190734863,0.0071818768046796
28,6.599999904632568,0.0041163177229464,8.399999618530273,0.0031094283331185,14.600000381469728,0.005488614551723
26,6.800000190734863,0.0013181358808651,8.600000381469727,0.005554458592087,14.399999618530272,0.0056875883601605
24,6.599999904632568,0.0026682303287088,9.0,0.0022870718967169,14.0,0.0068623474799096
22,6.199999809265137,0.003600847441703,8.800000190734863,0.00262296712026,14.0,0.0072283064946532
20,6.599999904632568,0.0030666023958474,9.0,0.0034245431888848,14.800000190734863,0.0063386792317032
18,6.400000095367432,0.0025710524059832,8.800000190734863,0.0035275116097182,13.199999809265137,0.0082965260371565
16,7.0,0.0009385410812683,8.399999618530273,0.0027471452485769,13.600000381469728,0.0044685043394565
14,6.800000190734863,0.0018376052612438,8.600000381469727,0.0032148123718798,12.800000190734863,0.0063839880749583
12,6.599999904632568,0.0028590895235538,8.199999809265137,0.0034114010632038,11.0,0.0763978958129882
10,6.599999904632568,0.0014743090141564,8.399999618530273,0.0052266521379351,9.0,0.2543591856956482
8,6.400000095367432,0.0037055970169603,7.0,0.0065459636971354,7.0,0.966736912727356
6,5.0,0.0052757347002625,5.0,0.3332081437110901,5.0,1.9911258220672607
4,3.0,0.3258362412452698,3.0,1.8231760263442995,3.0,1.999783277511597
3,2.0,1.1156586408615112,2.0,1.922544240951538,2.0,1.9987237453460691
2,1.0,1.9778921604156492,1.0,1.9981253147125244,1.0,2.0


==> data/df_latent_err_vs_newton_dim64.csv <==
,256_x,256_y,512_x,512_y,1024_x,1024_y
60,6.400000095367432,0.0030805296264588,9.199999809265137,0.0023973607458174,17.399999618530273,0.0024765313137322
55,6.400000095367432,0.0019888519309461,9.0,0.0034540579654276,17.600000381469727,0.002307319547981
50,6.400000095367432,0.0015388518804684,9.399999618530272,0.0024433752987533,17.200000762939453,0.0025059194304049
45,6.0,0.0027132169343531,10.0,0.0020003349054604,17.200000762939453,0.001998295309022
40,6.400000095367432,0.0035233707167208,9.199999809265137,0.0040694088675081,17.799999237060547,0.0019143640529364
35,6.400000095367432,0.0025835633277893,9.199999809265137,0.0017627030611038,17.399999618530273,0.0039924085140228
30,6.400000095367432,0.0015859387349337,9.199999809265137,0.0026200623251497,17.399999618530273,0.0019211508333683
28,6.199999809265137,0.0027256787288933,9.399999618530272,0.0030526821501553,17.799999237060547,0.001983234193176
26,6.599999904632568,0.0022264285944402,9.600000381469728,0.0022028202656656,17.0,0.0042536915279924
24,6.199999809265137,0.0043574483133852,9.600000381469728,0.0020660026930272,18.0,0.001647463417612
22,6.199999809265137,0.0031501562334597,9.600000381469728,0.0031995952595025,17.799999237060547,0.0024234442971646
20,6.599999904632568,0.0018003076547756,9.399999618530272,0.001898355782032,17.799999237060547,0.0020452528260648
18,6.199999809265137,0.0041745058260858,9.600000381469728,0.0033278749324381,16.799999237060547,0.0031091689597815
16,6.599999904632568,0.0026653378736227,9.800000190734863,0.0025264560244977,15.0,0.0587540194392204
14,6.400000095367432,0.002770057413727,9.600000381469728,0.0030324400868266,13.0,0.5000743865966797
12,6.0,0.0040594087913632,9.800000190734863,0.0017274975543841,11.0,1.8495359420776367
10,6.400000095367432,0.0041349465027451,8.800000190734863,0.0062560876831412,9.0,1.9997886419296265
8,6.599999904632568,0.0014101326232776,7.0,0.0657936856150627,7.0,1.9991304874420168
6,5.0,0.0033098787534981,5.0,0.895980715751648,5.0,1.9998462200164795
4,3.0,0.2097444087266922,3.0,1.9663941860198972,3.0,1.9986976385116575
3,2.0,0.7984872460365295,2.0,1.9981443881988523,2.0,1.999996542930603
2,1.0,1.6061904430389404,1.0,1.9999996423721316,1.0,1.9999958276748655


==> data/df_speedup_vs_down_steps1024.csv <==
,cond_0,cond_1
4,9.38434392784033,14.246854091175011
8,9.943293426323834,15.95220534785823
16,0.333853612850964,2.242303852052294
28,0.0373049551490981,0.0848422293299593


==> data/df_speedup_vs_down_steps256.csv <==
down,cond_0,cond_1
4,4.46574946254202,6.84887759637311
8,4.001452122952461,6.552350350814892
16,0.3013238013191878,3.456325183389269
28,0.0460384060026715,0.3371176713105659


==> data/df_speedup_vs_down_steps512.csv <==
,cond_0,cond_1
4,6.862400138739136,10.366622718401665
8,6.594811412532652,11.179024889627572
16,0.4338602032389161,3.785791427567045
28,0.0555822891964659,0.200290813880278


==> data/dummy_timings_latentdiffusion.csv <==
Number (Column 1),Number (Column 2),X_i Minimum,X_i Mean,X_i Maximum,Y_i Minimum,Y_i Mean,Y_i Maximum
16,256,0.274,0.290,0.306,0.095,0.102,0.108
32,256,0.278,0.294,0.310,0.096,0.104,0.109
64,256,0.282,0.298,0.314,0.098,0.105,0.111
128,256,0.286,0.302,0.318,0.099,0.107,0.113
16,512,0.586,0.606,0.626,0.105,0.110,0.115
32,512,0.590,0.610,0.630,0.107,0.112,0.117
64,512,0.594,0.614,0.634,0.108,0.114,0.119
128,512,0.598,0.618,0.638,0.110,0.115,0.121
16,1024,1.178,1.198,1.218,0.115,0.120,0.125
32,1024,1.182,1.202,1.222,0.117,0.122,0.127
64,1024,1.186,1.206,1.226,0.118,0.124,0.129
128,1024,1.190,1.210,1.230,0.120,0.126,0.131

==> data/error_params_linf_training_evolution.csv <==
0,1,2,3,4,5,6,7
7.1841105e-06,6.0838947e-06,2.9594079e-05,2.5334655e-05,0.00015778845,9.3532675e-05,NaN,NaN
3.826484e-05,7.714603e-06,7.316328e-05,1.9172705e-05,0.00062862324,0.00028159298,NaN,NaN
5.3687094e-05,3.7887917e-06,0.0001233921,1.982807e-05,0.0012272507,0.00014893076,NaN,NaN
8.848049e-05,1.9414807e-05,0.0001427544,9.449868e-06,0.0017694352,0.00036085036,NaN,NaN
0.00018099375,3.7287653e-05,0.00018248746,1.23028785e-05,0.002179669,9.8273376e-05,NaN,NaN
0.00020406283,1.1042479e-05,0.00026845536,4.9851755e-05,0.0018205945,0.00010251133,NaN,NaN
0.00018426903,2.3539683e-06,0.00038383648,3.408927e-05,0.0025520173,0.00039090373,NaN,NaN
0.00018156409,1.0509824e-05,0.0005148731,5.0143342e-05,0.0032927943,0.0001291945,NaN,NaN
0.00023094186,4.3388474e-05,0.0006856133,9.42035e-05,0.0034068762,0.00010378715,NaN,NaN
0.00033163856,2.6743095e-05,0.0010313625,0.000116323776,0.0029952412,0.00018646644,NaN,NaN
0.00041899728,2.6544836e-05,0.0016213917,0.0002278832,0.0029176602,0.00015533634,NaN,NaN
0.0005365828,6.0135862e-05,0.0022292035,0.00021024838,0.0033849978,0.00015819256,NaN,NaN
0.0007137859,4.456898e-05,0.0029021192,0.00020374675,0.003858591,0.0001995906,NaN,NaN
0.00091155624,8.1059145e-05,0.003373178,8.535944e-05,0.0044453056,0.00015167812,NaN,NaN
0.0011344032,2.5132946e-05,0.003584336,4.550659e-05,0.004861518,0.00016854961,NaN,NaN
0.0012802611,6.739472e-05,0.0037170113,2.2275139e-05,0.0054311687,0.00022166454,NaN,NaN
0.0015480797,6.961539e-05,0.003872324,5.569445e-05,0.006132767,0.00033841215,NaN,NaN
0.0017719785,0.00011217761,0.0040232916,5.3497813e-05,0.0065643284,0.0001713929,NaN,NaN
0.002018699,2.6923153e-05,0.0041675805,3.6132536e-05,0.0068085585,0.00012544238,NaN,NaN
0.0022205329,6.498329e-05,0.0044472455,0.00020190519,0.0074679535,0.0003481844,NaN,NaN
0.002393578,3.556257e-05,0.005240559,0.00015957131,0.0077334647,0.0002341241,NaN,NaN
0.0025594796,5.6069162e-05,0.0058406377,0.00020324999,0.007915925,0.00014113313,NaN,NaN
0.0027010508,2.4354445e-05,0.0065263547,0.00014308062,0.007523699,0.00024894119,NaN,NaN
0.0028108016,3.4726687e-05,0.00688809,8.3084444e-05,0.0077272183,0.00025492054,NaN,NaN
0.0027989775,2.7200533e-05,0.0070145535,3.3601562e-05,0.007836594,0.0001736998,NaN,NaN
0.002584662,8.867448e-05,0.0072346046,7.723194e-05,0.00832476,0.00024080166,NaN,NaN
0.0024013824,4.217253e-05,0.007415166,5.565507e-05,0.008942776,0.00028184836,NaN,NaN
0.0023136756,1.0377767e-05,0.0075265146,3.5232435e-05,0.009308755,8.9942805e-05,NaN,NaN
0.0022932691,5.043284e-06,0.0075977384,2.7670529e-05,0.009736639,0.0001534793,NaN,NaN
0.0022865382,2.6665182e-06,0.007703764,2.664072e-05,0.010119525,0.00028536512,NaN,NaN
0.0022864505,4.001729e-06,0.0076587796,4.2516607e-05,0.010470629,0.00019693108,NaN,NaN
0.0022883213,2.2348358e-06,0.0078043514,4.7354577e-05,0.010254152,0.00012405551,NaN,NaN
0.0022893357,4.098903e-06,0.0077827815,2.5310108e-05,0.010204483,0.00015165424,NaN,NaN
0.0022897462,3.81442e-06,0.0077710617,2.2972514e-05,0.010700327,0.00022050245,NaN,NaN
0.002290207,3.5819314e-06,0.0077114534,3.4028268e-05,0.010787551,6.77342e-05,NaN,NaN
0.0022923118,1.4761349e-06,0.007661396,2.777434e-05,0.011019966,0.00014468643,NaN,NaN
0.0022874945,2.1524452e-06,0.0075947936,4.0574825e-05,0.0113041345,0.00013044522,NaN,NaN
0.0022915634,2.8847053e-06,0.00756874,2.1183852e-05,0.011294415,0.00012276736,NaN,NaN
0.002286609,3.8235494e-06,0.007502687,2.6334365e-05,0.011235177,0.00019893175,NaN,NaN
0.0022883108,2.7676258e-06,0.0075123166,2.7669737e-05,0.011666897,0.00021009748,NaN,NaN
0.0022868542,2.2718295e-06,0.007615106,4.7206642e-05,0.012299383,0.00018356382,NaN,NaN
0.0022807268,3.1380262e-06,0.0076285084,4.184343e-05,0.012305728,0.00010678468,NaN,NaN
0.002277297,1.6373659e-06,0.0075194263,4.3235297e-05,0.012470255,0.00013775259,NaN,NaN
0.0022811228,2.3406092e-06,0.0075202705,5.7935897e-05,0.012879487,0.0001848608,NaN,NaN
0.0022813678,3.339069e-06,0.0074775154,5.649686e-05,0.013027243,0.0001745609,NaN,NaN
0.002282721,2.2421043e-06,0.0074009094,4.8729642e-05,0.013083969,9.75578e-05,NaN,NaN
0.0022839764,1.6346497e-06,0.0075344555,6.344603e-05,0.013583665,0.0002004305,NaN,NaN
0.0022812057,2.1493063e-06,0.0075893556,6.7694295e-05,0.013955712,0.00015188611,NaN,NaN
0.0022843499,1.6106408e-06,0.007490652,5.0182676e-05,0.014742037,0.00038577404,NaN,NaN
0.0022869396,2.4593714e-06,0.007475149,2.8057757e-05,0.015703889,0.00026797602,NaN,NaN
0.0022971027,3.012542e-06,0.007430179,3.9801664e-05,0.016367706,0.0003008881,NaN,NaN
0.0023025435,3.6560712e-06,0.007439023,2.5463578e-05,0.017286986,0.00033833194,NaN,NaN
0.0023123212,2.7650376e-06,0.0075517716,5.3538373e-05,0.017949678,0.00025961926,NaN,NaN
0.0023171373,6.06189e-06,0.0074336054,3.8484206e-05,0.017872319,0.00023722951,NaN,NaN
0.002311508,7.386999e-06,0.007482518,5.5015385e-05,0.01850013,0.00029031374,NaN,NaN
0.0023127117,3.7877376e-06,0.007571874,4.234834e-05,0.01855574,0.00017377417,NaN,NaN
0.0023259025,4.9776518e-06,0.0076962565,3.7576046e-05,0.01849927,0.00017328361,NaN,NaN
0.0023256112,5.392815e-06,0.007744005,3.7051337e-05,0.018652918,0.0001493723,NaN,NaN
0.0023652776,9.405857e-06,0.0077595036,6.507211e-05,0.018805785,0.00024137496,NaN,NaN
0.002373032,1.2958985e-05,0.008073685,0.00012091429,0.019258654,0.00019512845,NaN,NaN
0.0024189923,1.2604081e-05,0.008367795,0.00015642298,0.019603178,0.00017580099,NaN,NaN
0.0025025124,0.00014613627,0.008172362,0.00018131749,0.019850647,0.00018254314,NaN,NaN
0.0031286278,0.00020280964,0.00835997,0.00014543739,0.020141672,0.0002937093,NaN,NaN
0.0037569457,0.00019079645,0.008609397,0.00010248363,0.02060669,0.00020728089,NaN,NaN
0.0041607004,6.332964e-05,0.008493593,0.00012282681,0.020489292,0.00028182718,NaN,NaN
0.0037977772,0.00010364817,0.008968222,0.00016371498,0.020323176,0.0001378057,NaN,NaN
0.003751971,3.020917e-05,0.008987075,0.00015422402,0.02048686,0.00024494642,NaN,NaN
0.0038150386,2.1482389e-05,0.008826176,8.1851016e-05,0.021381158,0.0002485981,NaN,NaN
0.003972305,9.473202e-05,0.008902554,0.00010938511,0.021606851,0.00012936692,NaN,NaN
0.0042153117,0.00010558519,0.009175699,8.39601e-05,0.021638488,0.00012591665,NaN,NaN
0.0045660734,9.800771e-05,0.0094175385,0.00023204544,0.0218387,0.00015859664,NaN,NaN
0.0048078783,6.3625244e-05,0.009810379,0.000119158125,0.021636546,0.00019002332,NaN,NaN
0.0051281382,0.00012474292,0.010254617,0.00013048106,0.021670273,0.00012582286,NaN,NaN
0.0054603126,0.0001201948,0.010166781,9.875766e-05,0.022635955,0.00036372984,NaN,NaN
0.0057197716,5.3006697e-05,0.010119029,7.400654e-05,0.02308013,0.00023173924,NaN,NaN
0.0058878534,9.25441e-05,0.0103507545,0.0001325683,0.023172347,0.00023175862,NaN,NaN
0.0062017953,4.7354497e-05,0.010994817,0.0002613865,0.022711854,0.00010478367,NaN,NaN
0.0064400244,7.390304e-05,0.011363671,6.182622e-05,0.023302212,0.00026995188,NaN,NaN
0.006621804,5.463444e-05,0.011468684,8.064269e-05,0.023808694,0.00013586189,NaN,NaN
0.0067626177,4.242046e-05,0.011554119,9.003681e-05,0.023459006,0.00021585239,NaN,NaN
0.006888406,6.603725e-05,0.011729891,8.245336e-05,0.023217408,0.00014886864,NaN,NaN
0.007023109,3.716209e-05,0.012006401,8.12255e-05,0.02301163,0.00015287173,NaN,NaN
0.0071859364,8.668304e-05,0.012057191,8.888493e-05,0.022771044,0.00022365269,NaN,NaN
0.0073197074,5.5381322e-05,0.012272682,9.672918e-05,0.022828093,0.00038349893,NaN,NaN
0.0074957563,8.8918794e-05,0.012070554,0.00010524062,0.022441514,0.0002127149,NaN,NaN
0.0076251994,2.767184e-05,0.012001208,9.0957066e-05,0.023201097,0.000294161,NaN,NaN
0.007811686,6.62049e-05,0.012088222,0.00012447167,0.023301309,0.00014237183,NaN,NaN
0.00799295,4.1556046e-05,0.012291467,0.00013086986,0.023237756,0.00014079094,NaN,NaN
0.008097805,2.4774983e-05,0.012427455,7.166555e-05,0.023607157,0.00015774446,NaN,NaN
0.008114928,3.281128e-05,0.012468307,7.226429e-05,0.023462102,0.00017769278,NaN,NaN
0.008270465,6.1679275e-05,0.012822788,0.00011950322,0.023397269,0.00012132598,NaN,NaN
0.008329405,4.3902626e-05,0.013140955,0.00015402942,0.023524862,0.000159352,NaN,NaN
0.008425305,5.266394e-05,0.013417313,0.0001059817,0.02297525,0.00016412133,NaN,NaN
0.008592721,5.0850133e-05,0.013839103,9.1061236e-05,0.022967024,0.00020124821,NaN,NaN
0.008716904,6.3322856e-05,0.0140308095,0.00015215517,0.022991234,0.00014177574,NaN,NaN
0.0088301785,3.5330082e-05,0.014144323,6.463699e-05,0.023422487,0.00019250014,NaN,NaN
0.008985308,5.0855557e-05,0.014509194,0.00011609273,0.023612337,0.00023794381,NaN,NaN
0.009027664,2.3115832e-05,0.0145843765,0.00012479852,0.023865042,0.00016667505,NaN,NaN
0.009068184,4.6370416e-05,0.015070698,0.00013865283,0.024530329,0.00032019697,NaN,NaN
0.009147091,3.2611202e-05,0.015207615,6.391873e-05,0.024420984,0.00017876273,NaN,NaN
0.009283411,7.562118e-05,0.015205084,8.5422034e-05,0.024508355,0.00017643553,NaN,NaN
0.009383469,2.9804445e-05,0.015531273,0.00022007336,0.02549218,0.00034955694,NaN,NaN
0.009465685,2.0393665e-05,0.015993193,0.00013828435,0.026305001,0.00019541923,NaN,NaN
0.00950318,2.7201457e-05,0.0163713,7.6280565e-05,0.02657526,0.00021217005,NaN,NaN
0.009590272,2.9034449e-05,0.01643015,0.00010967126,0.026886316,0.00011045538,NaN,NaN
0.009633074,5.7349815e-05,0.016954586,0.00019758922,0.026606416,0.00016356034,NaN,NaN
0.010011535,0.00015134166,0.017520634,0.00012157704,0.026768722,0.00010507292,NaN,NaN
0.010153063,5.7497495e-05,0.017820364,0.00017471047,0.026824858,0.00016164234,NaN,NaN
0.010111194,7.717722e-05,0.018740619,0.00031096095,0.026984975,0.00015030906,NaN,NaN
0.010236885,0.00020210542,0.019440046,0.000174253,0.027231937,0.0001907718,NaN,NaN
0.011145965,0.00018813227,0.019998714,0.00021660636,0.027241692,0.00014277852,NaN,NaN
0.0111381,0.00014662532,0.020502454,0.00020138989,0.027551394,0.0001401713,NaN,NaN
0.011238903,0.0001337951,0.020884454,9.209243e-05,0.027524648,0.00021505133,NaN,NaN
0.0119282575,0.00014715832,0.021085594,0.000101040634,0.027413595,0.0002075684,NaN,NaN
0.012331106,0.00019157237,0.021310106,4.6135603e-05,0.02712246,0.00012280657,NaN,NaN
0.012189188,0.00015788172,0.021515673,0.00013689129,0.027006457,0.00018826147,NaN,NaN
0.012259288,0.0002242075,0.021803139,8.930964e-05,0.026998833,0.00016716096,NaN,NaN
0.012602202,0.00012544167,0.02197081,5.7796144e-05,0.026918925,0.00012080674,NaN,NaN
0.0126272645,0.00012256544,0.022100009,0.00014616587,0.02714454,0.00020936257,NaN,NaN
0.012540571,0.0001354127,0.022371558,8.278904e-05,0.027010575,0.00015376706,NaN,NaN
0.012576803,0.00012285598,0.02234051,9.903065e-05,0.027051259,0.00015821327,NaN,NaN
0.012797428,0.00011350433,0.023070993,0.00016976011,0.027281258,0.00018943558,NaN,NaN
0.013066713,0.00012593604,0.023032079,0.00013223878,0.027335122,0.00017285159,NaN,NaN
0.013399962,9.0397836e-05,0.023491235,7.869659e-05,0.027066872,0.000114972354,NaN,NaN
0.013404894,9.659098e-05,0.023507604,7.1211776e-05,0.026797429,0.00018287014,NaN,NaN
0.013593324,0.00024967085,0.023878282,0.00024468638,0.026641617,0.00012966129,NaN,NaN
0.014082759,0.00015116789,0.023833727,0.00013953078,0.026229668,0.00027738346,NaN,NaN
0.01390254,0.00014353306,0.024002474,0.00016521908,0.025895094,0.00012190312,NaN,NaN
0.014186594,0.00013690036,0.0243106,9.560669e-05,0.025703002,0.00020988981,NaN,NaN
0.014396165,0.0002352149,0.024517369,6.315541e-05,0.025155969,0.00017923293,NaN,NaN
0.014703877,9.23888e-05,0.024620371,0.00013370706,0.025372667,0.00011995151,NaN,NaN
0.014909356,0.0001823561,0.024714256,0.00011513551,0.025081778,0.0001446828,NaN,NaN
0.015049097,8.698642e-05,0.025303764,0.0001824647,0.025231622,0.0002260105,NaN,NaN
0.014915445,8.4889645e-05,0.025611708,5.749098e-05,0.024859227,0.0001652525,NaN,NaN
0.01446801,0.00015746466,0.02577085,0.00019553551,0.024871318,0.00015592852,NaN,NaN
0.01485653,0.00010390146,0.025680285,0.00015716445,0.02526513,0.00042716693,NaN,NaN
0.015005334,0.00013347677,0.025444321,0.00017446914,0.025533158,0.000114006,NaN,NaN
0.014814985,0.00015315114,0.02539853,8.985058e-05,0.025633039,0.00012835531,NaN,NaN
0.014513138,0.00015955206,0.025273167,0.00014899095,0.025778348,0.00018008151,NaN,NaN
0.014755712,0.00012420122,0.024895456,6.2658946e-05,0.025909008,0.00017702076,NaN,NaN
0.014672894,0.0001035183,0.025103988,9.4952746e-05,0.026036918,0.00018955827,NaN,NaN
0.014684421,0.00012282189,0.025223767,9.397277e-05,0.026398934,0.00018899333,NaN,NaN
0.014801506,0.00011595029,0.025018197,0.00014390599,0.026057882,0.00011152339,NaN,NaN
0.014895759,0.0001156292,0.024810333,8.5383e-05,0.026076656,0.0001291876,NaN,NaN
0.014979866,0.00017745863,0.02496211,0.00011076336,0.026159167,0.0002491142,NaN,NaN
0.015285089,0.00016416475,0.024894394,8.687818e-05,0.025779987,9.710218e-05,NaN,NaN
0.015571768,0.00011697964,0.024686566,8.933211e-05,0.025951965,0.00013881372,NaN,NaN
0.015698528,0.00014561061,0.024673939,0.00018085746,0.026095243,0.00020323708,NaN,NaN
0.01568889,0.00010591375,0.024858426,8.2325074e-05,0.026298584,0.00013119512,NaN,NaN
0.015312651,0.00015610959,0.02513185,6.866936e-05,0.025899017,0.00015568368,NaN,NaN
0.015374253,9.047101e-05,0.02504313,0.00010866435,0.025619712,0.00018419173,NaN,NaN
0.015519275,9.218492e-05,0.025153058,0.00016518928,0.025900915,0.00017741915,NaN,NaN
0.015525091,8.3800085e-05,0.02538032,7.2140254e-05,0.025866775,0.00014260183,NaN,NaN
0.015809545,0.00021668084,0.025594022,6.943778e-05,0.02577744,0.000108979606,NaN,NaN
0.016258197,0.000110218105,0.0253844,0.00011359313,0.025812328,0.00020149637,NaN,NaN
0.015673997,0.00019351054,0.025253944,0.00010149827,0.02627151,0.00012679842,NaN,NaN
0.01575293,0.00016341153,0.025791353,0.00010497437,0.026123274,0.00015303373,NaN,NaN
0.015997002,0.00010203675,0.025801163,0.00012244328,0.025977023,0.00019117395,NaN,NaN
0.01578201,0.00016034167,0.025839888,5.493201e-05,0.026104035,0.00029664833,NaN,NaN
0.015377849,0.00024255423,0.02590184,0.00013231268,0.026345186,0.00015758829,NaN,NaN
0.014930073,0.00021232305,0.02624604,0.00012280804,0.026459632,0.00014461283,NaN,NaN
0.0150724985,0.00014696227,0.026543582,7.70921e-05,0.026658537,0.00024102515,NaN,NaN
0.0148602,0.0001103597,0.026367603,6.1008257e-05,0.02654729,0.000120217606,NaN,NaN
0.015050761,0.000112402944,0.02629693,8.228254e-05,0.026385035,0.00012144187,NaN,NaN
0.015024442,0.00012653448,0.026061917,0.00013552657,0.026031913,0.00016157005,NaN,NaN
0.01485248,7.660317e-05,0.02579166,4.3168588e-05,0.02602259,0.000121068384,NaN,NaN
0.014908138,0.0001053705,0.025462689,0.00014403615,0.025802938,0.00017861245,NaN,NaN
0.014667224,0.00016376571,0.025435591,0.000104371466,0.025731416,0.00012608476,NaN,NaN
0.015098639,0.00016243052,0.025250638,9.206903e-05,0.02587623,0.00018108322,NaN,NaN
0.015338773,0.000114249335,0.025042284,0.00010247333,0.025689134,0.00012364554,NaN,NaN
0.015533587,9.074117e-05,0.024928903,6.7829205e-05,0.025890794,0.00011345932,NaN,NaN
0.015396782,0.00015625329,0.025536424,0.00024385948,0.025735106,0.00016485056,NaN,NaN
0.01535463,0.00015960616,0.025842803,0.000108050204,0.025521224,0.00019818274,NaN,NaN
0.015153094,0.00015464616,0.026023049,0.00015405507,0.025157552,0.00028649805,NaN,NaN
0.014697998,0.00014299457,0.026418833,0.00011474784,0.02504325,0.00017032165,NaN,NaN
0.01483585,0.00012633996,0.026740195,8.496131e-05,0.025119014,0.00013057017,NaN,NaN
0.0149425445,9.969411e-05,0.026842944,6.2123145e-05,0.025567334,0.00014026524,NaN,NaN
0.014606589,0.00010713244,0.026863813,6.644577e-05,0.02558337,0.00010449405,NaN,NaN
0.014677877,0.00010243887,0.02677901,7.115028e-05,0.02552699,0.00014286359,NaN,NaN
0.014455824,0.00014797767,0.026710333,7.4966636e-05,0.025580702,0.00012445879,NaN,NaN
0.014453876,0.00010310983,0.026535168,0.00012112328,0.025475683,0.00022989011,NaN,NaN
0.014350457,0.00020117809,0.026409881,8.968325e-05,0.024947679,0.00028699773,NaN,NaN
0.014641348,0.0001572925,0.02654906,5.3141033e-05,0.024574125,9.779698e-05,NaN,NaN
0.01488171,7.110851e-05,0.02653668,0.00014205794,0.024826435,0.00016051809,NaN,NaN
0.015136281,0.00010941349,0.026816413,0.00015421108,0.024725128,9.6082214e-05,NaN,NaN
0.014976858,0.00033230256,0.026722379,0.00013531833,0.024447273,0.00019039962,NaN,NaN
0.014797782,0.00014819243,0.026531653,6.629474e-05,0.02465168,0.00014246607,NaN,NaN
0.0149528645,0.0001579803,0.026413754,6.983304e-05,0.024334978,0.00015322339,NaN,NaN
0.015022994,0.00014411408,0.02644397,0.00015719383,0.0244044,0.00010897033,NaN,NaN
0.0145468125,0.00010087453,0.02649299,0.00020551281,0.0245613,0.00014901957,NaN,NaN
0.014903511,0.000115715426,0.026244514,0.000113620714,0.024701435,0.00015107032,NaN,NaN
0.014439845,0.00014723573,0.026320884,4.5508248e-05,0.024798203,0.00012732996,NaN,NaN
0.014283245,0.00012933635,0.026018022,0.00011888912,0.02488298,0.00016018965,NaN,NaN
0.014160715,0.00021009313,0.026032062,7.377407e-05,0.024911132,0.00012447564,NaN,NaN
0.014203173,0.00020957859,0.026066758,0.000100760204,0.025060873,0.00026616434,NaN,NaN
0.014352542,0.00012054201,0.026258085,9.644005e-05,0.02504231,0.00014764987,NaN,NaN
0.01428553,0.00014210264,0.026284467,0.00015663514,0.025264084,0.000130137,NaN,NaN
0.014258945,0.00012258384,0.026287258,6.6103246e-05,0.025099982,0.00023698254,NaN,NaN
0.014386134,0.0001804423,0.026368702,0.00012391347,0.024637954,0.00027079173,NaN,NaN
0.014442405,0.000106998225,0.026493285,7.7365556e-05,0.024315542,0.00020717765,NaN,NaN
0.014611185,0.00013474685,0.026633553,8.8919274e-05,0.024325233,0.00012315594,NaN,NaN
0.0146387555,0.0001423381,0.02649517,0.00010912204,0.024112115,0.00019414238,NaN,NaN
0.014338046,0.00011084637,0.02653665,9.947561e-05,0.024274062,0.00016129827,NaN,NaN
0.014363595,7.9027326e-05,0.026422653,7.0143375e-05,0.024500461,0.00011574382,NaN,NaN
0.013920425,0.00024856042,0.026726298,0.00026513392,0.024723621,0.00013343415,NaN,NaN
0.013216624,0.00016486418,0.027116783,7.3546995e-05,0.024499325,0.00013871343,NaN,NaN
0.013432251,0.00017938431,0.027035566,5.759924e-05,0.024710108,0.00012960237,NaN,NaN
0.013195688,0.00015880443,0.027316565,0.0002023234,0.02446776,0.00014083239,NaN,NaN
0.0130039,0.00015054701,0.027800009,0.00020408827,0.024665507,0.00015280554,NaN,NaN
0.012677917,0.00012950037,0.027427493,0.000161255,0.024741903,0.00010672374,NaN,NaN
0.012756657,0.00013035342,0.02782292,0.00014377918,0.025017723,0.00022847844,NaN,NaN
0.012629751,4.234333e-05,0.027697992,0.00011439435,0.025163375,9.966792e-05,NaN,NaN
0.012702678,6.204697e-05,0.028049057,8.938541e-05,0.024866598,0.000114593524,NaN,NaN
0.0130961975,0.00015382144,0.02810154,0.00017368159,0.024450026,0.000117439704,NaN,NaN
0.013341298,0.00017114074,0.028781824,0.00012735289,0.024620015,9.803554e-05,NaN,NaN
0.0132215265,8.815848e-05,0.028649008,0.00014135582,0.024880653,0.00017023567,NaN,NaN
0.013342461,0.000217162,0.028657913,0.00015888573,0.025235035,0.00014998158,NaN,NaN
0.013876911,0.00022571985,0.028229346,0.00010347532,0.02535476,0.00021552262,NaN,NaN
0.01411565,6.809417e-05,0.027816314,0.00012710062,0.026060252,0.0002457479,NaN,NaN
0.013931416,0.00020021087,0.027606716,0.00011579019,0.02695898,0.00013746167,NaN,NaN
0.013678458,0.00011737321,0.027729722,0.00017641448,0.027272366,0.00017124691,NaN,NaN
0.01371987,9.085245e-05,0.02777113,0.00016407669,0.027515411,0.00022054937,NaN,NaN
0.014011541,0.00021869424,0.028016295,0.00031505173,0.027761998,0.0001959366,NaN,NaN
0.0145280585,0.00023300738,0.028302426,0.00013000352,0.027411489,0.00011742678,NaN,NaN
0.014763338,8.7639266e-05,0.028014125,0.00016388182,0.027477568,0.00010475709,NaN,NaN
0.014913285,0.00010611344,0.027980505,0.00014842326,0.02769124,0.00015154944,NaN,NaN
0.015042466,0.00014868776,0.028283155,0.00014723619,0.027801737,0.00012543007,NaN,NaN
0.015035134,0.00011836524,0.028647749,0.00013827193,0.028183628,0.00030814303,NaN,NaN
0.014815581,0.0002461071,0.028941307,0.00016819527,0.028319802,0.00016731185,NaN,NaN
0.014831155,6.588171e-05,0.029320927,0.00019292158,0.02810349,0.0001040119,NaN,NaN
0.015095988,0.00014295889,0.029309565,0.00016337344,0.028289795,0.00017837528,NaN,NaN
0.01492921,6.877163e-05,0.029424302,0.00019694932,0.027988357,0.00012381178,NaN,NaN
0.014772482,8.903628e-05,0.028739264,0.00028890432,0.028176386,0.000104575665,NaN,NaN
0.014677602,6.650604e-05,0.028702583,0.00018384721,0.027940735,0.00016149273,NaN,NaN
0.01507349,0.00026337086,0.029060263,0.00012169385,0.02796821,0.00017607104,NaN,NaN
0.0150451735,0.00021132507,0.02891547,0.00017831508,0.027874283,0.00011605509,NaN,NaN
0.014954802,0.0001149751,0.028825698,9.863771e-05,0.028152058,0.0002502687,NaN,NaN
0.015148092,0.0001367743,0.028803835,0.00011338939,0.02798618,0.00016903452,NaN,NaN
0.014527481,0.00025363435,0.029177794,0.0002286739,0.027429102,0.00029535056,NaN,NaN
0.014344851,0.00017914613,0.02963772,7.552578e-05,0.027049627,0.00013067314,NaN,NaN
0.014796826,7.6061646e-05,0.029624073,0.00013752365,0.026842732,0.0002599475,NaN,NaN
0.014731413,8.901928e-05,0.029801639,0.00021474545,0.027008876,0.00013945201,NaN,NaN
0.014694559,9.308641e-05,0.030658124,0.00019053757,0.027159894,0.00015566929,NaN,NaN
0.01455934,8.5450345e-05,0.030464174,0.0001543929,0.027219085,0.000116104035,NaN,NaN
0.014701133,9.269335e-05,0.03070488,0.000121663,0.027390998,0.00017191873,NaN,NaN
0.014899966,4.3271055e-05,0.030699192,0.0001366994,0.02732338,9.512101e-05,NaN,NaN
0.014857102,7.1003575e-05,0.030833732,0.0003617764,0.027453091,0.000110929854,NaN,NaN
0.0147436485,8.7780536e-05,0.030796496,0.00010387804,0.027569177,0.00015417815,NaN,NaN
0.014939345,7.778812e-05,0.031274844,0.00021875952,0.027985657,0.00013075025,NaN,NaN
0.0151067255,7.632426e-05,0.03173955,0.00012480875,0.02803553,0.00013472706,NaN,NaN
0.0154018905,0.00019759806,0.031647544,0.00025252384,0.028107373,0.00019862117,NaN,NaN
0.015619671,7.8890334e-05,0.032445908,0.00010494279,0.027765995,0.00013724582,NaN,NaN
0.015689366,8.303386e-05,0.032974616,0.00014981534,0.027511483,0.00013085238,NaN,NaN
0.015593811,0.00016319774,0.033172704,0.00015018691,0.027677856,0.00013867332,NaN,NaN
0.015257671,0.000102395825,0.033375632,0.00011856204,0.028037162,0.00014185967,NaN,NaN
0.015097639,4.6721983e-05,0.03303638,0.00013497654,0.02805411,0.0001270105,NaN,NaN
0.015232866,8.1560305e-05,0.03312709,0.0001439505,0.028026652,0.000119254975,NaN,NaN
0.01515546,5.3767963e-05,0.033312213,0.00014320499,0.027979814,0.0001427577,NaN,NaN
0.0151973935,8.617219e-05,0.033357352,0.00019411593,0.027807705,0.00011487422,NaN,NaN
0.015337031,7.144703e-05,0.033488426,0.00019466798,0.02767025,0.00019152598,NaN,NaN
0.015439403,5.744642e-05,0.03340039,0.00012119421,0.027625652,8.955562e-05,NaN,NaN
0.015470078,4.7496127e-05,0.033489183,0.00011280235,0.027342325,0.00019445152,NaN,NaN
0.01560304,4.130314e-05,0.033679605,0.00019127893,0.027145045,0.00016108257,NaN,NaN
0.015567013,4.5803838e-05,0.033890992,0.00012788721,0.02682638,0.00018729275,NaN,NaN
0.015698954,4.5767327e-05,0.033545803,0.00017726814,0.02659027,9.7494994e-05,NaN,NaN
0.015819993,4.880224e-05,0.03327798,0.0001988774,0.026630323,0.00014315764,NaN,NaN
0.015817445,7.1246825e-05,0.03382576,0.00012356204,0.026252268,0.00017862434,NaN,NaN
0.015851447,5.3202977e-05,0.03386356,0.00021217055,0.02628414,0.00014305458,NaN,NaN
0.01592612,3.767583e-05,0.033446062,0.0001936245,0.026096392,0.00016778185,NaN,NaN
0.01599349,6.706129e-05,0.03349188,0.0001802893,0.025890803,0.00016112378,NaN,NaN
0.016099626,8.52407e-05,0.033436228,0.00021210141,0.025471143,9.168082e-05,NaN,NaN
0.016041957,5.646051e-05,0.03353859,0.0001821578,0.025351053,0.00013191694,NaN,NaN
0.016255416,9.3864364e-05,0.033702955,0.00013651008,0.025520232,0.00013035898,NaN,NaN
0.016192893,2.9952362e-05,0.033874057,0.00010822495,0.025643542,0.00016289332,NaN,NaN
0.016257752,3.8127808e-05,0.03392615,0.00011002992,0.025838101,9.870151e-05,NaN,NaN
0.01639033,3.3993714e-05,0.034026667,0.00015389519,0.025607293,0.00015350229,NaN,NaN
0.01638066,4.8965605e-05,0.03418377,0.00013241402,0.025320921,0.00012089578,NaN,NaN
0.016391225,3.4392713e-05,0.034261324,0.00018205747,0.025340386,7.6784585e-05,NaN,NaN
0.016470503,3.4301956e-05,0.034368392,0.00015846305,0.025319746,0.00014568838,NaN,NaN
0.016416095,2.9144174e-05,0.0346074,0.000176278,0.025455117,0.0001469582,NaN,NaN
0.016421309,6.733123e-05,0.03507743,0.00014370488,0.025533412,0.000106178166,NaN,NaN
0.016330816,6.666624e-05,0.03524751,0.00016946097,0.025469454,0.0001721615,NaN,NaN
0.016390007,6.972505e-05,0.035348717,0.00015997617,0.025907261,0.00017656191,NaN,NaN
0.016516883,5.4275864e-05,0.035228644,0.00017471724,0.026134664,0.00015593012,NaN,NaN
0.016540462,6.6012e-05,0.03528094,0.0001482263,0.02621145,0.00011195387,NaN,NaN
0.016507735,3.4366854e-05,0.03563789,0.00011839772,0.026063314,0.00016098228,NaN,NaN
0.016626257,6.244976e-05,0.035478976,0.00020151031,0.025163576,0.00021372088,NaN,NaN
0.016683314,5.5422483e-05,0.035610776,0.00019411078,0.02484072,0.00012649363,NaN,NaN
0.016754106,6.191351e-05,0.035536747,0.00012938409,0.02544691,0.00023323703,NaN,NaN
0.01682145,4.127128e-05,0.035877574,9.656666e-05,0.025753917,0.00010780656,NaN,NaN
0.016771311,3.010408e-05,0.036029506,0.00013511014,0.02591378,0.00014869921,NaN,NaN
0.016889196,7.474894e-05,0.03567185,0.0002489313,0.0261373,0.00012820687,NaN,NaN
0.016970089,7.202591e-05,0.0357793,0.00020764624,0.026089994,0.00015246347,NaN,NaN
0.017018512,6.65077e-05,0.036248423,0.00013452003,0.026367785,0.00016001951,NaN,NaN
0.01703641,6.457625e-05,0.036494963,0.00021899496,0.025929082,0.0002660654,NaN,NaN
0.017078908,9.05918e-05,0.036177434,0.00013098052,0.025851406,0.00015578057,NaN,NaN
0.017029248,5.6429464e-05,0.036415905,0.00018279703,0.025703492,0.00013891194,NaN,NaN
0.017216094,4.661748e-05,0.036344018,0.00022227634,0.025317166,0.00019507657,NaN,NaN
0.01733064,8.4982305e-05,0.03609873,0.0001445747,0.024774844,0.00012383213,NaN,NaN
0.01741158,4.3513537e-05,0.03623245,0.00012517054,0.024685308,0.000113925504,NaN,NaN
0.017384209,3.6004174e-05,0.036550544,0.00015789305,0.024932377,0.00015112037,NaN,NaN
0.017397556,4.3842778e-05,0.036689635,0.00020035062,0.025491681,0.00022483635,NaN,NaN
0.017498057,7.919209e-05,0.0363642,0.00021440451,0.026009705,0.0001254905,NaN,NaN
0.017529815,5.2631636e-05,0.03641598,0.00015433595,0.026047759,0.00015347468,NaN,NaN
0.017608557,7.451623e-05,0.03690826,9.6517215e-05,0.025565172,0.00020454456,NaN,NaN
0.017538378,5.7711048e-05,0.036968313,0.00018535016,0.025280308,0.0001555823,NaN,NaN
0.01767317,5.8967973e-05,0.036738947,0.00013102144,0.025448287,0.00014059781,NaN,NaN
0.017733494,4.7750473e-05,0.03672062,0.00020195844,0.025265884,7.629402e-05,NaN,NaN
0.017729864,7.9749596e-05,0.03624783,0.00017028696,0.025127811,0.00013739447,NaN,NaN
0.017893692,3.923141e-05,0.035852678,0.00014880717,0.02497253,0.00017871997,NaN,NaN
0.017785676,9.8228e-05,0.03609395,0.0002076515,0.0249518,0.00011093649,NaN,NaN
0.018013336,8.241951e-05,0.036277357,0.0001248279,0.024642913,0.0001629681,NaN,NaN
0.01803498,7.2024304e-05,0.03657366,0.00021480906,0.02444485,0.00022253433,NaN,NaN
0.018027326,8.033352e-05,0.03725977,0.0001531984,0.023913875,0.00028502732,NaN,NaN
0.018196475,4.5221797e-05,0.03758648,0.00017680798,0.023879133,0.0002437108,NaN,NaN
0.018187754,5.211694e-05,0.037737772,0.00010470066,0.023881497,0.00028135965,NaN,NaN
0.018138379,3.7569833e-05,0.03777586,0.0001033412,0.023914862,0.0001628216,NaN,NaN
0.018205501,5.650972e-05,0.03801682,0.00021629571,0.023815855,0.00023746368,NaN,NaN
0.018330477,0.00011173456,0.03805362,0.00012223121,0.023791686,0.00016102388,NaN,NaN
0.0185223,7.30213e-05,0.038244393,0.00030641418,0.02370914,0.00020255324,NaN,NaN
0.018513814,6.148293e-05,0.03862328,0.00013179911,0.02350904,8.754359e-05,NaN,NaN
0.0185728,5.1970324e-05,0.03875554,0.00019915505,0.02320711,0.00016491445,NaN,NaN
0.018649573,7.054831e-05,0.039103184,0.00019317798,0.02336526,0.00013294382,NaN,NaN
0.018748844,3.8144466e-05,0.03927934,0.00017448564,0.023282653,8.964675e-05,NaN,NaN
0.018692922,2.4613708e-05,0.039865043,0.00024471793,0.022999788,0.00014284931,NaN,NaN
0.018737566,4.5302615e-05,0.04009592,0.00012167766,0.02288549,7.567591e-05,NaN,NaN
0.018799987,5.7601148e-05,0.040597167,0.00036363126,0.023004597,9.941245e-05,NaN,NaN
0.018860355,0.00010736651,0.040986333,0.000116240975,0.022977974,0.00010352371,NaN,NaN
0.01889305,8.123185e-05,0.040926214,0.00014220928,0.023031896,0.0002206883,NaN,NaN
0.019021453,4.0594445e-05,0.04068793,0.00015173381,0.02309752,0.00017284433,NaN,NaN
0.019013178,4.1344727e-05,0.04062476,0.00015147924,0.023412133,0.00016257248,NaN,NaN
0.018958438,4.117168e-05,0.041010987,0.0002772977,0.023482503,9.921797e-05,NaN,NaN
0.018973878,4.8574944e-05,0.041753363,0.0002896181,0.02328975,9.072165e-05,NaN,NaN
0.01906642,2.9785631e-05,0.042236973,0.00011457771,0.02323665,0.00011770461,NaN,NaN
0.01904125,7.401449e-05,0.042232312,0.00017301222,0.023089424,0.000153979,NaN,NaN
0.018960439,3.7945494e-05,0.042626336,0.00011885258,0.02328715,0.0001632789,NaN,NaN
0.018971141,2.8211683e-05,0.043018397,0.00022570806,0.022922065,9.985335e-05,NaN,NaN
0.019005783,6.827953e-05,0.04322052,0.00013507862,0.02278688,0.000104317005,NaN,NaN
0.018978542,4.6093723e-05,0.043279745,0.00012029943,0.022751398,0.0001663232,NaN,NaN
0.019092893,2.8427148e-05,0.04313862,0.000102969185,0.022673436,0.0001014852,NaN,NaN
0.019172318,4.1952473e-05,0.043559227,0.0002905638,0.022294357,0.00015867074,NaN,NaN
0.019177247,5.8438964e-05,0.04324784,0.00022294743,0.022561552,0.00023845468,NaN,NaN
0.01909808,4.3159613e-05,0.043689758,0.00013829883,0.02260301,0.00019278296,NaN,NaN
0.019207839,5.9446164e-05,0.04418318,0.000116528565,0.022547254,0.0002982247,NaN,NaN
0.01929977,4.024455e-05,0.044614192,0.0001343332,0.02270554,0.000114878894,NaN,NaN
0.019368634,3.1782372e-05,0.04479843,0.00014440792,0.022504669,8.8854504e-05,NaN,NaN
0.019424908,4.1399908e-05,0.04519878,0.00020348535,0.022763843,0.00041612124,NaN,NaN
0.019491069,6.4177206e-05,0.044946622,0.0002507677,0.023344398,0.00011414141,NaN,NaN
0.01960493,4.4870118e-05,0.0454617,0.00019295386,0.023019405,0.0002960636,NaN,NaN
0.019632153,8.374779e-05,0.045946527,0.00029150795,0.02349554,0.00016969781,NaN,NaN
0.01986514,6.6436114e-05,0.04628214,0.000112717746,0.023645688,0.00019526656,NaN,NaN
0.019867305,3.9145452e-05,0.04606947,0.00015821368,0.023690576,0.00034934527,NaN,NaN
0.019859439,5.9433234e-05,0.046151742,0.0002377101,0.024207884,0.00018434228,NaN,NaN
0.020039752,5.0596896e-05,0.046617188,0.00014237386,0.023886649,0.00012681178,NaN,NaN
0.01999767,5.5496224e-05,0.04685046,0.00020760257,0.02422925,0.00029220586,NaN,NaN
0.02011199,7.010294e-05,0.04703494,0.00019524853,0.023859575,0.00034947155,NaN,NaN
0.020344961,8.713424e-05,0.047352552,0.00017568772,0.02354352,0.00017765445,NaN,NaN
0.0202707,4.7753812e-05,0.04759151,0.00014378584,0.023761058,0.00019151237,NaN,NaN
0.020353999,4.612106e-05,0.047352705,0.00012470728,0.023391588,0.00021580135,NaN,NaN
0.020321874,4.943263e-05,0.047426533,0.0001252193,0.023405137,0.00015680109,NaN,NaN
0.020201327,7.664063e-05,0.04765551,0.00016516334,0.023678254,0.000120556564,NaN,NaN
0.020169633,7.5248434e-05,0.047252484,0.00014315482,0.023158535,0.00020005759,NaN,NaN
0.020351518,8.398109e-05,0.04729372,0.00020121378,0.02319111,0.00031577057,NaN,NaN
0.020639276,6.12462e-05,0.047353007,0.00016751884,0.022850005,0.00013389718,NaN,NaN
0.02054142,4.813105e-05,0.04775226,0.00011937519,0.02279794,0.00016342662,NaN,NaN
0.020668631,4.7760623e-05,0.047522984,0.00013335266,0.023613833,0.00017534831,NaN,NaN
0.020734955,4.9477123e-05,0.04781514,0.00015322688,0.02369323,0.00016197852,NaN,NaN
0.02078791,5.3181728e-05,0.047765087,0.00014283886,0.023040935,0.00015026718,NaN,NaN
0.020831723,4.166929e-05,0.04798828,0.00014797844,0.022738667,0.00013624807,NaN,NaN
0.02088584,3.963177e-05,0.048145294,0.00022068156,0.022700176,0.00014032128,NaN,NaN
0.020930672,3.8433885e-05,0.047846884,0.00012566692,0.022809325,0.00017728146,NaN,NaN
0.021031028,4.328617e-05,0.048070095,0.00018506507,0.022913013,5.7787023e-05,NaN,NaN
0.02118957,8.0592166e-05,0.048457336,0.00012920488,0.023055859,7.231328e-05,NaN,NaN
0.021208568,6.1264975e-05,0.048820373,0.00031014835,0.02305714,0.00018844061,NaN,NaN
0.021142256,4.4449218e-05,0.04942223,0.0001874906,0.02330774,0.00016380374,NaN,NaN
0.021239996,4.5126773e-05,0.049618073,0.00015840738,0.023222854,0.00022532718,NaN,NaN
0.021412304,6.301163e-05,0.049458228,0.00019409339,0.02373168,0.00017301865,NaN,NaN
0.0214395,6.31447e-05,0.049555,0.00015505347,0.024238596,0.0001288834,NaN,NaN
0.021389605,5.7268247e-05,0.049655035,0.00013860824,0.024269123,0.00021096936,NaN,NaN
0.021477012,5.9591133e-05,0.049864203,0.00022267195,0.024059638,9.935527e-05,NaN,NaN
0.021563487,3.3966353e-05,0.04991007,0.0001931965,0.024076758,9.970446e-05,NaN,NaN
0.021640567,3.4248227e-05,0.049715925,0.00018581432,0.024037406,0.00010428996,NaN,NaN
0.02163407,4.7157002e-05,0.050028313,9.991932e-05,0.024130087,0.00018820903,NaN,NaN
0.021784615,4.4808086e-05,0.049548205,0.0001803585,0.024500223,0.00013363251,NaN,NaN
0.021671854,5.4155134e-05,0.049806166,0.00010880117,0.024691267,7.0039685e-05,NaN,NaN
0.021637574,4.8238144e-05,0.049968258,0.00015763156,0.02472105,0.00010959796,NaN,NaN
0.021697631,1.9513447e-05,0.049859177,8.840721e-05,0.025002489,0.00045043492,NaN,NaN
0.021755323,3.821224e-05,0.0500804,0.00010874365,0.025798315,0.00015933333,NaN,NaN
0.021850005,3.114526e-05,0.050324358,0.00018041769,0.025942173,8.616749e-05,NaN,NaN
0.021935057,6.598087e-05,0.05059463,0.00032956418,0.025724107,0.00013568577,NaN,NaN
0.022019524,5.607715e-05,0.05118263,0.00012046252,0.025975134,0.0003447695,NaN,NaN
0.022026708,3.5284927e-05,0.051045507,0.00024386778,0.026339788,0.00014624865,NaN,NaN
0.02203272,4.3543074e-05,0.05093305,0.00011288082,0.026553761,0.00012082484,NaN,NaN
0.0220912,3.084105e-05,0.051091477,0.0001135296,0.026518697,0.00015578646,NaN,NaN
0.022096086,3.122603e-05,0.050978877,0.00021153587,0.02612617,0.00013966183,NaN,NaN
0.022074947,3.4139284e-05,0.051547557,0.00022073538,0.02607013,0.000112294234,NaN,NaN
0.02219891,7.5652526e-05,0.05139778,0.00017689551,0.025891602,0.00019640387,NaN,NaN
0.022256706,7.9374455e-05,0.05148775,0.00024588584,0.02651246,0.00033780938,NaN,NaN
0.022146609,6.621303e-05,0.051966377,0.00014721218,0.026867518,0.00012790268,NaN,NaN
0.022210667,4.2895e-05,0.0518194,0.00015001169,0.026806144,9.8240904e-05,NaN,NaN
0.022315962,8.0789956e-05,0.051901747,0.00013110835,0.026930919,0.00012706156,NaN,NaN
0.022590179,4.5526715e-05,0.0518094,0.00014441634,0.026438784,0.00018413502,NaN,NaN
0.02268844,2.7372074e-05,0.051822767,9.691077e-05,0.026211498,0.00011165103,NaN,NaN
0.022724073,2.6262922e-05,0.051796775,0.00014825545,0.026469324,0.00021196567,NaN,NaN
0.022747075,4.851477e-05,0.051929936,0.000113069735,0.026512401,0.00012504475,NaN,NaN
0.022857657,6.08361e-05,0.052087355,0.00019227041,0.026745291,5.617458e-05,NaN,NaN
0.023001678,7.390138e-05,0.052637916,0.00012843662,0.02669355,7.536072e-05,NaN,NaN
0.023001336,4.1962146e-05,0.052652597,0.00020149595,0.02671906,0.0001513299,NaN,NaN
0.022986788,2.870948e-05,0.052450363,0.00019330448,0.026953973,0.00016922114,NaN,NaN
0.022988169,7.519884e-05,0.051663063,0.00027997702,0.02736395,0.0001728625,NaN,NaN
0.023088455,2.9903924e-05,0.051708125,0.000102219565,0.027143573,0.0002457022,NaN,NaN
0.02315902,9.273487e-05,0.052144982,0.0004919399,0.027021332,7.9285324e-05,NaN,NaN
0.023319624,3.1518954e-05,0.052956056,0.00015404182,0.027005082,0.00014770965,NaN,NaN
0.02330567,2.3606528e-05,0.053489923,0.00023336541,0.026965298,0.00015929574,NaN,NaN
0.02325782,4.055629e-05,0.05401361,0.00019631861,0.027140047,0.00012061571,NaN,NaN
0.023311831,5.1389066e-05,0.05423997,0.00016319951,0.027300773,8.228578e-05,NaN,NaN
0.023373432,5.2130195e-05,0.054697514,0.00015723868,0.027340293,0.000107142136,NaN,NaN
0.02330188,5.2328433e-05,0.05466378,0.00017904825,0.026866153,0.00014063294,NaN,NaN
0.023346668,3.144308e-05,0.054405462,0.00015523922,0.026461108,9.923835e-05,NaN,NaN
0.023300203,3.383176e-05,0.05421041,0.00015981671,0.026307045,0.0001055927,NaN,NaN
0.0233354,6.0385282e-05,0.05439562,0.0001759527,0.02640369,0.00018232912,NaN,NaN
0.023431584,6.924888e-05,0.054620285,0.00020605602,0.026641665,0.00013910819,NaN,NaN
0.023530252,5.3395077e-05,0.054422025,0.00013805597,0.026333155,0.00011937672,NaN,NaN
0.023482861,3.8133425e-05,0.05439086,0.00015669015,0.026854219,0.00035979226,NaN,NaN
0.02365253,5.447163e-05,0.054337718,0.00018419673,0.027341485,8.911934e-05,NaN,NaN
0.023674,4.109818e-05,0.054669876,0.000141113,0.027532365,0.0001359329,NaN,NaN
0.023778845,4.9919105e-05,0.055078987,0.00018631206,0.027329762,0.00017184277,NaN,NaN
0.023760373,6.481117e-05,0.05500748,0.00011377542,0.027073838,0.00014215175,NaN,NaN
0.023930227,3.7883015e-05,0.055139404,0.00013649858,0.026821392,0.0001401809,NaN,NaN
0.023931624,6.833217e-05,0.055252265,0.00016427366,0.027001744,0.0001481813,NaN,NaN
0.023825465,4.824327e-05,0.055395886,0.000108132364,0.027094375,0.00017511606,NaN,NaN
0.023713898,4.1355554e-05,0.05584198,0.00021595092,0.026742933,0.00013650737,NaN,NaN
0.02371105,2.5438878e-05,0.056280203,0.00017503757,0.026554199,7.3237985e-05,NaN,NaN
0.023735207,5.788766e-05,0.056325004,0.00021979432,0.026890764,0.00033423313,NaN,NaN
0.023925943,5.7275618e-05,0.0565652,0.00023520637,0.02761571,0.00015715325,NaN,NaN
0.024014316,4.625026e-05,0.05685093,0.000163336,0.02732105,0.00013559162,NaN,NaN
0.023972586,3.175806e-05,0.056711692,8.372997e-05,0.027498953,0.00016945477,NaN,NaN
0.023951314,2.9892177e-05,0.056647733,0.00017383156,0.027358139,8.594159e-05,NaN,NaN
0.023960257,2.7729855e-05,0.05711133,0.00018429117,0.027444981,0.0002156622,NaN,NaN
0.02400408,4.313728e-05,0.057277337,0.00013635188,0.027733428,0.00017634995,NaN,NaN
0.024140375,4.8813115e-05,0.056980353,0.00010753831,0.027529964,0.000292706,NaN,NaN
0.024152404,3.7902155e-05,0.056928504,0.00024514442,0.027940104,8.758344e-05,NaN,NaN
0.024181724,3.7641228e-05,0.057315454,0.00029645464,0.027963,9.847342e-05,NaN,NaN
0.024239745,6.9401016e-05,0.05756309,0.00016634028,0.028197998,0.00012555225,NaN,NaN
0.02430867,6.33047e-05,0.057336096,0.00010736607,0.028606916,0.000113902315,NaN,NaN
0.02441207,6.509362e-05,0.057929657,0.00025389576,0.028922977,0.00019463793,NaN,NaN
0.024465073,4.8727878e-05,0.058054674,0.0002129329,0.028661184,7.8654906e-05,NaN,NaN
0.024488626,4.6725614e-05,0.058040977,0.00015102678,0.029034143,0.00014955061,NaN,NaN
0.024507096,4.8886468e-05,0.057901207,0.00013127609,0.028797498,0.00022394175,NaN,NaN
0.02452516,6.0029197e-05,0.05801681,0.00014727232,0.029194392,0.00016944298,NaN,NaN
0.024548667,4.3568903e-05,0.058073014,0.00021766014,0.029208237,0.00011631749,NaN,NaN
0.02469208,2.3218427e-05,0.058555976,0.00033507968,0.029536461,0.00012323193,NaN,NaN
0.024726965,3.586419e-05,0.059138976,0.00018986569,0.029168028,0.00017357971,NaN,NaN
0.024825392,2.6538048e-05,0.059546925,0.00015786335,0.0294564,0.00025629322,NaN,NaN
0.024823248,4.6471567e-05,0.059686728,0.00011783218,0.029803643,8.753078e-05,NaN,NaN
0.02488728,3.8220835e-05,0.059680004,0.00012407819,0.029748501,8.725986e-05,NaN,NaN
0.024917983,4.5810855e-05,0.05970969,0.000208573,0.029928863,0.00023019534,NaN,NaN
0.024897737,3.809769e-05,0.060204286,0.00010884246,0.030065129,8.309942e-05,NaN,NaN
0.024892677,4.1422794e-05,0.060477022,0.00015998849,0.029990403,0.00010902572,NaN,NaN
0.024890408,2.762211e-05,0.060477052,0.00020766754,0.030055014,0.00012240141,NaN,NaN
0.024860987,3.550269e-05,0.060591917,0.00029409825,0.029811533,0.00016305991,NaN,NaN
0.024880446,3.482981e-05,0.061144166,0.00022561262,0.02989595,0.00012619254,NaN,NaN
0.024893511,4.518693e-05,0.06139488,0.00017597093,0.030053003,0.00011299201,NaN,NaN
0.025051098,8.088971e-05,0.061741978,0.00014165038,0.029683135,0.0001366719,NaN,NaN
0.025163565,3.800345e-05,0.06161404,0.000102958715,0.029524516,0.0001352805,NaN,NaN
0.025288744,3.916914e-05,0.06158316,0.000104136576,0.029888202,0.00010301117,NaN,NaN
0.025294892,2.5953781e-05,0.061614722,0.00020452004,0.029708538,0.00013791029,NaN,NaN
0.025298385,4.4007782e-05,0.061677095,0.0002969796,0.029521054,0.00014436114,NaN,NaN
0.025371866,2.8324917e-05,0.0619927,0.0001676887,0.030108497,0.00017997237,NaN,NaN
0.02538958,4.2788677e-05,0.061964616,0.00019229845,0.03030813,9.5073585e-05,NaN,NaN
0.025347292,2.4694029e-05,0.062058125,0.00017142612,0.030117787,0.0001901937,NaN,NaN
0.02525774,7.1366325e-05,0.06221381,0.00017445393,0.029888496,0.00012386039,NaN,NaN
0.025079584,9.737205e-05,0.062048014,0.00014544957,0.029636664,0.0001658325,NaN,NaN
0.025025029,2.7612761e-05,0.062402125,0.00018512488,0.029812662,0.00020018758,NaN,NaN
0.025122406,6.3681044e-05,0.06266075,0.00016915114,0.030068493,0.00017619645,NaN,NaN
0.025283061,5.843835e-05,0.063099466,0.0002114373,0.029641192,0.000111238835,NaN,NaN
0.025364442,3.138441e-05,0.06366651,0.00012979005,0.029749895,0.00014252811,NaN,NaN
0.025499897,2.131353e-05,0.06379479,0.00014258924,0.03002314,0.0001397794,NaN,NaN
0.025608385,8.564045e-05,0.063929826,0.0002823977,0.029764557,0.00020414028,NaN,NaN
0.02587987,6.0878676e-05,0.06357993,0.00015091964,0.02979386,0.0001310545,NaN,NaN
0.025893163,4.8466474e-05,0.063802585,0.00015912803,0.029968284,9.535677e-05,NaN,NaN
0.025881328,3.882137e-05,0.064125985,0.00022786867,0.030076863,0.00019250507,NaN,NaN
0.025847493,6.346602e-05,0.064411014,0.00013031367,0.030844733,0.00025510357,NaN,NaN
0.025841586,5.202759e-05,0.06426551,0.00012392257,0.030869545,0.0002439515,NaN,NaN
0.02572342,6.3541636e-05,0.06435862,0.00012682454,0.031217942,0.00020258191,NaN,NaN
0.025610344,5.52765e-05,0.06449306,0.0001290726,0.031310424,0.00014882421,NaN,NaN
0.02564388,1.9398942e-05,0.064266674,0.00016448591,0.030723147,0.0008229363,NaN,NaN
0.025686782,6.702634e-05,0.064061105,0.00019049614,0.029418759,0.00013785569,NaN,NaN
0.025878727,4.5828896e-05,0.06422025,0.00016593326,0.02912841,9.873084e-05,NaN,NaN
0.02591426,4.9787326e-05,0.06461315,0.00013984302,0.029381616,7.1484494e-05,NaN,NaN
0.02587632,3.9854673e-05,0.064638294,0.000115034985,0.02954127,0.00027274105,NaN,NaN
0.025908818,3.5080386e-05,0.064860575,0.00014727807,0.029953377,0.00013245306,NaN,NaN
0.026008895,7.0625916e-05,0.0650529,0.00022827118,0.030247245,0.00016536118,NaN,NaN
0.025983658,4.245562e-05,0.06525145,0.00015955276,0.03054962,0.00010935512,NaN,NaN
0.026053905,3.1522675e-05,0.065415055,0.00018644951,0.030643392,0.00012522194,NaN,NaN
0.026068833,3.773412e-05,0.06542606,0.00014853803,0.031002376,0.00017310536,NaN,NaN
0.02605731,3.937619e-05,0.065785326,0.0001592339,0.030947233,0.00012224002,NaN,NaN
0.026131492,4.7515645e-05,0.06595472,9.0950634e-05,0.0308647,0.00016277362,NaN,NaN
0.026153337,2.6180533e-05,0.066002965,0.00014367969,0.03147718,0.00013868256,NaN,NaN
0.026157385,5.0560044e-05,0.0659337,0.00013864151,0.031592343,8.871e-05,NaN,NaN
0.026151016,3.965594e-05,0.06562743,0.00011213131,0.031641323,7.1824164e-05,NaN,NaN
0.026255839,3.9932216e-05,0.066531666,0.00016498301,0.031839315,0.00015574622,NaN,NaN
0.026252037,6.0503888e-05,0.066510156,0.00014252237,0.031963218,0.00017633481,NaN,NaN
0.026314277,2.4986206e-05,0.066519596,0.0001464484,0.03201858,0.00016693264,NaN,NaN
0.026316486,2.9341018e-05,0.06675962,0.00016717795,0.03219938,0.000101548816,NaN,NaN
0.026279217,2.9357354e-05,0.06678439,0.0002101019,0.032358285,0.00016173838,NaN,NaN
0.02635964,4.651172e-05,0.06743294,0.00013107673,0.032621402,0.00012689359,NaN,NaN
0.026487727,3.842318e-05,0.06760642,0.00015473901,0.033113223,0.00014103859,NaN,NaN
0.02645008,6.0277634e-05,0.06742214,0.00016576008,0.033190552,8.76301e-05,NaN,NaN
0.026385646,3.7289257e-05,0.06767574,0.000118955904,0.033032943,0.00012820806,NaN,NaN
0.02642141,4.7230384e-05,0.06756627,9.7363394e-05,0.032936778,0.00010603988,NaN,NaN
0.026612949,5.2081938e-05,0.06766298,0.00017508991,0.032847237,0.00010798275,NaN,NaN
0.026701428,3.7219193e-05,0.06782343,0.00020199719,0.03259691,0.00010013739,NaN,NaN
0.026760235,3.078145e-05,0.06762671,0.00018394917,0.0329371,0.0002623326,NaN,NaN
0.026818547,2.8433924e-05,0.06766691,0.00016185506,0.033123255,0.00017916122,NaN,NaN
0.02680674,1.873181e-05,0.06767787,9.9897625e-05,0.032765742,0.00010214359,NaN,NaN
0.026885785,3.3316664e-05,0.068041876,0.00020089945,0.03264381,0.00013299892,NaN,NaN
0.02695696,2.4973928e-05,0.06790669,0.00015501623,0.0327676,0.00016067954,NaN,NaN
0.026963387,2.8383241e-05,0.06835611,0.00018707337,0.033349458,0.00013202087,NaN,NaN
0.026947381,4.8558384e-05,0.06844954,0.000112464055,0.033414282,0.00016880421,NaN,NaN
0.026864951,3.1627387e-05,0.06863286,0.00014108678,0.03313077,0.00012091837,NaN,NaN
0.026792526,4.371912e-05,0.06865674,0.00015655471,0.033011544,0.00014610087,NaN,NaN
0.026725857,1.7707545e-05,0.06858807,0.00014556898,0.033268623,0.0001486135,NaN,NaN
0.02679016,2.820082e-05,0.06873584,0.00013878028,0.033411454,0.00011538357,NaN,NaN
0.026860414,3.280742e-05,0.06872185,0.00014074214,0.03337769,0.00014416127,NaN,NaN
0.026887637,1.934004e-05,0.06834702,0.0001092037,0.033870984,0.00013028248,NaN,NaN
0.026916182,2.793766e-05,0.0684618,0.00012941373,0.034081843,9.192228e-05,NaN,NaN
0.027026493,6.94652e-05,0.06853863,0.00013349806,0.03429917,9.640962e-05,NaN,NaN
0.0270866,1.6999416e-05,0.06875326,0.00011826215,0.03422316,0.00012022591,NaN,NaN
0.027088176,2.0963993e-05,0.06868595,0.00017414687,0.03410547,9.834011e-05,NaN,NaN
0.027126066,2.5826514e-05,0.06881871,9.74326e-05,0.034067497,0.00015326682,NaN,NaN
0.02711123,3.369441e-05,0.06900467,0.00027717583,0.034231946,0.000107002015,NaN,NaN
0.027186828,1.623048e-05,0.0693696,0.00017423654,0.034160655,9.9604666e-05,NaN,NaN
0.027173739,1.7847573e-05,0.06929186,0.00016775605,0.033973955,0.00012609651,NaN,NaN
0.027207023,2.1447615e-05,0.069408156,0.00012926882,0.033778477,0.00010155034,NaN,NaN
0.027272727,2.5821035e-05,0.0693446,0.00011995937,0.033500616,0.00018098725,NaN,NaN
0.02742641,3.6197416e-05,0.06933918,0.00014863921,0.03334357,9.432865e-05,NaN,NaN
0.027545195,4.871847e-05,0.069451675,0.00015875223,0.033290934,0.00012608127,NaN,NaN
0.027561743,2.5431485e-05,0.0693378,0.0001978311,0.0335112,9.888764e-05,NaN,NaN
0.0274817,4.9727096e-05,0.06976052,0.00013398926,0.033953708,0.00021506393,NaN,NaN
0.027503692,4.1751046e-05,0.06996261,0.00012162494,0.033897895,0.00018014938,NaN,NaN
0.027629651,3.1798532e-05,0.07040008,0.00017335806,0.034200374,0.000121638564,NaN,NaN
0.02760643,2.355056e-05,0.070616536,0.00014384284,0.034256242,6.7970184e-05,NaN,NaN
0.027643135,2.8556362e-05,0.07042721,0.00021388195,0.034037992,0.0001122718,NaN,NaN
0.02761333,4.3578482e-05,0.07066925,0.00021617794,0.034073807,0.00015624352,NaN,NaN
0.027731812,2.311496e-05,0.07090548,0.00013150109,0.034399837,0.00010964601,NaN,NaN
0.027716694,4.64666e-05,0.070933335,0.00019484569,0.034472648,0.00012657144,NaN,NaN
0.027581949,4.360576e-05,0.071326144,0.0001507562,0.03468178,7.649446e-05,NaN,NaN
0.027486254,2.1057407e-05,0.07185516,0.00020173258,0.034363627,9.452519e-05,NaN,NaN
0.027490472,2.4055285e-05,0.071761265,0.00031784386,0.03446925,9.231696e-05,NaN,NaN
0.027487135,2.2447699e-05,0.071611226,0.00017876527,0.034269582,0.00012688187,NaN,NaN
0.027462441,3.070087e-05,0.07174453,0.00013488557,0.034257803,8.501e-05,NaN,NaN
0.027464066,3.511315e-05,0.07193886,0.0001168909,0.034205534,9.605817e-05,NaN,NaN
0.027523628,3.0041007e-05,0.07178955,9.434451e-05,0.034578253,0.0001931265,NaN,NaN
0.027558548,4.143693e-05,0.07177422,0.00014271056,0.034872394,0.00010795013,NaN,NaN
0.027485235,2.1422169e-05,0.07196258,0.00018476543,0.03503823,0.00011895111,NaN,NaN
0.02744792,1.2035055e-05,0.07200613,0.00019651125,0.035458427,0.00016500709,NaN,NaN
0.027477877,2.8178498e-05,0.07203511,0.00014250488,0.035603408,0.000113008886,NaN,NaN
0.027459117,2.9057646e-05,0.07217674,0.00028263577,0.03509367,0.00019294264,NaN,NaN
0.027443161,2.5630217e-05,0.07280623,0.00016694184,0.03515096,9.1395785e-05,NaN,NaN
0.027463641,3.336911e-05,0.07316107,0.00014192308,0.035150804,9.214545e-05,NaN,NaN
0.027602278,1.9710096e-05,0.07342392,0.00025016515,0.03527691,0.00011652092,NaN,NaN
0.027627908,4.345465e-05,0.073671415,0.00015681994,0.035616584,0.00011895342,NaN,NaN
0.027698774,5.3928412e-05,0.0737293,0.0001415097,0.03586166,0.0002678592,NaN,NaN
0.027760752,2.5938602e-05,0.07369962,0.00017514391,0.03560309,0.0001021577,NaN,NaN
0.027777929,4.063314e-05,0.07365427,0.00011068595,0.035573054,8.950094e-05,NaN,NaN
0.027837021,4.3317712e-05,0.073786035,0.00013069496,0.035642877,0.00015531415,NaN,NaN
0.027835775,3.5970636e-05,0.07378089,0.00010348227,0.035256304,0.00016415837,NaN,NaN
0.027853822,3.061162e-05,0.07392314,0.000112533686,0.034621973,0.0002211813,NaN,NaN
0.027831301,3.0497158e-05,0.073617905,0.00012121987,0.034483705,0.00015012902,NaN,NaN
0.027884167,4.362635e-05,0.073718704,0.0001609259,0.034975935,0.00010149348,NaN,NaN
0.028057646,6.9910486e-05,0.07442676,0.00025064094,0.03532553,0.00012407267,NaN,NaN
0.028069062,3.9143753e-05,0.07440839,0.00014553654,0.03553436,0.00010842811,NaN,NaN
0.028045958,3.1390937e-05,0.074656926,0.00021501153,0.035638466,8.722856e-05,NaN,NaN
0.028002271,2.9030423e-05,0.074593,0.00016270153,0.03534315,9.632357e-05,NaN,NaN
0.028063059,2.5333833e-05,0.07443234,0.00014397157,0.035667926,0.0002306695,NaN,NaN
0.02815949,5.492893e-05,0.07481088,0.0002470117,0.035926655,9.5559226e-05,NaN,NaN
0.02822742,2.7750371e-05,0.07527838,0.00012167972,0.035925757,0.00013845903,NaN,NaN
0.0280947,6.5193904e-05,0.07545651,0.00012995403,0.03550351,0.00024389189,NaN,NaN
0.028057942,3.0435891e-05,0.07553108,0.00012278995,0.035167556,6.902164e-05,NaN,NaN
0.028110886,3.6320154e-05,0.07551941,9.583061e-05,0.035164565,0.00013708351,NaN,NaN
0.028033923,3.21256e-05,0.075369455,0.00012937492,0.035046842,0.000120658224,NaN,NaN
0.028100446,3.176276e-05,0.07533055,9.6040145e-05,0.034598697,0.00014600085,NaN,NaN
0.028127365,3.6868892e-05,0.07541396,0.00012130557,0.03436462,0.00015155552,NaN,NaN
0.028023286,5.38289e-05,0.075414374,0.00015403843,0.034010507,0.00013543991,NaN,NaN
0.028136931,3.0196252e-05,0.075719535,0.00016729775,0.03403745,0.00010437205,NaN,NaN
0.028165901,3.7120713e-05,0.07544703,0.00015468306,0.034121145,0.000117444884,NaN,NaN
0.028246097,4.013446e-05,0.075505964,0.00014780615,0.034190454,9.1309725e-05,NaN,NaN
0.028399367,2.0907564e-05,0.075502224,0.00010560753,0.03420551,7.731951e-05,NaN,NaN
0.028378498,2.4173265e-05,0.07525589,0.0001398899,0.03445504,8.1983824e-05,NaN,NaN
0.02854423,5.5555392e-05,0.075279854,0.00013323793,0.03484572,0.00014747232,NaN,NaN
0.02857159,3.5396522e-05,0.07552149,0.00013322665,0.035135794,8.9641726e-05,NaN,NaN
0.028574204,3.9559432e-05,0.075443566,0.00013816012,0.03492665,7.518307e-05,NaN,NaN
0.028601961,4.26088e-05,0.07551292,0.000186346,0.035062723,0.00014719096,NaN,NaN
0.028716981,4.3047414e-05,0.075626224,0.000114245144,0.034922875,0.00017111834,NaN,NaN
0.028792338,3.599612e-05,0.07541431,0.00019941936,0.03503572,8.540269e-05,NaN,NaN
0.028771095,3.917266e-05,0.07540016,0.0002962986,0.034958437,0.00013812757,NaN,NaN
0.028770309,5.0913924e-05,0.07553105,0.00017581462,0.034723345,0.00019827428,NaN,NaN
0.028781405,3.745491e-05,0.075747974,0.00013995818,0.034848917,0.00013824717,NaN,NaN
0.028840743,4.524883e-05,0.07575903,0.00017913882,0.03488995,8.643416e-05,NaN,NaN


==> data/gpu_memory_ablation.csv <==
,depth,v100_width_2,v100_width_4,v100_width_8,v100_width_16,v100_width_32,v100_width_64,v100_width_128,v100_width_256,v100_width_512,v100_width_1024,a100_width_2,a100_width_4,a100_width_8,a100_width_16,a100_width_32,a100_width_64,a100_width_128,a100_width_256,a100_width_512,a100_width_1024,ratio_width_2,ratio_width_4,ratio_width_8,ratio_width_16,ratio_width_32,ratio_width_64,ratio_width_128,ratio_width_256,ratio_width_512,ratio_width_1024
0,2,0.0015734601765871048,0.0016183555126190186,0.001682724803686142,0.0016887467354536057,0.0017211437225341797,0.0016248580068349838,0.001901470124721527,0.0017381459474563599,0.0020553739741444588,0.0022068768739700317,0.0019559995853342116,0.0019659620011225343,0.0019622480031102896,0.0019589909934438765,0.0019362865132279694,0.0020065680728293955,0.002034037999692373,0.0020491710010901443,0.002025871500336507,0.0020592360006048693,1.243119854216361,1.2147899431200855,1.1661134362623229,1.160026516893714,1.1249998985424747,1.2349190294713408,1.0697186210013478,1.1789407006292798,0.9856461772022621,0.9330996327404683
1,4,0.00304975057952106,0.003914918517693877,0.004050562158226967,0.004408138498547487,0.005013946443796158,0.004039802588522434,0.004167232662439346,0.00439399853348732,0.004401784390211105,0.00641394779086113,0.003526312999383663,0.0037581030001092586,0.0050662659987210645,0.004972645499947248,0.005159893999007181,0.005216091500187758,0.005197621499974048,0.005091502001050685,0.005121542499182397,0.006503753499600862,1.1562627524567741,0.9599441171314614,1.2507562656287434,1.1280601781422634,1.0291083195337292,1.2911748497333266,1.2472597334969893,1.1587400319430212,1.1635150759705366,1.0140016276508659
2,8,0.004607547074556351,0.00590147078037262,0.00507982075214386,0.00595456175506115,0.005847587250173092,0.005922308191657066,0.007078059017658234,0.0074159931391477585,0.007201347500085831,0.02279619686305523,0.005428890999610303,0.006821536500865477,0.005664446000082535,0.007064589532092214,0.007440662498993333,0.007197125465609133,0.008946091499637987,0.00891275100002531,0.009009680499730166,0.017905112999869743,1.178260560719944,1.155904477838449,1.1150877710974236,1.1864163682722046,1.272432916460218,1.2152568276922737,1.2639187490976571,1.201828377237355,1.2511103650563706,0.7854429889087226
3,16,0.0048355404287576675,0.006383119150996208,0.006427288055419922,0.006688572466373444,0.006652730517089367,0.006890422198921442,0.00810658372938633,0.008325780741870403,0.012231589993461967,0.050642364541999996,0.005930847022682428,0.007884121499955654,0.007869418000154838,0.007877218478824943,0.007892886000263388,0.008372144482564181,0.009483755000474048,0.009497810970060527,0.011994531500931771,0.03833371000018815,1.2265117229525808,1.2351518612534729,1.2243761182476978,1.1777129601910385,1.1864130044029804,1.2150408553883205,1.1698830625896675,1.1407712098753666,0.9806191596794114,0.75694945026503
4,32,0.005240271450020373,0.006783101009204984,0.007112026214599609,0.0069335364969447255,0.007577775977551937,0.008224992547184229,0.010162387043237686,0.008966123685240746,0.02328590117394924,0.12790811492595822,0.006508339500214788,0.008413388498411223,0.008324468500177318,0.008507327998813707,0.008501353999974981,0.008575658500035388,0.010006224999983715,0.010366737500021372,0.017973080499984917,0.09042426399997794,1.2419851838380405,1.2403454536492768,1.1704777582355925,1.2269825077811989,1.1218798266350194,1.0426341970329454,0.9846333304774211,1.156211743664232,0.7718438880987795,0.7069470459503023
5,64,0.0063947185408324,0.007658899994567037,0.00809142692014575,0.009233617456629872,0.00851705961395055,0.008174525341019034,0.009496569633483887,0.012948188930749893,0.04851308756042272,0.30486540601123124,0.006960276000029353,0.008786049000036655,0.008669270500035964,0.009222434500031795,0.009059639065526426,0.00920222548302263,0.010780592499997965,0.011364731937646866,0.03526746350001986,0.2120891200000301,1.0884413372669461,1.147168523713481,1.0714142988119337,0.9987888867336553,1.063705019827166,1.1257198551757726,1.1352091245650169,0.8777082261023726,0.7269680260217302,0.6956811623035273
6,128,0.006432081572711468,0.008004939649254084,0.008919562678784132,0.011269697220996022,0.01052312646061182,0.011038952507078648,0.010880949907004833,0.02359053213149309,0.10984000191092491,0.7228126414120197,0.007641594999768131,0.009874906500044744,0.009588105080183595,0.010859341500690789,0.00986798299709335,0.010348606447223574,0.011809807500014813,0.016519328500180563,0.07507372999998552,0.49666776349999964,1.1880438569355376,1.2336016175918214,1.0749523744016782,0.9635876889806125,0.9377425078021556,0.937462720361158,1.0853654874756853,0.7002524745140212,0.6834825991797304,0.6871320934976394
7,256,0.009106702636927366,0.01038791611790657,0.011684994213283062,0.01008910732343793,0.01025376282632351,0.012084351386874914,0.012412109994329512,0.045817405451089144,0.2459664298221469,1.6864091488532722,0.009880757000019003,0.012034792000008565,0.012397656999382889,0.012343778999820643,0.012820298000406183,0.011103477500000736,0.012607619499249267,0.03080620299988368,0.16651267999986885,1.1502951065000389,1.0849983132152434,1.1585376569669377,1.0609895711621062,1.2234758342935754,1.2503017884804057,0.9188310687539649,1.0157515124349585,0.6723689981260468,0.6769731955709185,0.6820972877680478
8,512,0.010673082433640957,0.01889400975778699,0.010810077423229814,0.01530362293124199,0.014877506531774998,0.012922661378979683,0.022076597437262535,0.09317621914669871,0.5593562836293131,3.8076222692616284,0.01062860450002745,0.012919273499960582,0.012955449999992652,0.013049375500031601,0.013743868000346993,0.013274441499959266,0.01605412150001939,0.060897166500012645,0.37099032900005113,2.614111227000649,0.9958327002634857,0.6837761632168113,1.1984604265786885,0.8526984465483403,0.9238018461624057,1.0272219561174758,0.7272008988541886,0.653569838502835,0.6632451263315161,0.6865468899328545
9,1024,0.009491576813161373,0.011953768320381641,0.011966171965468675,0.011878361459821463,0.01731901173479855,0.014311552979052067,0.044568317010998726,0.21156822331249714,1.2233730901498348,,0.011586285500015947,0.014562914000009641,0.014345776499794738,0.014537261499981469,0.01465646451106295,0.015538001549430192,0.026762877474538982,0.12924543650001397,0.820733445987571,5.836426588499876,1.2206913274883866,1.218269721287747,1.1988609675001325,1.223844008212221,0.8462644829562748,1.0856964001162759,0.6004910947822945,0.6108924793923888,0.6708774719632342,
10,2048,0.01517505757510662,0.01798881497234106,0.014761012978851795,0.012698298553004861,0.015837124083191156,0.024072116590104997,0.08814002096187323,0.4614233151078224,2.8073345526354387,,0.012520795047748834,0.015137849499296863,0.015179339999917829,0.015221397999994224,0.016519767999852775,0.027285600999675808,0.05285506049995092,0.27998216549997323,1.8188802209999722,12.93087736550001,0.8250904476493139,0.8415145479328273,1.0283399941227187,1.198695867517803,1.0431040328455938,1.1334940530693398,0.5996715217802644,0.6067794069628857,0.6479029082203487,
11,4096,0.01316849235445261,0.013377881376072764,0.015046692918986082,0.013654733076691628,0.01932299043983221,0.0478800255805254,0.1948639010079205,0.978417856618762,,,0.015503368500162651,0.01590934500018193,0.015780237500621297,0.0157667784997102,0.02880042099968705,0.0524015494993364,0.10626339550071862,0.6046349230000487,3.971682045000307,,1.1773077800300016,1.189227543057517,1.0487512163360242,1.1546749695622973,1.4904743181116604,1.0944344507754413,0.5453210930863968,0.6179720851473004,,
12,8192,0.013225275557488203,0.016130486503243446,0.01389911153819412,0.023128523491322994,0.03271431848406792,0.10009887628257275,0.4029630469158292,2.1430771062150598,,,0.0166679115009174,0.016726700499930303,0.016847607999807224,0.017395243999999366,0.05550922099973832,0.09268322000025364,0.22701662649888021,1.3098707139999988,8.63933688149973,,1.2603073129527318,1.0369619351881898,1.2121356069062954,0.7521121703478152,1.6967867151740197,0.9259166880017197,0.5633683491238327,0.6112102593981759,,


==> data/latent_diffusion_speedup.csv <==
,256,512,1024
16,5.709839946620155,8.265130352669123,10.242753245815743
32,5.637997470388644,8.128445594601503,10.209140012934316
64,5.564285398639161,8.171224135140752,8.181588749778284
128,6.517481832527972,8.124481500176758,6.118018785110201


==> data/loss_training_evolution.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23
2.4310575,0.24729288,2.431065,0.2472994,-7.8308585e-06,3.5802197e-05,2.496025,0.2934946,2.4960177,0.29350132,7.4720383e-06,0.00013278447,2.5617151,0.562735,2.5617385,0.5626045,-2.3655892e-05,0.0033134203,NaN,NaN,NaN,NaN,NaN,NaN
2.3244143,0.10453195,2.3244102,0.10454802,3.7574769e-06,0.00016508166,2.320237,0.056394543,2.3202395,0.056365065,-2.9015541e-06,0.00015524763,2.325302,0.085313685,2.3251977,0.08507687,0.000104010105,0.003989082,NaN,NaN,NaN,NaN,NaN,NaN
2.2952023,0.06827887,2.295211,0.06829112,-8.466243e-06,0.00023971999,2.2977471,0.03984479,2.297785,0.03995298,-3.8087368e-05,0.00035223228,2.283275,0.070539095,2.2824354,0.069794916,0.0008394885,0.0058820336,NaN,NaN,NaN,NaN,NaN,NaN
2.284716,0.05049163,2.284709,0.050443813,7.0118904e-06,0.0003043082,2.290715,0.045977093,2.2906637,0.046011437,5.1209925e-05,0.0006598125,2.2625413,0.063563555,2.2624998,0.06546141,4.1208266e-05,0.011373362,NaN,NaN,NaN,NaN,NaN,NaN
2.2827678,0.0420594,2.2827172,0.04198045,5.0325394e-05,0.0001533775,2.2896872,0.048248578,2.2896779,0.048272874,9.2339515e-06,0.00040619835,2.196026,0.08605061,2.1954725,0.08379106,0.00055321935,0.00905749,NaN,NaN,NaN,NaN,NaN,NaN
2.278462,0.029320663,2.2784472,0.029213754,1.4522076e-05,0.0004647805,2.2819371,0.051703185,2.281884,0.051806495,5.335331e-05,0.00045784726,2.1352355,0.1275066,2.1355612,0.12372774,-0.0003259456,0.012637367,NaN,NaN,NaN,NaN,NaN,NaN
2.269784,0.029168855,2.269773,0.028913004,1.0921955e-05,0.00083991035,2.279254,0.04971803,2.2792993,0.049803313,-4.5604706e-05,0.00032424685,2.0168839,0.15710232,2.018319,0.15715697,-0.0014349329,0.02503554,NaN,NaN,NaN,NaN,NaN,NaN
2.2581148,0.03489286,2.2581007,0.034923267,1.4038086e-05,0.00054883125,2.2697685,0.045144137,2.2697353,0.045008343,3.280401e-05,0.00045715887,1.9278029,0.17882256,1.924919,0.17434175,0.002883613,0.02829642,NaN,NaN,NaN,NaN,NaN,NaN
2.2529783,0.02961138,2.2529871,0.029559499,-9.102821e-06,0.00029784397,2.258146,0.057534024,2.258154,0.05748594,-7.767678e-06,0.00037924663,1.8436882,0.20648125,1.8401624,0.2115251,0.0035258173,0.039930977,NaN,NaN,NaN,NaN,NaN,NaN
2.2435136,0.035550434,2.243502,0.035632838,1.1687279e-05,0.00026363737,2.251349,0.060637765,2.251311,0.060564693,3.7804843e-05,0.00039433446,1.6940777,0.21686453,1.6827028,0.21357337,0.01137501,0.04965986,NaN,NaN,NaN,NaN,NaN,NaN
2.2299538,0.04384749,2.2300532,0.043766752,-9.9349025e-05,0.00034148284,2.231076,0.06891654,2.2310565,0.06889051,1.9105673e-05,0.00034497233,1.700094,0.26260966,1.686456,0.25761172,0.013637987,0.06482525,NaN,NaN,NaN,NaN,NaN,NaN
2.2242398,0.037228893,2.2243257,0.037207596,-8.579731e-05,0.00043366026,2.2308524,0.056687955,2.2307694,0.05665662,8.262158e-05,0.00041208978,1.6018109,0.2965254,1.6013583,0.30432144,0.00045256078,0.052522924,NaN,NaN,NaN,NaN,NaN,NaN
2.2184882,0.043594398,2.2184935,0.043455414,-5.130768e-06,0.00050912244,2.186472,0.08802398,2.1862442,0.08811114,0.00022755623,0.00053337996,1.5698671,0.27655917,1.5673987,0.2724832,0.0024683422,0.045357194,NaN,NaN,NaN,NaN,NaN,NaN
2.1928976,0.04685458,2.192915,0.047123726,-1.7848015e-05,0.0006248446,2.1837711,0.07640496,2.183423,0.07652724,0.00034814596,0.0007030151,1.5151824,0.29978603,1.508883,0.2979389,0.0062994715,0.04212932,NaN,NaN,NaN,NaN,NaN,NaN
2.1900961,0.055051096,2.1901553,0.05517556,-5.895853e-05,0.00045950222,2.1470702,0.1022464,2.1465683,0.10252703,0.00050177454,0.00092867966,1.4140451,0.28738207,1.4063768,0.28561327,0.007668437,0.05053193,NaN,NaN,NaN,NaN,NaN,NaN
2.1671882,0.06038602,2.1671832,0.060480624,4.7445296e-06,0.00047487853,2.121585,0.10861896,2.1209614,0.108928725,0.0006233847,0.0022789415,1.4053626,0.32509425,1.3923286,0.31357288,0.013033978,0.051000364,NaN,NaN,NaN,NaN,NaN,NaN
2.1465628,0.07611041,2.1464832,0.07610667,7.9718826e-05,0.00048618147,2.0887017,0.09856938,2.0912657,0.09796363,-0.0025638675,0.009447037,1.3757637,0.28679562,1.3738402,0.28387177,0.0019233781,0.035568997,NaN,NaN,NaN,NaN,NaN,NaN
2.132331,0.07460784,2.132313,0.07470746,1.8202067e-05,0.00030215134,2.0198114,0.1334944,2.0253477,0.13009414,-0.005536097,0.014799286,1.366857,0.355958,1.3581685,0.33403936,0.008688487,0.055695593,NaN,NaN,NaN,NaN,NaN,NaN
2.0986145,0.09240215,2.0986097,0.09245792,5.106926e-06,0.00028505668,1.9687573,0.16892196,1.9723679,0.16811931,-0.0036106694,0.006222901,1.2849921,0.3643264,1.2771531,0.35662392,0.007838924,0.0575535,NaN,NaN,NaN,NaN,NaN,NaN
2.0798523,0.103346415,2.0798612,0.10349867,-8.823871e-06,0.00043285877,1.9126139,0.16558819,1.9159193,0.16415243,-0.0033056426,0.008551211,1.2506111,0.30815026,1.2481031,0.30754855,0.002508039,0.049644258,NaN,NaN,NaN,NaN,NaN,NaN
2.0622768,0.101256564,2.0624464,0.10133285,-0.00016939043,0.00032251378,1.8757834,0.15338515,1.8786292,0.15395024,-0.0028457486,0.005086306,1.2407895,0.36239937,1.2626811,0.35906813,-0.021891661,0.12622237,NaN,NaN,NaN,NaN,NaN,NaN
2.031252,0.11975556,2.0314515,0.11994691,-0.00019931316,0.0004994067,1.7774954,0.16439155,1.7800813,0.16410659,-0.0025859536,0.0042672306,1.2229578,0.35039267,1.2313086,0.34942803,-0.00835088,0.05787804,NaN,NaN,NaN,NaN,NaN,NaN
1.9809594,0.11649065,1.9811387,0.11653726,-0.00017924428,0.00029422442,1.7151142,0.20514661,1.7172583,0.20407164,-0.0021440566,0.0059722746,1.1649911,0.37045833,1.1642107,0.36330238,0.0007804546,0.0395216,NaN,NaN,NaN,NaN,NaN,NaN
1.9742558,0.13887611,1.97457,0.13892983,-0.00031404852,0.0004682609,1.6953069,0.2108527,1.6990551,0.21140908,-0.003748102,0.0046669776,1.1457052,0.36228073,1.1481688,0.35352945,-0.002463668,0.051130116,NaN,NaN,NaN,NaN,NaN,NaN
1.9506516,0.1296727,1.951048,0.12987359,-0.00039613008,0.00048758584,1.6721756,0.19084066,1.6749301,0.19009784,-0.0027545667,0.0059587196,1.052873,0.3746517,1.0512402,0.37436393,0.0016327644,0.044102926,NaN,NaN,NaN,NaN,NaN,NaN
1.9064156,0.13324122,1.906817,0.1333107,-0.00040153027,0.00067579676,1.5697255,0.23591028,1.573314,0.23658422,-0.0035884667,0.00697996,1.1234611,0.37039012,1.1302443,0.38234493,-0.006783238,0.056424063,NaN,NaN,NaN,NaN,NaN,NaN
1.8986466,0.15213174,1.8990664,0.15213738,-0.00041972636,0.00045321288,1.5097153,0.22418578,1.5128713,0.22540149,-0.0031559134,0.007761036,1.120481,0.36226505,1.1221565,0.35881832,-0.0016754583,0.04707472,NaN,NaN,NaN,NaN,NaN,NaN
1.8215263,0.16025887,1.8218582,0.16026184,-0.0003319609,0.00061858725,1.490255,0.24245004,1.4924462,0.24083537,-0.0021910667,0.0065778834,1.001389,0.37188172,1.0091262,0.38314706,-0.0077369655,0.047306072,NaN,NaN,NaN,NaN,NaN,NaN
1.8305926,0.16075775,1.8310834,0.16079165,-0.0004904401,0.00048023232,1.4499769,0.24096085,1.450486,0.24050523,-0.00050929305,0.009647341,1.0886383,0.44870722,1.0976515,0.4395703,-0.009013202,0.0643237,NaN,NaN,NaN,NaN,NaN,NaN
1.7856436,0.14802758,1.786088,0.14798412,-0.00044423222,0.0005628756,1.3828009,0.26701492,1.3843586,0.26782912,-0.0015577704,0.009590943,0.97209954,0.33593604,0.97603804,0.3318994,-0.0039385348,0.04247959,NaN,NaN,NaN,NaN,NaN,NaN
1.740243,0.17474711,1.7407504,0.17468975,-0.00050748826,0.00055912696,1.3614285,0.25519875,1.3639086,0.25584227,-0.002480291,0.008591331,0.9941301,0.42092034,0.9912267,0.41917464,0.0029034135,0.050617345,NaN,NaN,NaN,NaN,NaN,NaN
1.7057577,0.18516625,1.7062325,0.18519068,-0.00047486663,0.00059688307,1.331039,0.29880217,1.3341843,0.30057254,-0.0031454056,0.009452639,0.95322436,0.398121,0.95321953,0.3885053,4.7558547e-06,0.04566252,NaN,NaN,NaN,NaN,NaN,NaN
1.7144747,0.16646923,1.714998,0.16635497,-0.00052321673,0.00075772946,1.2135637,0.2744685,1.2155259,0.275015,-0.0019621963,0.0094057955,0.88880277,0.36307126,0.8907136,0.36319304,-0.0019107993,0.04709599,NaN,NaN,NaN,NaN,NaN,NaN
1.6052719,0.18810715,1.6058458,0.18808717,-0.00057384133,0.0005001935,1.2987893,0.32029116,1.303487,0.32284752,-0.00469763,0.013195413,0.8985309,0.37362674,0.9079573,0.381378,-0.009426325,0.044507395,NaN,NaN,NaN,NaN,NaN,NaN
1.6036975,0.18596338,1.6042905,0.18583186,-0.0005929041,0.0005941848,1.2711592,0.33034137,1.2717824,0.3266842,-0.0006230736,0.013010028,0.9143078,0.44518682,0.9082121,0.4297981,0.006095701,0.051254526,NaN,NaN,NaN,NaN,NaN,NaN
1.5942187,0.18741865,1.59476,0.18738869,-0.00054119586,0.00053444866,1.2017843,0.3464365,1.2047331,0.34833822,-0.002948954,0.014881795,0.9205364,0.44124806,0.91476786,0.42380127,0.005768585,0.060833797,NaN,NaN,NaN,NaN,NaN,NaN
1.5524236,0.18744966,1.5529623,0.18745218,-0.0005386913,0.0006191158,1.2509502,0.30282345,1.2546244,0.30414903,-0.0036741323,0.015952881,0.96147585,0.39777106,0.9642702,0.39292046,-0.0027943081,0.058596857,NaN,NaN,NaN,NaN,NaN,NaN
1.5478635,0.19002637,1.5484711,0.19007045,-0.00060747744,0.0006291395,1.1533302,0.3450693,1.1549344,0.34429365,-0.0016041058,0.011013443,0.84421355,0.3635276,0.84210694,0.35064155,0.0021065832,0.058684252,NaN,NaN,NaN,NaN,NaN,NaN
1.4777462,0.18962595,1.4784093,0.18965751,-0.00066289783,0.00059645367,1.1146656,0.33148178,1.1200936,0.33343804,-0.00542807,0.012476768,0.88676345,0.37616166,0.8824994,0.3860467,0.0042640646,0.06737362,NaN,NaN,NaN,NaN,NaN,NaN
1.462744,0.23257004,1.463425,0.23254521,-0.0006810254,0.000783763,1.1192051,0.38765746,1.123037,0.38927272,-0.0038318175,0.011646527,0.80405927,0.33523268,0.80530894,0.3445451,-0.0012496051,0.042107616,NaN,NaN,NaN,NaN,NaN,NaN
1.4571049,0.24290879,1.4577631,0.24292754,-0.00065816403,0.00075258577,1.0829474,0.3933359,1.0861598,0.3967315,-0.0032123763,0.010368157,0.81797063,0.35500965,0.8331734,0.36987218,-0.015202778,0.056692,NaN,NaN,NaN,NaN,NaN,NaN
1.4049332,0.19619972,1.4057355,0.19612901,-0.0008024812,0.0008782937,1.0289136,0.34744316,1.0340145,0.34616143,-0.0051008915,0.014559209,0.7588601,0.36233452,0.75990796,0.35700825,-0.0010479183,0.056842383,NaN,NaN,NaN,NaN,NaN,NaN
1.3771073,0.22041051,1.3779477,0.22050165,-0.00084043265,0.0007346877,1.1084636,0.42144406,1.1092129,0.42331043,-0.00074929686,0.01946026,0.72742057,0.37882254,0.73578745,0.38166392,-0.008366875,0.050482523,NaN,NaN,NaN,NaN,NaN,NaN
1.3060538,0.21345381,1.3069116,0.2135446,-0.00085787894,0.001197319,1.0173837,0.3594818,1.0177432,0.35662755,-0.00035957425,0.016527552,0.81696653,0.41676232,0.8067973,0.4185786,0.010169222,0.050145857,NaN,NaN,NaN,NaN,NaN,NaN
1.347969,0.23944524,1.3490653,0.23963161,-0.001096024,0.0009812147,0.9419871,0.30689737,0.9441765,0.30793917,-0.0021894001,0.015817346,0.777943,0.35431102,0.77968436,0.35736877,-0.0017413243,0.04605017,NaN,NaN,NaN,NaN,NaN,NaN
1.2791654,0.18627176,1.2802582,0.1862079,-0.0010927743,0.00093530136,0.9541407,0.37934092,0.95711225,0.38300154,-0.0029715658,0.019176206,0.64943457,0.37177497,0.65145487,0.37235504,-0.0020202592,0.03930425,NaN,NaN,NaN,NaN,NaN,NaN
1.244097,0.22201458,1.2452683,0.22204287,-0.0011713142,0.001001792,1.0328534,0.37450647,1.0376393,0.3800527,-0.00478588,0.02131374,0.69641185,0.36370307,0.6962603,0.36613098,0.00015153005,0.056554116,NaN,NaN,NaN,NaN,NaN,NaN
1.246349,0.26087928,1.247744,0.26097873,-0.0013951325,0.00092772086,1.0269531,0.47003248,1.0267216,0.46994832,0.00023148925,0.016542936,0.7613857,0.45148188,0.764301,0.46278852,-0.0029153875,0.048581682,NaN,NaN,NaN,NaN,NaN,NaN
1.2238932,0.26376408,1.2252877,0.263906,-0.0013946182,0.0012515666,0.8965554,0.34957686,0.8977538,0.3516167,-0.0011983678,0.015808247,0.6939111,0.3882422,0.6967294,0.40032896,-0.002818401,0.06419596,NaN,NaN,NaN,NaN,NaN,NaN
1.1519482,0.22272728,1.1534082,0.22302997,-0.0014599037,0.001075948,0.95875067,0.37698278,0.95897806,0.3792049,-0.00022741675,0.022545574,0.65431595,0.33321953,0.6483848,0.34169617,0.0059311185,0.051120125,NaN,NaN,NaN,NaN,NaN,NaN
1.1207577,0.22905688,1.1224588,0.22901917,-0.0017010182,0.0010554804,0.9253231,0.41750428,0.9280436,0.4177364,-0.002720422,0.017418781,0.69352865,0.4520635,0.69218284,0.4545209,0.00134576,0.058046002,NaN,NaN,NaN,NaN,NaN,NaN
1.0945387,0.26507416,1.0963535,0.26505202,-0.0018147778,0.0011898383,0.91551614,0.419167,0.9170692,0.4198981,-0.0015530161,0.017178215,0.66183573,0.3901307,0.6505372,0.38125592,0.0112985745,0.07465637,NaN,NaN,NaN,NaN,NaN,NaN
1.0754193,0.29723793,1.077217,0.2968884,-0.0017975408,0.0012739096,0.94377184,0.4590331,0.9412324,0.4613602,0.0025394743,0.020800086,0.6870035,0.38909394,0.6877475,0.39391556,-0.00074391306,0.05572808,NaN,NaN,NaN,NaN,NaN,NaN
1.0685397,0.27789,1.0706515,0.27804136,-0.002111751,0.0013442751,0.86782014,0.3737409,0.8707063,0.3724478,-0.0028863472,0.016807681,0.67448103,0.38551727,0.6801007,0.39447773,-0.005619537,0.06112766,NaN,NaN,NaN,NaN,NaN,NaN
1.0676874,0.25724807,1.0696701,0.25712422,-0.001982705,0.0017011708,0.8115316,0.37501055,0.81244874,0.371919,-0.0009171356,0.01908978,0.6379273,0.33501443,0.6376252,0.323452,0.00030204357,0.06489418,NaN,NaN,NaN,NaN,NaN,NaN
1.030277,0.2819322,1.0320956,0.28177977,-0.0018185488,0.0016026667,0.86761254,0.47459558,0.8686953,0.46703386,-0.0010828903,0.024578614,0.64672613,0.35950547,0.6433157,0.35232064,0.0034104832,0.051822774,NaN,NaN,NaN,NaN,NaN,NaN
0.9470226,0.2673898,0.9489184,0.26721078,-0.0018958705,0.0016211699,0.8413927,0.37005255,0.84696066,0.3695608,-0.0055679358,0.017072648,0.6957042,0.43830615,0.6984931,0.44186282,-0.0027890203,0.052414857,NaN,NaN,NaN,NaN,NaN,NaN
0.96012056,0.28657266,0.9619005,0.28637123,-0.0017799028,0.0015827636,0.8459274,0.4374255,0.8496035,0.4414247,-0.0036761195,0.018493267,0.6511313,0.42409968,0.6497185,0.42953622,0.0014127004,0.056556012,NaN,NaN,NaN,NaN,NaN,NaN
0.9239476,0.29595387,0.92550546,0.29654467,-0.0015579158,0.002540385,0.755948,0.3330652,0.76039475,0.33481634,-0.004446719,0.017692026,0.6426427,0.35121113,0.64610445,0.34383258,-0.0034617058,0.047785144,NaN,NaN,NaN,NaN,NaN,NaN
0.91208917,0.28868747,0.9138163,0.28860462,-0.0017271158,0.0032653755,0.7706166,0.34180868,0.7751269,0.34603864,-0.0045102565,0.019854767,0.5350946,0.34706795,0.5350865,0.36198625,8.092299e-06,0.063727394,NaN,NaN,NaN,NaN,NaN,NaN
0.88198805,0.25934455,0.8824855,0.25923058,-0.0004975253,0.0045540044,0.7699305,0.32860848,0.76947695,0.32962006,0.00045372173,0.017166521,0.56555396,0.3418314,0.56271285,0.344396,0.002841097,0.061953034,NaN,NaN,NaN,NaN,NaN,NaN
0.8982337,0.32287866,0.89787745,0.322834,0.0003562221,0.0036509933,0.904785,0.40986475,0.9028653,0.41107127,0.0019196457,0.028543213,0.6112319,0.40471196,0.6092749,0.40841126,0.001956993,0.051156513,NaN,NaN,NaN,NaN,NaN,NaN
0.8866359,0.30492708,0.8864283,0.3052744,0.00020762056,0.004449921,0.7905565,0.4457745,0.79457223,0.4461214,-0.0040158276,0.01708785,0.6355505,0.3500167,0.626012,0.34878948,0.00953842,0.053490195,NaN,NaN,NaN,NaN,NaN,NaN
0.8426738,0.31736508,0.8411923,0.31743714,0.0014814622,0.004870706,0.82205236,0.38160568,0.82484144,0.3795285,-0.0027890794,0.015290214,0.522699,0.3706927,0.5153421,0.36114237,0.007356886,0.037808172,NaN,NaN,NaN,NaN,NaN,NaN
0.740319,0.27015534,0.7394532,0.2710201,0.00086575985,0.003986723,0.7513891,0.30741093,0.75334686,0.30664867,-0.0019577553,0.017985342,0.6287058,0.38803318,0.62499255,0.38382366,0.0037132686,0.045805935,NaN,NaN,NaN,NaN,NaN,NaN
0.81048864,0.3119493,0.80949295,0.3121465,0.0009957976,0.0035216147,0.6909556,0.35309798,0.6917565,0.35243192,-0.00080099166,0.024522131,0.5501654,0.39377922,0.55078524,0.40708512,-0.0006198281,0.047871068,NaN,NaN,NaN,NaN,NaN,NaN
0.75812453,0.29613265,0.7576428,0.2963775,0.00048171222,0.0031862594,0.7206298,0.41486713,0.7289001,0.42050406,-0.00827023,0.03917007,0.4659032,0.3362534,0.46702644,0.3372676,-0.0011232375,0.03936116,NaN,NaN,NaN,NaN,NaN,NaN
0.75953346,0.3038739,0.7580741,0.30268446,0.0014593475,0.0030640322,0.7463662,0.43419617,0.7476871,0.42657176,-0.0013208231,0.028950373,0.59969366,0.41188642,0.5966127,0.40708,0.003080976,0.050380647,NaN,NaN,NaN,NaN,NaN,NaN
0.77085763,0.33587566,0.7700606,0.33526054,0.0007970995,0.0031639023,0.71502215,0.43322548,0.71780914,0.43655622,-0.0027869726,0.023218233,0.54391557,0.35227573,0.53543234,0.34889364,0.008483231,0.06111513,NaN,NaN,NaN,NaN,NaN,NaN
0.7482544,0.26690897,0.7471984,0.266392,0.0010560033,0.0029129006,0.7044409,0.3983864,0.7095206,0.40449727,-0.0050797043,0.021489693,0.46121788,0.32526323,0.4616686,0.32936755,-0.0004507287,0.046551775,NaN,NaN,NaN,NaN,NaN,NaN
0.7826193,0.37558007,0.7812382,0.37547162,0.0013811172,0.0026869369,0.75337046,0.39090705,0.7557627,0.40008965,-0.0023922366,0.025929179,0.5466365,0.3599447,0.5427728,0.37093598,0.003863655,0.050952815,NaN,NaN,NaN,NaN,NaN,NaN
0.6757473,0.30673093,0.6750403,0.30642635,0.0007070084,0.0025553217,0.67959505,0.33755714,0.68366104,0.33477077,-0.004066041,0.024435403,0.5279581,0.35721853,0.52174115,0.3522606,0.0062169647,0.055908162,NaN,NaN,NaN,NaN,NaN,NaN
0.72320306,0.332701,0.7220056,0.33161893,0.0011974617,0.0030511937,0.675785,0.36181483,0.67853963,0.3595193,-0.0027547255,0.023466462,0.5391513,0.37624872,0.5294933,0.37707,0.00965805,0.05417906,NaN,NaN,NaN,NaN,NaN,NaN
0.7395851,0.29121417,0.7380896,0.28985003,0.0014955736,0.0034749173,0.8034535,0.49632904,0.80484533,0.49128222,-0.0013918797,0.03465393,0.4989537,0.34657177,0.4975131,0.34185952,0.0014406149,0.04558935,NaN,NaN,NaN,NaN,NaN,NaN
0.7349195,0.31573474,0.734448,0.31562215,0.00047148555,0.0027371822,0.73673296,0.44560122,0.7403554,0.44627354,-0.0036223624,0.019826483,0.4767564,0.34184697,0.47441724,0.3418391,0.0023392092,0.06677617,NaN,NaN,NaN,NaN,NaN,NaN
0.69410264,0.3403667,0.69325274,0.34051287,0.0008499199,0.0030228049,0.67046463,0.3674136,0.67396545,0.36938477,-0.003500744,0.021716025,0.54861915,0.328473,0.5460569,0.34354982,0.002562165,0.059446495,NaN,NaN,NaN,NaN,NaN,NaN
0.67073584,0.33912343,0.6703747,0.33867896,0.00036117225,0.0036108927,0.72688097,0.39612275,0.72425383,0.39039105,0.0026271695,0.027059969,0.4975312,0.32702875,0.4967812,0.3246198,0.0007500287,0.048652247,NaN,NaN,NaN,NaN,NaN,NaN
0.6565032,0.29566762,0.655965,0.29528868,0.00053826434,0.0029834013,0.6566351,0.39811662,0.65879905,0.3982353,-0.0021639299,0.02135124,0.49740398,0.3515204,0.49507794,0.34997886,0.0023260163,0.049961694,NaN,NaN,NaN,NaN,NaN,NaN
0.671629,0.31216544,0.67093706,0.31199902,0.0006919688,0.0030557844,0.72704697,0.382709,0.7293534,0.37899598,-0.0023064855,0.018563032,0.44376525,0.38538975,0.44459933,0.38205513,-0.0008340806,0.044170912,NaN,NaN,NaN,NaN,NaN,NaN
0.6965819,0.32351518,0.69601583,0.32281604,0.0005660015,0.0032412352,0.7402411,0.4254906,0.7491823,0.427864,-0.008941093,0.019685226,0.5261893,0.39131632,0.5208609,0.39240065,0.005328474,0.043586988,NaN,NaN,NaN,NaN,NaN,NaN
0.6931386,0.37858024,0.6925927,0.37868363,0.0005459455,0.002885257,0.56703544,0.29776993,0.5731635,0.29612792,-0.0061281174,0.019600095,0.43371305,0.34212717,0.4419672,0.35377157,-0.008254168,0.05824426,NaN,NaN,NaN,NaN,NaN,NaN
0.71617204,0.2978127,0.71557117,0.29755253,0.0006008497,0.0031020755,0.64415884,0.36727196,0.6512682,0.3682429,-0.007109327,0.023259403,0.59335464,0.4497093,0.5968548,0.45543352,-0.0035001212,0.0480716,NaN,NaN,NaN,NaN,NaN,NaN
0.70276177,0.36572254,0.7023389,0.36583737,0.0004228556,0.0030542586,0.66456467,0.3875687,0.6682087,0.38403788,-0.0036440804,0.027911162,0.46194053,0.35866693,0.4550856,0.35178056,0.0068549276,0.042234953,NaN,NaN,NaN,NaN,NaN,NaN
0.71160644,0.35867214,0.7109739,0.35772935,0.0006325713,0.0037919807,0.61239386,0.36533806,0.61841714,0.36741695,-0.0060231704,0.02261329,0.5111466,0.37067354,0.5154675,0.37153345,-0.0043209093,0.046940893,NaN,NaN,NaN,NaN,NaN,NaN
0.66437536,0.32002667,0.66381776,0.3193147,0.00055770425,0.0035104319,0.6164282,0.33158997,0.6208863,0.32909253,-0.004458115,0.016909104,0.48752686,0.3900232,0.48867333,0.3912821,-0.0011464283,0.044085726,NaN,NaN,NaN,NaN,NaN,NaN
0.6159694,0.3540433,0.61536914,0.35389864,0.00060026674,0.0038487345,0.6591897,0.42182136,0.6625846,0.42005125,-0.0033948312,0.030122077,0.48853028,0.3057859,0.48711452,0.31484443,0.0014157075,0.058820497,NaN,NaN,NaN,NaN,NaN,NaN
0.62316203,0.33850238,0.6226663,0.3382256,0.00049561827,0.0031405305,0.6723093,0.4455196,0.6749387,0.44076875,-0.0026293457,0.026589606,0.4260581,0.31729832,0.43322983,0.31460053,-0.0071717435,0.055601615,NaN,NaN,NaN,NaN,NaN,NaN
0.62268376,0.35462105,0.6225774,0.35444698,0.0001062952,0.002922287,0.59910583,0.3359645,0.601404,0.3329895,-0.0022982294,0.021067226,0.46910077,0.40471002,0.47059083,0.40512863,-0.0014900916,0.04273946,NaN,NaN,NaN,NaN,NaN,NaN
0.5985506,0.3177182,0.59775925,0.31765592,0.0007914308,0.003624352,0.6277155,0.47680816,0.6303399,0.46828333,-0.0026243199,0.031560622,0.50792485,0.3723365,0.49789342,0.3580314,0.010031405,0.057910044,NaN,NaN,NaN,NaN,NaN,NaN
0.6100545,0.31389713,0.6097938,0.3141497,0.00026065245,0.0039894036,0.7039324,0.5006812,0.70517755,0.49357605,-0.001245191,0.026671536,0.5404705,0.4372497,0.5382591,0.44640806,0.0022113994,0.047873624,NaN,NaN,NaN,NaN,NaN,NaN
0.6221231,0.34851727,0.6215546,0.34781766,0.0005684392,0.003943917,0.53654945,0.29731515,0.54066336,0.2925271,-0.0041138856,0.024909746,0.41831076,0.36869308,0.41705728,0.36393866,0.0012534324,0.04792686,NaN,NaN,NaN,NaN,NaN,NaN
0.60435694,0.30411443,0.60388255,0.3030999,0.0004743357,0.0041447026,0.6153433,0.34160993,0.6153928,0.3344257,-4.9562754e-05,0.0289113,0.46289352,0.36221611,0.46515682,0.37156862,-0.0022632913,0.038926557,NaN,NaN,NaN,NaN,NaN,NaN
0.6126219,0.3428473,0.6120835,0.34292096,0.00053846167,0.003972864,0.6718556,0.4169041,0.67685163,0.4132923,-0.004996168,0.029023753,0.4134884,0.36781207,0.42392367,0.3758193,-0.010435226,0.036208708,NaN,NaN,NaN,NaN,NaN,NaN
0.6252842,0.33142057,0.6251246,0.3313289,0.0001596196,0.005002086,0.6157863,0.35424414,0.6208215,0.35644987,-0.005035162,0.022855373,0.50396097,0.3753643,0.5020647,0.37579873,0.0018962767,0.04515395,NaN,NaN,NaN,NaN,NaN,NaN
0.5725482,0.31373075,0.5716299,0.31333482,0.0009183155,0.0043934905,0.57324934,0.4498751,0.57332104,0.44119343,-7.1721224e-05,0.02789426,0.41707176,0.35669336,0.4148034,0.3465318,0.0022683523,0.050915558,NaN,NaN,NaN,NaN,NaN,NaN
0.6069775,0.31254038,0.60616136,0.31246647,0.00081617857,0.004757152,0.6646782,0.41827697,0.6725101,0.4203005,-0.007831859,0.028790552,0.45532632,0.35469377,0.45783415,0.3489653,-0.0025078112,0.043235663,NaN,NaN,NaN,NaN,NaN,NaN
0.61894697,0.30903712,0.6191238,0.30934882,-0.0001768881,0.0051573925,0.53485316,0.34680787,0.5389805,0.34280753,-0.0041272966,0.019947585,0.40110978,0.31795043,0.39592946,0.318557,0.005180347,0.043165527,NaN,NaN,NaN,NaN,NaN,NaN
0.57011247,0.355688,0.57029617,0.35619304,-0.00018371426,0.0053447094,0.51761085,0.3699656,0.5223278,0.3687499,-0.0047169463,0.020285288,0.4650819,0.3646137,0.4668822,0.37163216,-0.0018003532,0.044901986,NaN,NaN,NaN,NaN,NaN,NaN
0.5703698,0.3029959,0.5697143,0.3018505,0.00065541314,0.0057942597,0.54497194,0.35254416,0.5465026,0.35154274,-0.0015306375,0.029120497,0.5306799,0.4258494,0.5324965,0.42934272,-0.0018167055,0.07225921,NaN,NaN,NaN,NaN,NaN,NaN
0.58599585,0.372716,0.5851548,0.3728195,0.0008410428,0.004434113,0.5289862,0.3599923,0.5307689,0.35684624,-0.0017826514,0.022048412,0.43017307,0.34871462,0.4274089,0.3470892,0.0027641552,0.056777626,NaN,NaN,NaN,NaN,NaN,NaN
0.5589608,0.3821123,0.5589501,0.38208044,1.0680407e-05,0.0039184927,0.5409504,0.39058873,0.53886,0.38359052,0.0020904609,0.03429502,0.44710878,0.36480132,0.45003116,0.3613735,-0.0029224565,0.06718443,NaN,NaN,NaN,NaN,NaN,NaN
0.6370943,0.38432294,0.6359401,0.38403407,0.0011542097,0.0038603737,0.51003563,0.3688782,0.51158863,0.3655523,-0.0015530139,0.023090666,0.47058338,0.3812804,0.45726717,0.3893,0.01331629,0.061446644,NaN,NaN,NaN,NaN,NaN,NaN
0.5703873,0.37194878,0.56973106,0.37277275,0.00065618864,0.005027612,0.5598769,0.4303379,0.5577807,0.42316747,0.0020961673,0.025745174,0.4227341,0.32668316,0.42363572,0.33072802,-0.0009015772,0.04494869,NaN,NaN,NaN,NaN,NaN,NaN
0.580247,0.34909427,0.58088785,0.34956253,-0.00064089405,0.004934667,0.613073,0.43104938,0.6123162,0.4298967,0.0007567677,0.027224151,0.4480233,0.34453836,0.4529866,0.34411505,-0.0049632983,0.04238864,NaN,NaN,NaN,NaN,NaN,NaN
0.4840236,0.31398734,0.48373833,0.31385815,0.0002851668,0.003861218,0.52439034,0.38769197,0.51995754,0.38511023,0.0044327755,0.026614575,0.40566504,0.34742644,0.40601733,0.33853063,-0.00035226913,0.065958135,NaN,NaN,NaN,NaN,NaN,NaN
0.5349768,0.3443903,0.53540725,0.34511197,-0.00043044463,0.0046394123,0.4815686,0.35204723,0.48325434,0.35039318,-0.0016857446,0.023850517,0.45727104,0.4169962,0.45813066,0.4285793,-0.00085958483,0.045810435,NaN,NaN,NaN,NaN,NaN,NaN
0.55140525,0.38186914,0.5512313,0.38246128,0.00017384678,0.004570432,0.5931228,0.37823132,0.5937493,0.376367,-0.0006265196,0.02393131,0.3796207,0.32076433,0.38361505,0.32065558,-0.0039942716,0.04511959,NaN,NaN,NaN,NaN,NaN,NaN
0.6035482,0.40568247,0.6022921,0.40441608,0.0012561843,0.0058876746,0.4927662,0.3339716,0.49564037,0.3366342,-0.0028742116,0.021789707,0.4496012,0.32196847,0.44685537,0.31624442,0.0027458852,0.06546224,NaN,NaN,NaN,NaN,NaN,NaN
0.5447617,0.36852136,0.54386467,0.36777237,0.00089708494,0.004944009,0.5792313,0.40074724,0.58325976,0.39903978,-0.004028388,0.024455877,0.4384703,0.34308583,0.427378,0.33631986,0.011092339,0.05806002,NaN,NaN,NaN,NaN,NaN,NaN
0.5126844,0.31069314,0.51303047,0.31155187,-0.00034609847,0.0048659346,0.50944823,0.35477245,0.5125198,0.3600082,-0.003071542,0.025070533,0.436809,0.32143092,0.43655849,0.32041708,0.00025048928,0.05693235,NaN,NaN,NaN,NaN,NaN,NaN
0.5555661,0.4094284,0.5548184,0.40996042,0.0007477011,0.0058611594,0.48508757,0.47436926,0.48590618,0.4683459,-0.0008185915,0.028165855,0.48364943,0.3919363,0.4840206,0.4002224,-0.00037119255,0.051088706,NaN,NaN,NaN,NaN,NaN,NaN
0.5110169,0.30884084,0.51111823,0.30855152,-0.00010130324,0.0049525998,0.455716,0.37089536,0.46030864,0.37361687,-0.0045926254,0.026312552,0.4246319,0.36323592,0.4310087,0.35724166,-0.006376761,0.047527023,NaN,NaN,NaN,NaN,NaN,NaN
0.49770692,0.31840283,0.4965498,0.31816196,0.0011570876,0.006859529,0.42099258,0.28983364,0.41929805,0.28758633,0.0016945157,0.023267118,0.39963692,0.31715503,0.4021026,0.31875616,-0.0024656532,0.050351843,NaN,NaN,NaN,NaN,NaN,NaN
0.5055734,0.41665566,0.50426346,0.41543585,0.0013099867,0.005369503,0.37950847,0.27644476,0.3784745,0.2732557,0.0010340121,0.020553181,0.4115102,0.3459339,0.41298783,0.35147417,-0.0014776158,0.045091506,NaN,NaN,NaN,NaN,NaN,NaN
0.5190529,0.39740893,0.51846194,0.39548957,0.0005910519,0.0059245797,0.45784423,0.35510868,0.45615327,0.35433564,0.0016909954,0.031549808,0.34869644,0.31541803,0.3546215,0.31434983,-0.0059250696,0.053254783,NaN,NaN,NaN,NaN,NaN,NaN
0.48597366,0.36057994,0.48540965,0.35969657,0.00056408194,0.0048823603,0.5009643,0.37337396,0.5011171,0.3726724,-0.00015273399,0.024770306,0.36151713,0.3350021,0.35934368,0.33675203,0.0021734736,0.048299342,NaN,NaN,NaN,NaN,NaN,NaN
0.5055788,0.32293177,0.5048021,0.32251155,0.00077675603,0.0053993273,0.42619914,0.33819553,0.42695004,0.34352142,-0.0007508749,0.02533915,0.37188807,0.31927407,0.3649894,0.3117622,0.0068986793,0.040988438,NaN,NaN,NaN,NaN,NaN,NaN
0.4296043,0.31923446,0.4288086,0.31918147,0.00079571776,0.004440705,0.41188064,0.32256356,0.4113786,0.32171577,0.0005021029,0.024141446,0.40707958,0.35101995,0.40503865,0.34963858,0.0020409762,0.041735683,NaN,NaN,NaN,NaN,NaN,NaN
0.50038904,0.33955428,0.49974307,0.33866194,0.00064588606,0.0066044144,0.44182774,0.3155144,0.4431628,0.31615186,-0.0013350729,0.023704939,0.44864586,0.4290489,0.4448021,0.42364863,0.0038437718,0.057227824,NaN,NaN,NaN,NaN,NaN,NaN
0.45630127,0.3289961,0.45584962,0.32861006,0.0004516968,0.005570754,0.4667453,0.2973724,0.46141526,0.29025108,0.005330014,0.025641067,0.4052281,0.33154255,0.40500665,0.3387518,0.00022142724,0.05169716,NaN,NaN,NaN,NaN,NaN,NaN
0.53595793,0.40650678,0.5358421,0.40781704,0.000115725954,0.00632899,0.45801574,0.36496717,0.45960185,0.36689758,-0.0015860625,0.02553326,0.42167267,0.41142648,0.4118536,0.39766794,0.009819066,0.05114013,NaN,NaN,NaN,NaN,NaN,NaN
0.49407193,0.42015228,0.49331102,0.4198706,0.000760959,0.005492513,0.43453473,0.33685723,0.43654877,0.3349196,-0.0020140214,0.024344368,0.36591068,0.3342206,0.36561716,0.33223343,0.00029350317,0.04303322,NaN,NaN,NaN,NaN,NaN,NaN
0.48702797,0.37699345,0.486743,0.37831587,0.00028500182,0.0069305655,0.49222288,0.44963732,0.49757853,0.4494784,-0.005355675,0.03711886,0.37137187,0.31942165,0.3680035,0.31521612,0.0033683646,0.049331393,NaN,NaN,NaN,NaN,NaN,NaN
0.4548604,0.29617947,0.45511758,0.29647416,-0.00025717102,0.00620597,0.4224145,0.35073054,0.42426968,0.34750864,-0.0018551864,0.023860756,0.37427196,0.37121788,0.37462798,0.38048005,-0.0003560215,0.042284865,NaN,NaN,NaN,NaN,NaN,NaN
0.4843024,0.37315264,0.48364857,0.37302375,0.0006538392,0.0054602823,0.50407237,0.44859046,0.5131036,0.45603162,-0.009031231,0.03275864,0.39852473,0.37634125,0.39772892,0.3795115,0.0007958123,0.038723305,NaN,NaN,NaN,NaN,NaN,NaN
0.49909416,0.3883052,0.496692,0.3849084,0.0024021547,0.0069358535,0.31197035,0.28087884,0.31627563,0.2837999,-0.004305277,0.020641724,0.3656946,0.31904402,0.37182388,0.31476945,-0.006129226,0.03949512,NaN,NaN,NaN,NaN,NaN,NaN
0.4279351,0.2986637,0.4273158,0.29923493,0.0006193543,0.0056975195,0.46000087,0.41834494,0.46222,0.4165973,-0.0022191035,0.028291969,0.45479813,0.38968408,0.45355442,0.39123023,0.00124371,0.052695498,NaN,NaN,NaN,NaN,NaN,NaN
0.481851,0.34295782,0.48157707,0.3419581,0.00027391964,0.0056577856,0.3637473,0.35574353,0.36277902,0.3551869,0.00096828246,0.018038953,0.386469,0.32622755,0.38007447,0.32392424,0.006394542,0.044116817,NaN,NaN,NaN,NaN,NaN,NaN
0.43320382,0.30237687,0.43243894,0.30042592,0.0007649057,0.0083135115,0.49483997,0.37085322,0.49327567,0.36618254,0.0015643254,0.024573674,0.44104218,0.38288733,0.43332177,0.38181967,0.0077204676,0.04497029,NaN,NaN,NaN,NaN,NaN,NaN
0.5140428,0.39491087,0.5132507,0.39560238,0.0007921373,0.007909534,0.38261905,0.29114458,0.38436848,0.2922058,-0.0017494059,0.027447332,0.45986384,0.4171969,0.45918667,0.4214529,0.0006771775,0.04711969,NaN,NaN,NaN,NaN,NaN,NaN
0.41442922,0.31306192,0.41292754,0.31157833,0.0015016422,0.008062296,0.4590421,0.38739175,0.46407288,0.39019746,-0.005030856,0.03188005,0.36081612,0.31180552,0.36316758,0.31503996,-0.0023514084,0.036641754,NaN,NaN,NaN,NaN,NaN,NaN
0.4360006,0.3637186,0.43524396,0.3639159,0.00075664814,0.008335099,0.3918869,0.29403874,0.39806575,0.29446715,-0.006178865,0.027078256,0.35659087,0.3174472,0.3569189,0.3193686,-0.00032806135,0.04332632,NaN,NaN,NaN,NaN,NaN,NaN
0.4752054,0.35560232,0.47350883,0.35395864,0.0016965983,0.0077792397,0.41606387,0.40076,0.41420376,0.39827836,0.0018601749,0.028268304,0.32155624,0.35634997,0.3160678,0.34647667,0.005488411,0.04262081,NaN,NaN,NaN,NaN,NaN,NaN
0.42524388,0.36662135,0.42408505,0.36587182,0.0011588794,0.0068141837,0.42388833,0.36598316,0.42662755,0.36805633,-0.0027391913,0.0340085,0.38754097,0.30411923,0.38318565,0.295421,0.004355313,0.059330847,NaN,NaN,NaN,NaN,NaN,NaN
0.4369561,0.33092564,0.4363305,0.33002913,0.0006256053,0.007035279,0.36995685,0.3874859,0.37186378,0.3917392,-0.0019069545,0.026377728,0.37347424,0.30929282,0.37637123,0.31673136,-0.002896984,0.047185544,NaN,NaN,NaN,NaN,NaN,NaN
0.41845974,0.31550702,0.41688725,0.31534052,0.0015725386,0.0069466624,0.39661026,0.35373375,0.40233043,0.35573038,-0.0057202145,0.03308986,0.44433132,0.40021142,0.45310837,0.4096119,-0.008777023,0.048320178,NaN,NaN,NaN,NaN,NaN,NaN
0.45672774,0.39086467,0.45682105,0.39115155,-9.324912e-05,0.0069096643,0.33353493,0.32071882,0.3324045,0.31501588,0.0011304456,0.021900808,0.4039241,0.3603451,0.40045777,0.35393775,0.0034663547,0.050193027,NaN,NaN,NaN,NaN,NaN,NaN
0.51271254,0.40745282,0.51121485,0.4062351,0.0014977577,0.009233725,0.38825756,0.30052295,0.3926879,0.3013718,-0.0044302666,0.038853265,0.38774738,0.339778,0.39387855,0.3470721,-0.0061311293,0.045700956,NaN,NaN,NaN,NaN,NaN,NaN
0.41495663,0.26507172,0.41431797,0.2644894,0.0006386196,0.0063968147,0.4192179,0.42747214,0.41616902,0.42407542,0.0030488553,0.025983952,0.35765663,0.3037034,0.353156,0.29367536,0.0045006336,0.046613786,NaN,NaN,NaN,NaN,NaN,NaN
0.5005155,0.37619284,0.49888855,0.3768156,0.0016269803,0.009373707,0.38416305,0.35160434,0.3901555,0.35411507,-0.0059924405,0.036448155,0.40143624,0.37344876,0.39690438,0.36155298,0.0045318357,0.041320298,NaN,NaN,NaN,NaN,NaN,NaN
0.38622853,0.3088805,0.38537875,0.31011415,0.00084980426,0.005730751,0.40017578,0.4547418,0.40485296,0.45951816,-0.0046772296,0.029125428,0.37553257,0.33011255,0.36520875,0.3257562,0.010323834,0.0584154,NaN,NaN,NaN,NaN,NaN,NaN
0.44612145,0.3424892,0.4447137,0.34236524,0.0014077415,0.007522942,0.38298377,0.34545687,0.38663924,0.34272233,-0.0036554504,0.028325776,0.40980798,0.36389333,0.41532648,0.3716518,-0.0055184793,0.047059607,NaN,NaN,NaN,NaN,NaN,NaN
0.5272634,0.35582942,0.5253882,0.35540304,0.0018751476,0.0068243253,0.37927222,0.32782876,0.38422367,0.33463925,-0.0049514174,0.023348516,0.38515705,0.39018938,0.38524505,0.38543472,-8.800961e-05,0.041372336,NaN,NaN,NaN,NaN,NaN,NaN
0.4124154,0.30080038,0.4117793,0.30225652,0.0006360628,0.006868661,0.44401908,0.35587153,0.45270637,0.35794762,-0.0086873025,0.033527452,0.40092552,0.37470382,0.40407586,0.37782165,-0.0031503132,0.047775563,NaN,NaN,NaN,NaN,NaN,NaN
0.39188144,0.26356125,0.3910885,0.26394737,0.00079296244,0.0056647067,0.41983825,0.3469502,0.42236003,0.35084665,-0.002521828,0.02708512,0.3576652,0.28941733,0.3599201,0.28322616,-0.0022548912,0.044335064,NaN,NaN,NaN,NaN,NaN,NaN
0.40567166,0.33156434,0.4047987,0.33117956,0.000872988,0.0061922576,0.3834154,0.36854184,0.3852639,0.3676945,-0.0018484094,0.01986091,0.39715636,0.32711506,0.3904911,0.32076076,0.006665295,0.0506281,NaN,NaN,NaN,NaN,NaN,NaN
0.3812004,0.29762813,0.38103217,0.29769567,0.00016825207,0.006213017,0.40776786,0.34585926,0.40886474,0.3445955,-0.0010968741,0.028310588,0.30997947,0.29057375,0.30917865,0.2812209,0.00080080965,0.040418897,NaN,NaN,NaN,NaN,NaN,NaN
0.47450757,0.34596944,0.47461632,0.3452336,-0.00010872632,0.00736145,0.38072613,0.35003248,0.38649726,0.3564902,-0.0057710856,0.030967487,0.45027342,0.37238827,0.44250488,0.36559886,0.0077685444,0.097190075,NaN,NaN,NaN,NaN,NaN,NaN
0.35115188,0.29033944,0.34982777,0.29035538,0.0013241315,0.005705979,0.37399697,0.34037998,0.37292027,0.33621502,0.0010767566,0.030671395,0.36942622,0.36358052,0.37341523,0.3703868,-0.003989005,0.049352255,NaN,NaN,NaN,NaN,NaN,NaN
0.39232486,0.33059233,0.39276475,0.33213562,-0.0004398945,0.0068607046,0.39603746,0.33732647,0.40031418,0.33373633,-0.004276782,0.028710999,0.26561657,0.2528863,0.2680703,0.25870958,-0.00245378,0.030039076,NaN,NaN,NaN,NaN,NaN,NaN
0.45398772,0.33119193,0.45339364,0.33116233,0.00059408986,0.008971485,0.35971025,0.34770504,0.363257,0.35425934,-0.0035467616,0.02575136,0.34240726,0.33946434,0.3394224,0.34542626,0.0029848726,0.044940088,NaN,NaN,NaN,NaN,NaN,NaN
0.37189957,0.31783503,0.37063736,0.31704918,0.00126218,0.0068552517,0.35250512,0.33353022,0.35393706,0.3327805,-0.0014319628,0.029096482,0.36191958,0.29981485,0.35981396,0.30522206,0.0021056323,0.051404797,NaN,NaN,NaN,NaN,NaN,NaN
0.3520904,0.30933326,0.3518835,0.31121495,0.00020686071,0.0064643626,0.3486804,0.32116812,0.34887683,0.32328328,-0.00019642383,0.031219242,0.37645206,0.34361407,0.38088945,0.35777748,-0.0044373223,0.057459936,NaN,NaN,NaN,NaN,NaN,NaN
0.40277627,0.33620504,0.40176392,0.33591184,0.0010123025,0.007949267,0.32150087,0.32060346,0.32461122,0.3196364,-0.0031104088,0.02359509,0.366696,0.3372594,0.3610272,0.32090977,0.005668812,0.103437535,NaN,NaN,NaN,NaN,NaN,NaN
0.37794676,0.31732735,0.37764055,0.3193356,0.00030623362,0.0069423495,0.32376644,0.2677431,0.32264584,0.26528135,0.0011206508,0.03119016,0.3435041,0.2946465,0.34457675,0.29430264,-0.0010726467,0.04795971,NaN,NaN,NaN,NaN,NaN,NaN
0.4339913,0.38045195,0.43194556,0.37873667,0.002045728,0.008752066,0.37770477,0.37848166,0.3789597,0.3780918,-0.001254906,0.030356472,0.39570317,0.36667794,0.39819515,0.36776438,-0.002492014,0.047114253,NaN,NaN,NaN,NaN,NaN,NaN
0.40194997,0.37446296,0.40099746,0.37536946,0.0009524793,0.006870948,0.3750037,0.31168595,0.38478568,0.32040083,-0.00978206,0.030548776,0.3483702,0.35942757,0.348623,0.35353097,-0.00025279878,0.037226792,NaN,NaN,NaN,NaN,NaN,NaN
0.3491383,0.3011383,0.34919533,0.2998369,-5.7014153e-05,0.0075633815,0.29118907,0.25424835,0.29384938,0.25607133,-0.002660285,0.025398588,0.3052636,0.2977898,0.3024684,0.29099956,0.002795242,0.04264226,NaN,NaN,NaN,NaN,NaN,NaN
0.36109507,0.26096132,0.36072406,0.26107264,0.00037102832,0.006511875,0.39855585,0.4188379,0.39489457,0.40855357,0.0036612758,0.034944065,0.3660105,0.33885944,0.36493033,0.3408573,0.0010800826,0.052503876,NaN,NaN,NaN,NaN,NaN,NaN
0.33801636,0.3246485,0.33719912,0.3244022,0.0008172093,0.0072225365,0.39626518,0.34395728,0.4021886,0.34632686,-0.0059234323,0.035574134,0.35991666,0.30380923,0.3658527,0.3078416,-0.0059360657,0.03461371,NaN,NaN,NaN,NaN,NaN,NaN
0.3696438,0.2996552,0.3686103,0.2979036,0.0010334823,0.0074559455,0.37134728,0.34324068,0.37053403,0.34521002,0.00081327604,0.03185892,0.3507694,0.32069305,0.34823558,0.3201332,0.002533783,0.05673986,NaN,NaN,NaN,NaN,NaN,NaN
0.4079026,0.32737753,0.4068768,0.32596526,0.0010258219,0.0077228593,0.39978322,0.39758283,0.4020636,0.39088148,-0.002280382,0.031209914,0.4551608,0.3278859,0.45786205,0.3302763,-0.0027012592,0.051026985,NaN,NaN,NaN,NaN,NaN,NaN
0.39924473,0.29741302,0.39796147,0.2977944,0.0012832916,0.007891074,0.3724453,0.33869544,0.37273538,0.33931035,-0.00029009522,0.027057307,0.32544577,0.2986453,0.33507416,0.30702764,-0.009628344,0.05693368,NaN,NaN,NaN,NaN,NaN,NaN
0.43784127,0.3786336,0.4372127,0.37839445,0.0006285919,0.006625113,0.35967532,0.3695573,0.3603123,0.36948255,-0.000636989,0.02367054,0.35949165,0.33274135,0.3614627,0.32425386,-0.0019710488,0.054524902,NaN,NaN,NaN,NaN,NaN,NaN
0.43817237,0.39110062,0.43639973,0.38967374,0.001772679,0.007634223,0.37185523,0.3498002,0.37540016,0.3532998,-0.0035449693,0.034372274,0.37968618,0.39428395,0.37844098,0.39082232,0.0012451963,0.045241088,NaN,NaN,NaN,NaN,NaN,NaN
0.41520816,0.322011,0.41432405,0.32200143,0.0008841511,0.0069133034,0.38898566,0.33072206,0.38777477,0.33112028,0.0012109062,0.030030562,0.3564701,0.29898646,0.35572177,0.30278945,0.00074833614,0.039452318,NaN,NaN,NaN,NaN,NaN,NaN
0.41685486,0.37202007,0.4172513,0.37186944,-0.00039639865,0.0074597173,0.3071002,0.36670324,0.30685735,0.36576682,0.00024284766,0.024652746,0.32605353,0.26623178,0.328355,0.27051458,-0.002301476,0.04962695,NaN,NaN,NaN,NaN,NaN,NaN
0.38619697,0.2983509,0.38604683,0.29720813,0.00015015964,0.0071782884,0.33899242,0.3392523,0.34208977,0.33720595,-0.0030973447,0.025405841,0.30841923,0.30656752,0.3121149,0.30696696,-0.0036956687,0.053961776,NaN,NaN,NaN,NaN,NaN,NaN
0.36735725,0.28772673,0.3666759,0.2859857,0.000681318,0.0067730416,0.32125607,0.33603445,0.32865155,0.33752593,-0.00739546,0.024699382,0.37598383,0.39147812,0.3785791,0.3984757,-0.0025952312,0.051126886,NaN,NaN,NaN,NaN,NaN,NaN
0.39711308,0.4068203,0.39488605,0.4057652,0.0022270586,0.0060511,0.3718747,0.33851212,0.37090394,0.33385712,0.0009707439,0.041975684,0.39909145,0.42658666,0.4036902,0.43496,-0.004598731,0.039399866,NaN,NaN,NaN,NaN,NaN,NaN
0.3971534,0.33355084,0.3965936,0.33248094,0.0005597962,0.0069100116,0.3427724,0.3406828,0.34487918,0.34043294,-0.002106738,0.029129744,0.3623938,0.33999887,0.36751556,0.33595628,-0.0051218015,0.052303612,NaN,NaN,NaN,NaN,NaN,NaN
0.33862552,0.30507332,0.3380925,0.303794,0.00053307373,0.005489128,0.29049277,0.2897828,0.29111654,0.2878577,-0.00062375795,0.02255023,0.3507853,0.31336367,0.3547329,0.31166887,-0.0039476114,0.04237828,NaN,NaN,NaN,NaN,NaN,NaN
0.39875656,0.33886105,0.39911044,0.33937573,-0.00035388125,0.006973494,0.3435211,0.29300854,0.35116917,0.29843557,-0.0076481337,0.029748067,0.28040814,0.26256958,0.274137,0.253642,0.0062711374,0.040128108,NaN,NaN,NaN,NaN,NaN,NaN
0.3542095,0.31437895,0.35506248,0.31579044,-0.00085296365,0.0056786425,0.2967535,0.25251198,0.30466223,0.256873,-0.007908723,0.027542586,0.28403682,0.23738602,0.2814529,0.23193468,0.0025839298,0.041883726,NaN,NaN,NaN,NaN,NaN,NaN
0.36433175,0.2895889,0.36453694,0.28924447,-0.00020517987,0.0073132436,0.35405594,0.32509792,0.3557608,0.32166418,-0.0017048788,0.027195351,0.30424264,0.30901092,0.31048644,0.318085,-0.0062437723,0.05936481,NaN,NaN,NaN,NaN,NaN,NaN
0.3504953,0.2840569,0.34892666,0.28320485,0.0015686456,0.007949476,0.27760404,0.27653947,0.28381017,0.2794197,-0.0062060775,0.025968598,0.2737233,0.29361266,0.27526924,0.2884791,-0.0015458965,0.041078642,NaN,NaN,NaN,NaN,NaN,NaN
0.37290162,0.32187957,0.3726906,0.32342798,0.00021105021,0.007946831,0.33215454,0.30616593,0.33411512,0.3128686,-0.0019605616,0.028183118,0.30326772,0.255314,0.29941425,0.25320396,0.0038534591,0.045118526,NaN,NaN,NaN,NaN,NaN,NaN
0.39010125,0.3333483,0.38940853,0.33390653,0.00069272594,0.0064848033,0.3145492,0.31953633,0.31894836,0.32708567,-0.004399168,0.03141901,0.36460838,0.34578,0.35771686,0.34012726,0.0068915165,0.05366774,NaN,NaN,NaN,NaN,NaN,NaN
0.3191361,0.28312945,0.3186819,0.28312364,0.0004541974,0.0074514803,0.31372598,0.3224737,0.3166856,0.3248955,-0.0029596558,0.026173623,0.40533793,0.39200002,0.40635535,0.39346558,-0.0010174369,0.041381944,NaN,NaN,NaN,NaN,NaN,NaN
0.40381333,0.34758416,0.40460765,0.35010186,-0.0007943131,0.0066278693,0.29563695,0.26307848,0.30487865,0.26865807,-0.009241684,0.026267858,0.2771555,0.30589116,0.280463,0.30914682,-0.0033075395,0.037105463,NaN,NaN,NaN,NaN,NaN,NaN
0.3130005,0.27739975,0.3110003,0.27531704,0.0020002094,0.0077481316,0.33260444,0.3655819,0.33607787,0.36640045,-0.003473456,0.021823753,0.29757735,0.26710883,0.2916714,0.27317938,0.005905934,0.038419425,NaN,NaN,NaN,NaN,NaN,NaN
0.389281,0.31778985,0.38810003,0.31889346,0.0011809762,0.008202007,0.3638194,0.36456126,0.36717987,0.3677049,-0.0033605155,0.028240629,0.38935092,0.36887717,0.39085248,0.3741289,-0.0015015007,0.049145665,NaN,NaN,NaN,NaN,NaN,NaN
0.3628007,0.34536412,0.36457428,0.34731105,-0.0017735967,0.007562261,0.27122247,0.29564852,0.2775655,0.29971072,-0.006343049,0.034543656,0.3402182,0.3111991,0.34529647,0.31898308,-0.005078252,0.050586943,NaN,NaN,NaN,NaN,NaN,NaN
0.33198407,0.29863927,0.3317169,0.29858595,0.00026719712,0.007059122,0.36594495,0.39234775,0.36798802,0.39483345,-0.0020430738,0.025419956,0.3496834,0.35567668,0.35240772,0.35688367,-0.0027242762,0.06492726,NaN,NaN,NaN,NaN,NaN,NaN
0.4282211,0.3780684,0.42728496,0.37792116,0.00093614106,0.009158989,0.3077387,0.33430696,0.307052,0.32696113,0.0006867206,0.026648065,0.2904309,0.24440202,0.2953565,0.25075936,-0.0049256207,0.04209436,NaN,NaN,NaN,NaN,NaN,NaN
0.40082335,0.34993446,0.40021172,0.35035712,0.00061159825,0.007221144,0.30985767,0.3114723,0.31596875,0.31892547,-0.006111081,0.023865512,0.35417342,0.30415764,0.35922706,0.31466722,-0.005053588,0.04882833,NaN,NaN,NaN,NaN,NaN,NaN
0.3276871,0.25366846,0.32789096,0.25496975,-0.00020384949,0.007362631,0.3412343,0.35634053,0.34328896,0.35387987,-0.0020546399,0.02495823,0.31956902,0.4195069,0.31662488,0.4178266,0.0029441228,0.037807442,NaN,NaN,NaN,NaN,NaN,NaN
0.33352575,0.2574014,0.33305082,0.25751066,0.00047495723,0.007683191,0.33557495,0.34579238,0.33639872,0.34571365,-0.00082377763,0.023020662,0.33921647,0.36067477,0.33935195,0.3666205,-0.0001355163,0.04327808,NaN,NaN,NaN,NaN,NaN,NaN
0.40255174,0.3923264,0.4026744,0.39202783,-0.00012270294,0.008308745,0.31419125,0.31659228,0.31743255,0.3186059,-0.0032412994,0.030526996,0.30849674,0.29115793,0.30334842,0.28601712,0.0051482944,0.048227977,NaN,NaN,NaN,NaN,NaN,NaN
0.32991493,0.29782787,0.3295947,0.29787722,0.00032026108,0.00658673,0.3699243,0.35020348,0.37438333,0.3482395,-0.00445898,0.031660475,0.28910276,0.29476467,0.29103193,0.29658407,-0.0019291502,0.05188369,NaN,NaN,NaN,NaN,NaN,NaN
0.35660392,0.31120765,0.35548782,0.31030825,0.0011161598,0.0074253106,0.3183792,0.27702448,0.3197939,0.2792849,-0.0014147129,0.026948532,0.36458495,0.36915284,0.36392984,0.3627751,0.0006551777,0.049280584,NaN,NaN,NaN,NaN,NaN,NaN
0.3910232,0.28909802,0.3907473,0.28938732,0.00027591066,0.009905913,0.312272,0.33591187,0.31582153,0.33686352,-0.0035495418,0.028694859,0.31408662,0.3192725,0.30759868,0.32428402,0.0064879823,0.049449842,NaN,NaN,NaN,NaN,NaN,NaN
0.35111576,0.31952578,0.3509013,0.3202126,0.00021449596,0.007271906,0.3023114,0.34260914,0.30624944,0.34643593,-0.0039380407,0.027471213,0.31456372,0.32095644,0.31275594,0.32893097,0.0018077516,0.06259873,NaN,NaN,NaN,NaN,NaN,NaN
0.35255966,0.26769075,0.3539862,0.26876152,-0.0014265085,0.0107433945,0.2978121,0.30949053,0.29928458,0.31393042,-0.0014725056,0.023788888,0.30541793,0.29380056,0.3075087,0.30305597,-0.0020907936,0.044745848,NaN,NaN,NaN,NaN,NaN,NaN
0.41867977,0.42666698,0.41820756,0.42478132,0.00047224187,0.008261974,0.31125882,0.3971877,0.3109786,0.39409864,0.0002802268,0.026533252,0.37434945,0.3425564,0.36296055,0.3293173,0.01138889,0.045356434,NaN,NaN,NaN,NaN,NaN,NaN
0.37099412,0.31424057,0.37050474,0.31259575,0.00048939476,0.0076742396,0.33275813,0.34008506,0.33667684,0.33785594,-0.0039186864,0.023152763,0.2774916,0.28921738,0.28198752,0.29175505,-0.0044959052,0.034045376,NaN,NaN,NaN,NaN,NaN,NaN
0.34497684,0.30060607,0.3442828,0.29972762,0.000694061,0.0075482465,0.34681663,0.351837,0.34632528,0.35249093,0.00049141183,0.026396515,0.31138098,0.2960499,0.3027511,0.28793278,0.008629851,0.047663517,NaN,NaN,NaN,NaN,NaN,NaN
0.37506256,0.30576986,0.37424573,0.30390525,0.00081683067,0.0081902705,0.30422437,0.3157697,0.31271055,0.32138357,-0.008486227,0.028472709,0.307687,0.30076823,0.3081326,0.2943152,-0.00044558704,0.045316942,NaN,NaN,NaN,NaN,NaN,NaN
0.38017428,0.32955432,0.38064238,0.32996872,-0.0004680879,0.006787598,0.35418153,0.3505564,0.35489917,0.35315338,-0.0007177184,0.029896658,0.32667756,0.27524373,0.32760185,0.27199256,-0.0009243612,0.05388299,NaN,NaN,NaN,NaN,NaN,NaN
0.37598947,0.3336602,0.37469402,0.33149594,0.001295484,0.007039356,0.29831216,0.27028418,0.29760408,0.26555532,0.0007080616,0.02352441,0.29642627,0.3059537,0.30417073,0.3124771,-0.007744441,0.037062153,NaN,NaN,NaN,NaN,NaN,NaN
0.31606397,0.3273903,0.31744975,0.329171,-0.0013858028,0.0067514647,0.30271533,0.34392616,0.3028841,0.3496927,-0.00016880785,0.027746718,0.30320254,0.29624268,0.305451,0.2980757,-0.0022484644,0.049054228,NaN,NaN,NaN,NaN,NaN,NaN
0.39663598,0.3425991,0.39687303,0.34282383,-0.00023702107,0.008517684,0.36311406,0.29417786,0.36253747,0.2891036,0.000576597,0.025497792,0.28675514,0.31543732,0.29235366,0.31836525,-0.0055985255,0.051756047,NaN,NaN,NaN,NaN,NaN,NaN
0.41272208,0.3628712,0.41061792,0.36070266,0.0021042174,0.008911096,0.32962883,0.3275102,0.33082584,0.32997704,-0.0011969978,0.024736766,0.315092,0.34015062,0.32279572,0.34862304,-0.0077037085,0.060314752,NaN,NaN,NaN,NaN,NaN,NaN
0.34902236,0.30146283,0.3505276,0.3014039,-0.0015052477,0.0082899,0.28121877,0.25447413,0.2857246,0.2576607,-0.004505867,0.0250125,0.3129085,0.3084566,0.31131968,0.29793236,0.0015888197,0.053631302,NaN,NaN,NaN,NaN,NaN,NaN
0.3808611,0.38374078,0.37997514,0.3804659,0.0008859494,0.009103904,0.3518201,0.33029082,0.35081396,0.32520995,0.001006143,0.030680943,0.3166405,0.32753292,0.3175774,0.33520296,-0.00093690096,0.04976842,NaN,NaN,NaN,NaN,NaN,NaN
0.35026902,0.27222097,0.34880733,0.2691298,0.0014616933,0.008302848,0.33165535,0.36457598,0.32821587,0.36140266,0.0034395193,0.023869928,0.3678041,0.29822695,0.36796117,0.30619377,-0.00015701399,0.045101915,NaN,NaN,NaN,NaN,NaN,NaN
0.40394324,0.34639823,0.40295723,0.34303957,0.0009860687,0.010026523,0.32536298,0.31681988,0.3286945,0.32169935,-0.003331524,0.02778911,0.3766642,0.3207275,0.38257977,0.32191545,-0.005915547,0.04834381,NaN,NaN,NaN,NaN,NaN,NaN
0.32955742,0.28830448,0.328854,0.28783306,0.000703403,0.007258549,0.3034375,0.31977233,0.30393535,0.3147287,-0.00049781275,0.027267803,0.2953187,0.2601868,0.28944835,0.2567329,0.0058703357,0.0428265,NaN,NaN,NaN,NaN,NaN,NaN
0.4185609,0.3556353,0.41746265,0.3554378,0.0010982469,0.0083909305,0.33692208,0.32329696,0.3342096,0.32145828,0.0027124274,0.027013836,0.30556276,0.31872815,0.31003928,0.31808075,-0.004476538,0.060705468,NaN,NaN,NaN,NaN,NaN,NaN
0.36893356,0.33724162,0.36781162,0.33752638,0.0011219501,0.0075147254,0.38241526,0.36923042,0.3910439,0.36902112,-0.008628584,0.026778465,0.3466686,0.34870908,0.34601185,0.34595326,0.0006567216,0.04947076,NaN,NaN,NaN,NaN,NaN,NaN
0.3733318,0.32224032,0.37321144,0.3231983,0.000120337456,0.008173987,0.34420404,0.29899856,0.3463441,0.29580697,-0.0021400857,0.023627095,0.2977879,0.32539648,0.30119145,0.32386875,-0.0034035444,0.055603188,NaN,NaN,NaN,NaN,NaN,NaN
0.38389802,0.329394,0.38476354,0.32940114,-0.0008655579,0.008116506,0.35643065,0.36738908,0.35764244,0.3634918,-0.0012117889,0.029317686,0.2179981,0.24062653,0.21960479,0.24168175,-0.0016066906,0.031681698,NaN,NaN,NaN,NaN,NaN,NaN
0.32674363,0.2860553,0.32611644,0.28663465,0.00062713656,0.0057812235,0.31855595,0.34756407,0.3223337,0.3469249,-0.0037777072,0.02510965,0.29262063,0.31008652,0.29242247,0.30761915,0.0001981283,0.034552705,NaN,NaN,NaN,NaN,NaN,NaN
0.3988807,0.26878464,0.39957663,0.2688348,-0.0006959318,0.010144435,0.3355393,0.4013762,0.33730185,0.40209112,-0.0017625403,0.027606059,0.29768783,0.25299564,0.30519995,0.26048195,-0.007512157,0.038092136,NaN,NaN,NaN,NaN,NaN,NaN
0.4057168,0.4122227,0.40660962,0.41458896,-0.00089277414,0.00866185,0.33730507,0.28921884,0.34158832,0.28929406,-0.004283244,0.028851947,0.34268558,0.33928257,0.34184924,0.3406052,0.0008363189,0.04444188,NaN,NaN,NaN,NaN,NaN,NaN
0.32140526,0.28454393,0.32026646,0.2830259,0.0011387977,0.007258668,0.30249417,0.2944844,0.3010669,0.29083452,0.0014272695,0.029686697,0.30078933,0.32327077,0.30027646,0.32377523,0.00051289727,0.042176325,NaN,NaN,NaN,NaN,NaN,NaN
0.37981948,0.35591787,0.37971628,0.3563425,0.00010326531,0.008119244,0.33104584,0.3200883,0.32719555,0.31959718,0.0038502847,0.023094857,0.2978411,0.3044675,0.2937101,0.29735702,0.0041309935,0.03468685,NaN,NaN,NaN,NaN,NaN,NaN
0.33875734,0.342523,0.33866447,0.3424618,9.286836e-05,0.0074958475,0.26232553,0.2566358,0.26509002,0.2613105,-0.0027644876,0.022814713,0.30518603,0.35957626,0.30629566,0.3551619,-0.0011096302,0.047210783,NaN,NaN,NaN,NaN,NaN,NaN
0.3720484,0.37752733,0.37296075,0.37742755,-0.0009123446,0.006817502,0.34192356,0.35070392,0.34152845,0.35406715,0.0003950867,0.033641014,0.32033175,0.3254512,0.31863606,0.32126087,0.0016956709,0.038064633,NaN,NaN,NaN,NaN,NaN,NaN
0.39471015,0.34306303,0.39524096,0.3433226,-0.00053081906,0.0076026516,0.2910857,0.31033456,0.2963647,0.31696355,-0.0052789827,0.025557179,0.32202283,0.31551594,0.31899047,0.30552194,0.0030323488,0.05769321,NaN,NaN,NaN,NaN,NaN,NaN
0.341688,0.31300136,0.34080058,0.31357366,0.00088739605,0.008668345,0.30480993,0.30662253,0.3068573,0.3019984,-0.0020474067,0.029197311,0.3031951,0.2925757,0.31191796,0.2904624,-0.008722854,0.052622046,NaN,NaN,NaN,NaN,NaN,NaN
0.30545,0.28234604,0.30585095,0.2831084,-0.00040096854,0.009197295,0.29007998,0.33114418,0.2922784,0.33338946,-0.0021984077,0.02561251,0.26643464,0.26992533,0.26582205,0.26694652,0.00061258196,0.031323742,NaN,NaN,NaN,NaN,NaN,NaN
0.31200072,0.30156928,0.31092855,0.30143964,0.0010721541,0.006987439,0.32881257,0.30747467,0.33026353,0.31033117,-0.0014509427,0.028476238,0.32388493,0.32987034,0.31743068,0.32075065,0.0064542606,0.045130413,NaN,NaN,NaN,NaN,NaN,NaN
0.32105735,0.27471364,0.31986654,0.27486357,0.0011908158,0.008817195,0.37100238,0.37950873,0.37495872,0.38481793,-0.0039563747,0.031502053,0.31812015,0.35758486,0.32052588,0.358479,-0.0024057117,0.041389365,NaN,NaN,NaN,NaN,NaN,NaN
0.32325768,0.2885635,0.32276863,0.28816414,0.0004890341,0.007283896,0.3284558,0.32610527,0.32666713,0.32509193,0.0017887299,0.027183078,0.2902645,0.30485612,0.29158035,0.30790576,-0.001315855,0.045163147,NaN,NaN,NaN,NaN,NaN,NaN
0.36294878,0.30767953,0.3625229,0.30746436,0.00042583744,0.0072776955,0.32377374,0.3262467,0.32261506,0.32198212,0.0011586547,0.029908724,0.33169392,0.27759984,0.3273574,0.27797607,0.0043364847,0.039305713,NaN,NaN,NaN,NaN,NaN,NaN
0.3393022,0.32903853,0.34002703,0.33092186,-0.00072485476,0.008340935,0.30042404,0.2787871,0.29822898,0.27643085,0.0021950705,0.025986688,0.29924145,0.33137304,0.2990725,0.3386766,0.00016895629,0.04221663,NaN,NaN,NaN,NaN,NaN,NaN
0.3186722,0.2787014,0.31899476,0.27984235,-0.00032252885,0.0074048815,0.31986642,0.3976487,0.32312474,0.40522486,-0.0032583163,0.021826847,0.30659053,0.31423262,0.30987445,0.32058176,-0.0032839603,0.04343658,NaN,NaN,NaN,NaN,NaN,NaN
0.3490012,0.35947904,0.3480832,0.35615072,0.00091801805,0.0092487475,0.28499186,0.29402697,0.28936338,0.2950357,-0.0043715164,0.033716496,0.28951573,0.29294497,0.29072857,0.2966177,-0.0012128484,0.049665857,NaN,NaN,NaN,NaN,NaN,NaN
0.36606845,0.38636735,0.36566597,0.38500628,0.00040246383,0.00776391,0.30921635,0.3216159,0.31252673,0.32086062,-0.0033103442,0.025811456,0.274219,0.28284308,0.27792567,0.2850585,-0.003706697,0.035942663,NaN,NaN,NaN,NaN,NaN,NaN
0.2869039,0.26412597,0.28597412,0.26356998,0.000929752,0.007064308,0.281364,0.2969921,0.28707,0.3017815,-0.005705985,0.025822125,0.29475048,0.31962186,0.2882389,0.31462133,0.0065115583,0.044873837,NaN,NaN,NaN,NaN,NaN,NaN
0.2853307,0.24879415,0.28488964,0.2506414,0.000441079,0.009224329,0.3322146,0.3181588,0.33738846,0.32244432,-0.0051739234,0.023198212,0.25897118,0.26831502,0.2499772,0.2724549,0.008993979,0.0348096,NaN,NaN,NaN,NaN,NaN,NaN
0.34638444,0.31528744,0.34724703,0.31700954,-0.0008626437,0.008573052,0.24620017,0.24010669,0.24678096,0.24519946,-0.00058076135,0.023166617,0.34168884,0.35053185,0.34269348,0.35002854,-0.0010046401,0.040080305,NaN,NaN,NaN,NaN,NaN,NaN
0.33006245,0.29815102,0.3304693,0.29826567,-0.00040689058,0.009607632,0.279073,0.26125565,0.2845256,0.26603413,-0.005452612,0.027140586,0.2748527,0.31473786,0.26981667,0.31256297,0.005036047,0.036983866,NaN,NaN,NaN,NaN,NaN,NaN
0.32913017,0.31739476,0.3290356,0.31767538,9.45732e-05,0.0073973224,0.2989481,0.32091057,0.2992214,0.3243285,-0.0002733147,0.023872122,0.25040302,0.2600604,0.24926804,0.2617174,0.001134969,0.04214051,NaN,NaN,NaN,NaN,NaN,NaN
0.33531395,0.28793824,0.3354616,0.2888555,-0.0001475985,0.00848375,0.30806074,0.31928244,0.31137913,0.32483637,-0.0033184376,0.026080625,0.2667022,0.2708667,0.2722026,0.27813408,-0.0055004265,0.03907407,NaN,NaN,NaN,NaN,NaN,NaN
0.35208732,0.33563942,0.35190877,0.33556387,0.0001785614,0.007507544,0.28249255,0.28022805,0.2889367,0.27975717,-0.006444152,0.032594055,0.24504177,0.28904372,0.24574348,0.2805036,-0.000701739,0.040594418,NaN,NaN,NaN,NaN,NaN,NaN
0.29679477,0.25054166,0.29639453,0.25052086,0.00040022164,0.0068924595,0.27528003,0.30553132,0.2758577,0.30322057,-0.000577626,0.028792746,0.27924755,0.29541767,0.28913012,0.30574384,-0.009882588,0.047877572,NaN,NaN,NaN,NaN,NaN,NaN
0.27185714,0.27222708,0.27172956,0.27228794,0.0001275984,0.0075739278,0.29756364,0.2828696,0.29781204,0.28277808,-0.00024836973,0.028706152,0.27271643,0.280006,0.27964514,0.2825998,-0.0069287117,0.035646487,NaN,NaN,NaN,NaN,NaN,NaN
0.26701126,0.28820512,0.26696214,0.2898377,4.9105733e-05,0.007166551,0.26888973,0.26948825,0.27157623,0.2676759,-0.0026864964,0.026476273,0.26454854,0.27887604,0.2692073,0.28022882,-0.0046587395,0.05180515,NaN,NaN,NaN,NaN,NaN,NaN
0.35491058,0.36362717,0.35530508,0.3649245,-0.00039442538,0.008196077,0.29408494,0.30313593,0.29681337,0.30459,-0.0027284462,0.021866888,0.34906185,0.337142,0.34621102,0.333023,0.0028508387,0.053994652,NaN,NaN,NaN,NaN,NaN,NaN
0.35148445,0.31845957,0.35047397,0.31480733,0.0010104679,0.010302174,0.36574104,0.36068532,0.35981134,0.35424,0.0059297276,0.038397685,0.30273372,0.37489164,0.30483615,0.3706422,-0.0021024037,0.04131971,NaN,NaN,NaN,NaN,NaN,NaN
0.2942371,0.2753635,0.29332232,0.27374694,0.0009147703,0.007738681,0.29199582,0.2909021,0.28928104,0.28746232,0.0027147837,0.027416129,0.34569752,0.3203549,0.34695712,0.31629658,-0.0012595803,0.057981446,NaN,NaN,NaN,NaN,NaN,NaN
0.34595016,0.34162945,0.34565154,0.34101957,0.0002986881,0.008480697,0.24061865,0.26094425,0.24441665,0.25870585,-0.0037979588,0.02036245,0.24839982,0.22462995,0.25179693,0.22084299,-0.003397103,0.048384525,NaN,NaN,NaN,NaN,NaN,NaN
0.2746756,0.2799027,0.2734755,0.27999088,0.0012001226,0.005986569,0.32658616,0.31411886,0.33219376,0.31502965,-0.005607588,0.027641227,0.23578998,0.27857617,0.23654509,0.2754436,-0.00075510377,0.04314761,NaN,NaN,NaN,NaN,NaN,NaN
0.29374665,0.27219242,0.2923732,0.2714265,0.0013734619,0.008031254,0.2721495,0.2969485,0.27405417,0.29891226,-0.001904656,0.025353504,0.27513093,0.33829919,0.2721969,0.33880937,0.0029340438,0.02972024,NaN,NaN,NaN,NaN,NaN,NaN
0.33791533,0.34837738,0.334678,0.34626618,0.00323734,0.009519177,0.3117758,0.2965835,0.3109399,0.2925168,0.00083587796,0.030644607,0.3201673,0.311493,0.32229468,0.3157445,-0.002127381,0.063072674,NaN,NaN,NaN,NaN,NaN,NaN
0.31462353,0.27433455,0.31372872,0.2746525,0.00089477526,0.007785871,0.24219751,0.24843109,0.24545443,0.24934857,-0.0032568825,0.029440599,0.26770756,0.28243488,0.2634745,0.27590793,0.0042330627,0.040463764,NaN,NaN,NaN,NaN,NaN,NaN
0.303629,0.30184114,0.30402336,0.303599,-0.00039435228,0.007561356,0.3011889,0.3028726,0.3039807,0.30260232,-0.0027917963,0.028180242,0.29444474,0.28185454,0.2954991,0.28062987,-0.0010543489,0.041075572,NaN,NaN,NaN,NaN,NaN,NaN
0.25603598,0.22672528,0.25596884,0.22660446,6.714456e-05,0.006499888,0.25280172,0.25262535,0.2505164,0.24604413,0.002285303,0.029576473,0.3076184,0.33082098,0.31177893,0.33322757,-0.0041605104,0.041060075,NaN,NaN,NaN,NaN,NaN,NaN
0.2895336,0.29695442,0.28959003,0.30014798,-5.6458266e-05,0.008264993,0.29146,0.26834586,0.28739193,0.26134235,0.004068086,0.028489856,0.29328892,0.30397978,0.28178498,0.29410106,0.011503955,0.037886526,NaN,NaN,NaN,NaN,NaN,NaN
0.31254852,0.320215,0.31210974,0.31966057,0.00043877758,0.006498919,0.3186605,0.30628422,0.32200858,0.30889684,-0.0033481,0.033628047,0.33047473,0.34618858,0.3276668,0.36387542,0.0028079734,0.05107187,NaN,NaN,NaN,NaN,NaN,NaN
0.2938095,0.30663952,0.29437724,0.3086191,-0.0005677009,0.0063360576,0.27406392,0.2919636,0.2762897,0.29369932,-0.0022257708,0.030870166,0.29499876,0.29557434,0.28585303,0.28450066,0.009145776,0.051902376,NaN,NaN,NaN,NaN,NaN,NaN
0.32554963,0.29677707,0.32565266,0.29631183,-0.000103034225,0.00983687,0.28054667,0.31137255,0.27781376,0.30665508,0.0027329212,0.021175727,0.20662941,0.25949213,0.20515992,0.25403118,0.0014694608,0.033189513,NaN,NaN,NaN,NaN,NaN,NaN
0.35310832,0.4039827,0.35383126,0.40632227,-0.0007229268,0.009145807,0.27554595,0.24305178,0.27687383,0.24224855,-0.0013278957,0.032655448,0.31158498,0.35219342,0.31117427,0.35806802,0.0004106961,0.062867425,NaN,NaN,NaN,NaN,NaN,NaN
0.2883548,0.28621793,0.2877428,0.28494632,0.0006120158,0.010614437,0.26581162,0.29493207,0.26620883,0.29223987,-0.00039720393,0.01973655,0.21940428,0.24486934,0.22463559,0.25624412,-0.005231314,0.041208256,NaN,NaN,NaN,NaN,NaN,NaN
0.2834432,0.27640235,0.28498608,0.2781271,-0.0015428908,0.008345111,0.19224598,0.2079315,0.19447522,0.20916666,-0.0022292475,0.016608363,0.3029515,0.3087393,0.30790058,0.31197596,-0.004949104,0.06345171,NaN,NaN,NaN,NaN,NaN,NaN
0.33107394,0.3170579,0.33035386,0.31766322,0.0007201189,0.008603644,0.3001233,0.3631969,0.30055332,0.36307052,-0.0004300152,0.021118246,0.24259146,0.23757553,0.24012356,0.23582937,0.0024679166,0.03354771,NaN,NaN,NaN,NaN,NaN,NaN
0.39046302,0.3650451,0.3900758,0.36573178,0.00038724867,0.0111951735,0.29185048,0.2929533,0.28874454,0.29015356,0.0031059345,0.022920163,0.26887512,0.3004197,0.27085888,0.30735442,-0.001983772,0.038119316,NaN,NaN,NaN,NaN,NaN,NaN
0.32760847,0.33173043,0.32672024,0.3308632,0.0008882241,0.007499075,0.29227027,0.2861665,0.29828382,0.29870826,-0.006013566,0.03278956,0.25343382,0.25440603,0.25556207,0.25173157,-0.0021282206,0.044165067,NaN,NaN,NaN,NaN,NaN,NaN
0.2727064,0.34398496,0.27290824,0.3414442,-0.00020186372,0.009410849,0.3246598,0.33047473,0.32998192,0.33616498,-0.005322105,0.031727437,0.28575182,0.3297631,0.2862022,0.32079735,-0.00045039252,0.040506676,NaN,NaN,NaN,NaN,NaN,NaN
0.33876538,0.35300592,0.3370198,0.34983796,0.0017455763,0.010605107,0.25775155,0.31297714,0.25880137,0.31136447,-0.0010497686,0.019738091,0.28546628,0.33228052,0.2879846,0.3454281,-0.002518329,0.05566534,NaN,NaN,NaN,NaN,NaN,NaN
0.29572502,0.27617922,0.29515702,0.2762309,0.00056800584,0.0085535,0.2712525,0.29978612,0.27775916,0.29753965,-0.006506609,0.03570024,0.25599152,0.29640105,0.25715077,0.29595798,-0.0011592485,0.044030845,NaN,NaN,NaN,NaN,NaN,NaN
0.32586426,0.34467226,0.32685304,0.3439283,-0.0009887847,0.008864637,0.2460083,0.338619,0.24978645,0.33845976,-0.0037781459,0.025897466,0.3176671,0.34177554,0.31820518,0.3454187,-0.00053808524,0.053956255,NaN,NaN,NaN,NaN,NaN,NaN
0.30365652,0.27866194,0.30380294,0.2788206,-0.00014642978,0.007092015,0.26924622,0.32307652,0.26903373,0.32412562,0.00021248858,0.019218663,0.2968297,0.3617135,0.29788047,0.35773262,-0.0010507607,0.035475478,NaN,NaN,NaN,NaN,NaN,NaN
0.30118993,0.31167752,0.30163467,0.31236735,-0.0004447685,0.011101546,0.25314757,0.27135935,0.25141162,0.2639356,0.001735961,0.024417007,0.32637063,0.29395223,0.33842328,0.3064141,-0.012052654,0.045154676,NaN,NaN,NaN,NaN,NaN,NaN
0.34731475,0.34297353,0.34659636,0.34260264,0.0007183964,0.007899981,0.2606231,0.30507335,0.2589891,0.30568376,0.0016339854,0.021706033,0.298694,0.30240467,0.30187163,0.3078725,-0.0031775779,0.04355339,NaN,NaN,NaN,NaN,NaN,NaN
0.29062092,0.2657361,0.2893816,0.26353687,0.0012393587,0.008299274,0.29706803,0.32956293,0.2992941,0.3312183,-0.0022261203,0.022349194,0.22193325,0.22616202,0.22312342,0.22639306,-0.0011901603,0.047998775,NaN,NaN,NaN,NaN,NaN,NaN
0.34436044,0.37652177,0.3420998,0.3733293,0.002260633,0.009271921,0.201202,0.21423344,0.20336908,0.2158364,-0.00216707,0.025470624,0.23299791,0.2574462,0.23842034,0.25512806,-0.0054223854,0.04377372,NaN,NaN,NaN,NaN,NaN,NaN
0.32164896,0.32750636,0.320147,0.3276055,0.0015019057,0.008282806,0.29190728,0.3466667,0.2899245,0.33840567,0.0019828072,0.028309882,0.3186386,0.33165756,0.31719673,0.3249561,0.0014418389,0.06139737,NaN,NaN,NaN,NaN,NaN,NaN
0.32813108,0.26840726,0.3277377,0.26793534,0.00039336568,0.009087207,0.31401807,0.29572624,0.31302866,0.2921297,0.0009893997,0.028094605,0.23583557,0.28454798,0.239795,0.29045698,-0.003959475,0.04580878,NaN,NaN,NaN,NaN,NaN,NaN
0.32833326,0.40532202,0.32910785,0.40411192,-0.00077462726,0.008219654,0.27295697,0.27145767,0.27474633,0.27333587,-0.0017893905,0.034280505,0.29035524,0.3458803,0.29540855,0.34505928,-0.005053313,0.045030955,NaN,NaN,NaN,NaN,NaN,NaN
0.29813036,0.30278754,0.2970348,0.30134168,0.0010955877,0.008401963,0.2716322,0.29558307,0.27624667,0.30557036,-0.0046144864,0.030791549,0.25464448,0.2852383,0.25483754,0.28277025,-0.00019307986,0.039947756,NaN,NaN,NaN,NaN,NaN,NaN
0.2866253,0.30217895,0.28507975,0.298635,0.0015455628,0.008442708,0.2993714,0.292784,0.30098876,0.29647288,-0.0016173543,0.03249931,0.3126755,0.35138223,0.30901402,0.3477447,0.0036615056,0.058470573,NaN,NaN,NaN,NaN,NaN,NaN
0.28398588,0.23257822,0.28351864,0.2325428,0.00046725557,0.009430933,0.3015333,0.31165913,0.29722264,0.29739252,0.004310702,0.035338514,0.23069587,0.24623954,0.22554314,0.24408908,0.005152762,0.046322085,NaN,NaN,NaN,NaN,NaN,NaN
0.30289546,0.27332798,0.3020173,0.27123177,0.0008781436,0.009607134,0.29717103,0.32273924,0.30111063,0.32235038,-0.0039396207,0.025913438,0.2557295,0.27509016,0.25265637,0.27052346,0.003073094,0.03789367,NaN,NaN,NaN,NaN,NaN,NaN
0.30459458,0.27195618,0.30322203,0.26959416,0.0013725305,0.009202629,0.26340637,0.29071617,0.26504222,0.29150948,-0.0016358807,0.021840857,0.26523,0.26618004,0.2607268,0.25310284,0.0045032334,0.05298127,NaN,NaN,NaN,NaN,NaN,NaN
0.25298285,0.24125819,0.25241575,0.2391582,0.0005671049,0.008684682,0.2800111,0.271091,0.27659842,0.26295444,0.0034127054,0.02896704,0.2473263,0.29680058,0.24998227,0.30455592,-0.00265596,0.04178721,NaN,NaN,NaN,NaN,NaN,NaN
0.2804065,0.28603444,0.27933404,0.2851545,0.0010724611,0.007874089,0.31458646,0.35028496,0.3145901,0.34709567,-3.6118925e-06,0.030979747,0.27299762,0.27755255,0.2772438,0.2811491,-0.004246244,0.037718505,NaN,NaN,NaN,NaN,NaN,NaN
0.2857835,0.31115976,0.28479654,0.30999956,0.0009869314,0.008496588,0.3134039,0.3280111,0.315777,0.32581392,-0.0023730954,0.031448055,0.30911696,0.35306668,0.3121996,0.3533272,-0.0030825904,0.052764505,NaN,NaN,NaN,NaN,NaN,NaN
0.2799424,0.30277443,0.27968007,0.30285347,0.00026229973,0.007818286,0.275253,0.29494417,0.28180745,0.30156133,-0.006554464,0.03022101,0.25633115,0.35176572,0.25105533,0.3399381,0.005275813,0.04274504,NaN,NaN,NaN,NaN,NaN,NaN
0.29381093,0.28808606,0.2940979,0.2900274,-0.00028697896,0.00916385,0.2602536,0.28724062,0.26282683,0.28808045,-0.002573222,0.021464655,0.25569543,0.28542143,0.25076148,0.28789663,0.00493395,0.04167935,NaN,NaN,NaN,NaN,NaN,NaN
0.25636622,0.25858966,0.25754756,0.25873154,-0.0011813259,0.0077975993,0.29253182,0.34924576,0.2932577,0.34218177,-0.00072590006,0.029364722,0.34284684,0.3511806,0.34843242,0.35533318,-0.0055855643,0.063291416,NaN,NaN,NaN,NaN,NaN,NaN
0.34443066,0.31684247,0.34300038,0.316671,0.0014302942,0.007907086,0.34365255,0.38885146,0.34321052,0.39278573,0.00044199952,0.026079407,0.34326783,0.38760376,0.3423632,0.3914501,0.0009045678,0.045875266,NaN,NaN,NaN,NaN,NaN,NaN
0.29830882,0.32773966,0.29790947,0.32909456,0.0003993622,0.008257491,0.2939761,0.307174,0.29555738,0.30720934,-0.0015812571,0.027956938,0.24432085,0.30717117,0.24362838,0.29888973,0.00069246924,0.03870683,NaN,NaN,NaN,NaN,NaN,NaN
0.25403157,0.24094126,0.2537291,0.24062277,0.0003024296,0.007342156,0.2970561,0.3437006,0.29698592,0.3347571,7.025495e-05,0.027717492,0.2608235,0.27221614,0.2539315,0.26503867,0.006892012,0.05610249,NaN,NaN,NaN,NaN,NaN,NaN
0.30937478,0.2921677,0.30906627,0.29118952,0.00030851812,0.008868903,0.3196219,0.34612533,0.3202213,0.3444904,-0.0005993925,0.022513194,0.2400249,0.2698242,0.24004139,0.27400112,-1.64859e-05,0.039952755,NaN,NaN,NaN,NaN,NaN,NaN
0.30296144,0.28214097,0.30418304,0.2860527,-0.0012216,0.009888633,0.2505108,0.27211007,0.25103608,0.2732764,-0.0005252584,0.02904441,0.2789681,0.27475208,0.27908334,0.28202733,-0.0001152125,0.043971494,NaN,NaN,NaN,NaN,NaN,NaN
0.3024149,0.31150478,0.3041642,0.31238163,-0.0017492991,0.010934782,0.27002537,0.29415476,0.27188858,0.29947752,-0.0018631701,0.020823635,0.24896917,0.2415283,0.2540428,0.24180068,-0.0050736414,0.04385661,NaN,NaN,NaN,NaN,NaN,NaN
0.29306453,0.33878833,0.29277286,0.33792752,0.00029167833,0.0075889607,0.28761184,0.27231058,0.29466248,0.28010985,-0.007050661,0.03050518,0.27009472,0.33442572,0.27964345,0.34757945,-0.009548704,0.066648595,NaN,NaN,NaN,NaN,NaN,NaN
0.26326105,0.25214523,0.26509172,0.25529903,-0.0018306631,0.008502536,0.2759181,0.29898587,0.277388,0.2972383,-0.001469886,0.02557564,0.23015206,0.23706423,0.22388187,0.23454335,0.0062701907,0.038311582,NaN,NaN,NaN,NaN,NaN,NaN
0.29975882,0.30451447,0.29972944,0.30316767,2.9387698e-05,0.010195453,0.26338348,0.29621896,0.26941028,0.29672906,-0.0060268133,0.035089888,0.28771076,0.30765828,0.29279113,0.30804038,-0.0050803665,0.040599823,NaN,NaN,NaN,NaN,NaN,NaN
0.31564745,0.3225442,0.3149358,0.3215192,0.0007116507,0.010971986,0.2627958,0.26863587,0.26362616,0.26657498,-0.00083033624,0.028391624,0.30327746,0.3751908,0.30693454,0.3742593,-0.0036570802,0.055490915,NaN,NaN,NaN,NaN,NaN,NaN
0.2812014,0.2731783,0.28214002,0.27427584,-0.0009386236,0.011461123,0.26837882,0.25973132,0.267507,0.25400817,0.00087184814,0.026125407,0.2791286,0.2919373,0.2752944,0.28781408,0.00383421,0.031581424,NaN,NaN,NaN,NaN,NaN,NaN
0.2941391,0.32235038,0.2943396,0.32281277,-0.00020049147,0.009872527,0.24845499,0.23225713,0.24793997,0.23239535,0.0005150213,0.024769634,0.29359615,0.30592844,0.29318026,0.30014127,0.00041586335,0.043914266,NaN,NaN,NaN,NaN,NaN,NaN
0.2868413,0.31251025,0.28544906,0.30932745,0.00139227,0.010596958,0.24152353,0.24678533,0.241479,0.24451227,4.4543296e-05,0.022312367,0.26489323,0.26516402,0.26558137,0.2673969,-0.00068813836,0.037699383,NaN,NaN,NaN,NaN,NaN,NaN
0.23799694,0.28486472,0.23812656,0.28453317,-0.00012961197,0.008264556,0.24503975,0.24514921,0.2491774,0.24682373,-0.0041376487,0.02425196,0.25857013,0.26719713,0.264288,0.28260875,-0.005717865,0.067816235,NaN,NaN,NaN,NaN,NaN,NaN
0.30097222,0.33816883,0.30078053,0.33899176,0.00019169683,0.008126902,0.3311201,0.3617812,0.3322791,0.357413,-0.0011590054,0.034065858,0.2750636,0.33222103,0.27508476,0.33290604,-2.1170974e-05,0.037490323,NaN,NaN,NaN,NaN,NaN,NaN
0.28190097,0.27031928,0.28239602,0.26898104,-0.0004950342,0.010531055,0.2488461,0.31403574,0.25105977,0.32318568,-0.0022136709,0.030957373,0.26305073,0.2680291,0.25974753,0.25692388,0.003303167,0.043933,NaN,NaN,NaN,NaN,NaN,NaN
0.30033165,0.2918318,0.30195594,0.29154366,-0.0016243041,0.009890183,0.24674039,0.3078563,0.25219083,0.30938575,-0.0054504336,0.028291496,0.21412939,0.25765884,0.21506949,0.26172268,-0.00094008044,0.035693858,NaN,NaN,NaN,NaN,NaN,NaN
0.25860554,0.29095814,0.2581814,0.2922277,0.00042411004,0.007899943,0.26548022,0.3304476,0.26551914,0.3258765,-3.890984e-05,0.028316323,0.26454964,0.32213944,0.26739633,0.3298233,-0.002846648,0.040849656,NaN,NaN,NaN,NaN,NaN,NaN
0.30002338,0.35864455,0.30024272,0.35738236,-0.00021932668,0.009242856,0.22707702,0.24067572,0.22861697,0.24053352,-0.0015399165,0.019855568,0.2541768,0.27712774,0.2541385,0.27053255,3.8268678e-05,0.041340716,NaN,NaN,NaN,NaN,NaN,NaN
0.22011533,0.23533966,0.21954103,0.23502949,0.00057429855,0.0073226327,0.3171285,0.3998242,0.3194437,0.39762235,-0.0023151757,0.02584324,0.29073343,0.25855213,0.2910102,0.25548264,-0.0002767685,0.04484423,NaN,NaN,NaN,NaN,NaN,NaN
0.2897461,0.31389487,0.28944358,0.31393158,0.0003025377,0.008882557,0.28280437,0.3013783,0.28390518,0.301285,-0.0011008272,0.022233889,0.21569186,0.2366036,0.21609631,0.23767856,-0.00040443346,0.039075226,NaN,NaN,NaN,NaN,NaN,NaN
0.30622223,0.2853031,0.3075852,0.28514642,-0.0013629475,0.010852901,0.23226608,0.29007065,0.23420244,0.2828844,-0.0019363478,0.024034185,0.25632384,0.26046422,0.25791192,0.2586328,-0.0015881222,0.04555841,NaN,NaN,NaN,NaN,NaN,NaN
0.29204547,0.30672118,0.2904148,0.3041065,0.0016306457,0.011170929,0.21922976,0.25051227,0.224515,0.25517887,-0.005285231,0.02327712,0.22573881,0.22511134,0.22444049,0.2234031,0.0012983234,0.0473981,NaN,NaN,NaN,NaN,NaN,NaN
0.3283076,0.34874102,0.32806534,0.34798583,0.00024232309,0.009298435,0.27909106,0.30865106,0.27775332,0.3089193,0.0013377606,0.022210902,0.2663031,0.31047988,0.26180258,0.30493197,0.004500547,0.04789719,NaN,NaN,NaN,NaN,NaN,NaN
0.24918292,0.2548791,0.2500967,0.2566237,-0.00091380766,0.007878798,0.24204534,0.29940957,0.24089237,0.29525754,0.0011529847,0.026816642,0.2258751,0.2625908,0.22191815,0.26543704,0.0039569656,0.03881678,NaN,NaN,NaN,NaN,NaN,NaN
0.26704982,0.2583092,0.26627687,0.25680375,0.0007729774,0.009693603,0.25436458,0.2582398,0.25431642,0.26146743,4.8191436e-05,0.02772939,0.24186869,0.25943676,0.2440539,0.25061017,-0.0021852055,0.051447004,NaN,NaN,NaN,NaN,NaN,NaN
0.2661005,0.25773987,0.26595533,0.2554077,0.00014517263,0.010070179,0.2044393,0.24106881,0.20632166,0.24471043,-0.0018823425,0.022391493,0.26214573,0.30464053,0.25683856,0.2958779,0.005307172,0.043430377,NaN,NaN,NaN,NaN,NaN,NaN
0.28795505,0.2656484,0.2864112,0.26363128,0.0015438512,0.008142875,0.28984874,0.3167541,0.2868915,0.3093162,0.002957261,0.024700591,0.3093375,0.38473856,0.30605805,0.381779,0.0032794685,0.054065805,NaN,NaN,NaN,NaN,NaN,NaN
0.29814094,0.3253598,0.2982054,0.32401875,-6.445201e-05,0.0110569205,0.27915552,0.3211228,0.2772385,0.32083634,0.0019170132,0.026962947,0.26565117,0.31889164,0.26057234,0.31871417,0.005078793,0.039760463,NaN,NaN,NaN,NaN,NaN,NaN
0.2924468,0.29293254,0.2925656,0.29247418,-0.00011884883,0.0104218535,0.25378448,0.28132194,0.25797316,0.2903126,-0.004188678,0.030250143,0.19123413,0.23281959,0.1975716,0.24297686,-0.0063374536,0.037248865,NaN,NaN,NaN,NaN,NaN,NaN
0.25098878,0.27986115,0.25107193,0.28254446,-8.3151164e-05,0.008419458,0.26945692,0.29151773,0.2744269,0.29184642,-0.004969998,0.028073361,0.30087796,0.27594158,0.2919784,0.2795489,0.008899566,0.042153437,NaN,NaN,NaN,NaN,NaN,NaN
0.27165166,0.27635634,0.2703429,0.27551436,0.0013087612,0.009201322,0.2879671,0.32608745,0.2907339,0.3275769,-0.0027668222,0.024290273,0.21346724,0.26104787,0.21572952,0.26844335,-0.0022622687,0.034575917,NaN,NaN,NaN,NaN,NaN,NaN
0.2332008,0.2395778,0.23209138,0.23782027,0.0011094244,0.008063881,0.23222546,0.2661011,0.22917283,0.25736097,0.0030526377,0.027157817,0.23459926,0.3017034,0.23743603,0.3022478,-0.0028367648,0.03378106,NaN,NaN,NaN,NaN,NaN,NaN
0.25611976,0.2669719,0.25646964,0.26719317,-0.00034988936,0.0106385965,0.3088685,0.31783774,0.30816996,0.31403765,0.00069853396,0.02140179,0.29027212,0.29590246,0.29551613,0.2982043,-0.0052440045,0.049792446,NaN,NaN,NaN,NaN,NaN,NaN
0.22925971,0.24336325,0.23037963,0.24355201,-0.0011198812,0.008024319,0.23099026,0.22018379,0.23235609,0.21938746,-0.0013658333,0.021381544,0.24078482,0.24224676,0.24613243,0.2412909,-0.005347626,0.0419659,NaN,NaN,NaN,NaN,NaN,NaN
0.29941466,0.30208305,0.29881886,0.30120417,0.00059579423,0.00807867,0.27706984,0.33609796,0.28030506,0.34451023,-0.0032352114,0.030749386,0.34516808,0.34340325,0.34924123,0.35530198,-0.0040731393,0.047301408,NaN,NaN,NaN,NaN,NaN,NaN
0.3101292,0.33496603,0.31131342,0.33697203,-0.0011842386,0.01079928,0.25168362,0.25871307,0.25357613,0.2612241,-0.0018925035,0.028790193,0.22796229,0.22720376,0.23126861,0.2352277,-0.0033063134,0.051063836,NaN,NaN,NaN,NaN,NaN,NaN
0.24394907,0.2649802,0.24331905,0.26329064,0.0006299995,0.00854898,0.26632354,0.2699015,0.26486325,0.27266148,0.0014603345,0.0328253,0.24126643,0.2605492,0.24045129,0.26016414,0.00081516313,0.035259444,NaN,NaN,NaN,NaN,NaN,NaN
0.22025962,0.2322138,0.21965706,0.23101959,0.0006026041,0.007991924,0.2785989,0.33976907,0.27850378,0.33871314,9.5092095e-05,0.024970561,0.2741539,0.27945477,0.26707634,0.27943727,0.007077519,0.050971877,NaN,NaN,NaN,NaN,NaN,NaN
0.22861029,0.27160156,0.23018736,0.2727897,-0.0015770585,0.009620956,0.22580755,0.23512301,0.22738689,0.23888847,-0.0015793565,0.0207694,0.24726535,0.2778652,0.24469084,0.28177768,0.002574525,0.044692505,NaN,NaN,NaN,NaN,NaN,NaN
0.3204897,0.30278417,0.32239854,0.3068534,-0.0019088585,0.013634719,0.25546622,0.26242292,0.25232723,0.25972503,0.0031389873,0.025872665,0.23902507,0.253718,0.2410905,0.26098213,-0.0020654434,0.044217195,NaN,NaN,NaN,NaN,NaN,NaN
0.28459647,0.3227141,0.28433624,0.32331264,0.00026022445,0.009630905,0.2752951,0.28049427,0.2760379,0.27935588,-0.00074280554,0.026267603,0.2984014,0.30555105,0.29591924,0.2962821,0.0024821693,0.056556102,NaN,NaN,NaN,NaN,NaN,NaN
0.2593699,0.2788397,0.25990131,0.2799816,-0.00053140824,0.010366551,0.24416475,0.25918064,0.24159092,0.25997943,0.0025738103,0.025962496,0.24313131,0.30344293,0.25159582,0.31416944,-0.0084645115,0.03706293,NaN,NaN,NaN,NaN,NaN,NaN
0.2608156,0.2636425,0.25982538,0.26163548,0.0009902294,0.009123191,0.30257905,0.3711834,0.30369267,0.3654285,-0.0011136071,0.0314794,0.24207939,0.2727062,0.24852617,0.27389163,-0.0064467634,0.04140463,NaN,NaN,NaN,NaN,NaN,NaN
0.25308892,0.28532034,0.25277063,0.283524,0.0003182619,0.007679628,0.2543569,0.2808834,0.25618637,0.28970495,-0.0018294455,0.026384093,0.22757748,0.3090143,0.23485331,0.31180665,-0.0072758053,0.04712158,NaN,NaN,NaN,NaN,NaN,NaN
0.25592875,0.26938027,0.25578472,0.269162,0.00014400693,0.010325384,0.24380454,0.27793255,0.2482123,0.27285314,-0.0044077532,0.030547448,0.30828685,0.3544332,0.3053339,0.34943587,0.0029529447,0.04596121,NaN,NaN,NaN,NaN,NaN,NaN
0.28919142,0.29974866,0.2897027,0.29845327,-0.00051126676,0.010197537,0.25974178,0.28686047,0.26111847,0.29128334,-0.001376695,0.024397785,0.26507574,0.2882787,0.2633469,0.28329927,0.0017288444,0.056179147,NaN,NaN,NaN,NaN,NaN,NaN
0.26206762,0.28202575,0.2622382,0.2808509,-0.00017057284,0.009767673,0.24252944,0.2813594,0.24485107,0.28666353,-0.0023216596,0.026864626,0.2793632,0.31343514,0.28796187,0.32196602,-0.00859868,0.054968305,NaN,NaN,NaN,NaN,NaN,NaN
0.2716284,0.26231802,0.2688647,0.26051635,0.0027637293,0.010432282,0.23060074,0.2484549,0.23298843,0.24887115,-0.0023876943,0.018958012,0.23678032,0.24737136,0.24154072,0.24229243,-0.0047603915,0.046552837,NaN,NaN,NaN,NaN,NaN,NaN
0.25802723,0.29821426,0.25903833,0.29811123,-0.0010110573,0.009021927,0.25952289,0.27229598,0.25916138,0.2800244,0.00036148922,0.025740704,0.232001,0.36264482,0.2295734,0.36519763,0.002427598,0.038201384,NaN,NaN,NaN,NaN,NaN,NaN
0.27163038,0.27941045,0.27157608,0.2798042,5.4309443e-05,0.009556888,0.23689018,0.27403468,0.23736915,0.2684611,-0.00047895097,0.030682305,0.2309486,0.30484402,0.23632935,0.31222585,-0.0053807553,0.039646395,NaN,NaN,NaN,NaN,NaN,NaN
0.28753698,0.35317972,0.2883721,0.354933,-0.00083511265,0.010398434,0.25418878,0.32003298,0.25372168,0.3238337,0.00046709357,0.028249921,0.27333438,0.34461975,0.2648422,0.3387545,0.008492133,0.0332981,NaN,NaN,NaN,NaN,NaN,NaN
0.29779148,0.2882156,0.29933307,0.28955656,-0.0015415743,0.00915647,0.25828722,0.2963479,0.26214105,0.3046033,-0.0038538394,0.034027327,0.22649494,0.29887187,0.22534454,0.29472178,0.0011504085,0.0410946,NaN,NaN,NaN,NaN,NaN,NaN
0.22019607,0.23956448,0.21990587,0.23845442,0.00029019843,0.007555919,0.19143745,0.20504224,0.19404139,0.20856132,-0.0026039523,0.026130969,0.19758703,0.28722385,0.19229248,0.27867445,0.0052945423,0.033406097,NaN,NaN,NaN,NaN,NaN,NaN
0.24056298,0.26258454,0.24040902,0.2629771,0.00015397563,0.0102797,0.24852428,0.2715093,0.25405398,0.2769677,-0.005529733,0.030212358,0.22631545,0.2795819,0.22597004,0.27842873,0.0003453946,0.033219337,NaN,NaN,NaN,NaN,NaN,NaN
0.3082679,0.31355846,0.31002152,0.31462407,-0.0017536432,0.010519168,0.23656303,0.26489243,0.23807548,0.2678349,-0.0015124715,0.026745368,0.2159686,0.2661344,0.21179953,0.2714241,0.004169058,0.050691888,NaN,NaN,NaN,NaN,NaN,NaN
0.25022566,0.26393673,0.2500926,0.2627639,0.00013307502,0.009194921,0.21149266,0.21484877,0.21212834,0.21097344,-0.00063569116,0.019726306,0.26028126,0.3171032,0.25767097,0.30905545,0.0026103144,0.05069285,NaN,NaN,NaN,NaN,NaN,NaN
0.31784177,0.326909,0.31909913,0.32999128,-0.0012573777,0.0109814815,0.30340576,0.37049422,0.30543092,0.3736868,-0.0020251623,0.028185448,0.24775952,0.31141564,0.25097358,0.3066673,-0.0032140499,0.057521824,NaN,NaN,NaN,NaN,NaN,NaN
0.28282645,0.29436865,0.28521293,0.29584816,-0.0023864724,0.011341577,0.24995951,0.3010891,0.2530653,0.2986644,-0.003105812,0.021986434,0.2984856,0.33861524,0.30112195,0.3470796,-0.0026363952,0.040673222,NaN,NaN,NaN,NaN,NaN,NaN
0.26108086,0.31707066,0.2614871,0.31811476,-0.00040622865,0.009566357,0.27990392,0.34046265,0.28340405,0.34493592,-0.0035001012,0.02424135,0.25642556,0.28148362,0.24901131,0.2739134,0.00741427,0.035730887,NaN,NaN,NaN,NaN,NaN,NaN
0.2900362,0.30630624,0.28909564,0.30546582,0.0009405794,0.010607611,0.17114781,0.19251521,0.17221941,0.19234332,-0.0010716153,0.020506416,0.29726765,0.38837084,0.2952507,0.379287,0.0020169416,0.038528495,NaN,NaN,NaN,NaN,NaN,NaN
0.24540852,0.26859668,0.24540132,0.26654917,7.192865e-06,0.010214985,0.23672718,0.2718592,0.24088329,0.28113762,-0.004156143,0.028694155,0.20306636,0.25965938,0.20524803,0.25215214,-0.0021816706,0.047282673,NaN,NaN,NaN,NaN,NaN,NaN
0.25753152,0.27432626,0.25610828,0.2722573,0.0014231912,0.009549148,0.285249,0.2933801,0.2861605,0.2944368,-0.0009115157,0.025385486,0.1868509,0.2455548,0.19283633,0.24655612,-0.0059854416,0.032346785,NaN,NaN,NaN,NaN,NaN,NaN
0.24590817,0.27600625,0.24593635,0.27597737,-2.819337e-05,0.009573393,0.29084596,0.3331481,0.2927305,0.32777432,-0.0018845674,0.025171524,0.2672837,0.28751147,0.27345634,0.29105526,-0.006172646,0.04844549,NaN,NaN,NaN,NaN,NaN,NaN
0.26208284,0.30556083,0.26290387,0.30413762,-0.000821009,0.007990422,0.22824116,0.2712997,0.23049109,0.27098498,-0.0022499543,0.025729045,0.25534537,0.30650002,0.25025862,0.28867185,0.005086745,0.04225155,NaN,NaN,NaN,NaN,NaN,NaN
0.26305223,0.2861108,0.2623401,0.2856705,0.00071212114,0.010074903,0.19043106,0.24816608,0.19308072,0.25138405,-0.0026496595,0.023079673,0.27492043,0.30008852,0.27426156,0.29154757,0.00065886497,0.050652713,NaN,NaN,NaN,NaN,NaN,NaN
0.31562003,0.3573047,0.31494287,0.35570928,0.00067717157,0.011102289,0.25502273,0.27945355,0.25735652,0.28619498,-0.0023338147,0.025427215,0.23868817,0.26706102,0.24037735,0.27258235,-0.0016892086,0.039101966,NaN,NaN,NaN,NaN,NaN,NaN
0.23830155,0.2675522,0.23765235,0.26635584,0.0006491938,0.010911115,0.23477982,0.26769564,0.23651457,0.26400557,-0.0017347479,0.03495642,0.24348375,0.2876387,0.24996662,0.29390237,-0.0064828764,0.043865345,NaN,NaN,NaN,NaN,NaN,NaN
0.20027165,0.20610581,0.19957952,0.20667814,0.0006921174,0.010666547,0.259307,0.31573743,0.26164454,0.3127894,-0.0023375668,0.024525544,0.25725305,0.27830836,0.26453012,0.28859565,-0.007277097,0.059521325,NaN,NaN,NaN,NaN,NaN,NaN
0.26881263,0.2798004,0.26827934,0.27991503,0.000533306,0.010907521,0.29588127,0.32434955,0.2925017,0.32205647,0.0033795715,0.03138556,0.2686205,0.31553876,0.26931584,0.3119229,-0.0006953469,0.045719475,NaN,NaN,NaN,NaN,NaN,NaN
0.242427,0.2810274,0.24286677,0.28353614,-0.00043976915,0.009133939,0.23410854,0.26122463,0.23725286,0.26273608,-0.0031443068,0.023746097,0.18633842,0.20596868,0.18991284,0.21415585,-0.003574427,0.03456855,NaN,NaN,NaN,NaN,NaN,NaN
0.26002273,0.27854446,0.26007882,0.27860618,-5.6142548e-05,0.009742881,0.2796672,0.29902342,0.2802995,0.29585832,-0.00063229725,0.02816403,0.2267463,0.26919025,0.22588307,0.26968065,0.0008632325,0.039322324,NaN,NaN,NaN,NaN,NaN,NaN
0.2829961,0.28367102,0.2804198,0.28078818,0.002576278,0.0117999995,0.23395783,0.26485375,0.23623961,0.26964894,-0.0022817843,0.025505263,0.26213923,0.27949908,0.26162383,0.2753935,0.0005154242,0.052623373,NaN,NaN,NaN,NaN,NaN,NaN
0.23935957,0.2763399,0.23916176,0.27699864,0.00019782338,0.009129374,0.23567274,0.27049533,0.23815909,0.27418315,-0.0024863472,0.025182271,0.2625357,0.2714951,0.26191238,0.2786579,0.0006233046,0.038300652,NaN,NaN,NaN,NaN,NaN,NaN
0.22438458,0.27056247,0.22410248,0.26941344,0.00028210806,0.008811477,0.25455344,0.30819336,0.25360426,0.31573913,0.0009491882,0.034777384,0.26886606,0.32021537,0.27003884,0.3266219,-0.0011728067,0.041870747,NaN,NaN,NaN,NaN,NaN,NaN
0.32026613,0.32583532,0.31917167,0.32530504,0.0010944436,0.013901193,0.23124968,0.30440798,0.22985762,0.30307326,0.0013920651,0.019946476,0.21523222,0.28341296,0.21690506,0.2910192,-0.0016728614,0.0446753,NaN,NaN,NaN,NaN,NaN,NaN
0.26623297,0.28503573,0.2651192,0.28497577,0.0011137712,0.0093358485,0.25208855,0.27950606,0.25377387,0.28192025,-0.0016853389,0.0247354,0.22533108,0.27218094,0.21897815,0.25815108,0.006352905,0.045859884,NaN,NaN,NaN,NaN,NaN,NaN
0.22839685,0.2779639,0.22741993,0.27632153,0.000976931,0.010906535,0.2575312,0.3216039,0.2622147,0.3317267,-0.004683482,0.02338134,0.23204257,0.32282493,0.23493469,0.33556908,-0.0028921631,0.040320367,NaN,NaN,NaN,NaN,NaN,NaN
0.26614568,0.30716094,0.26564834,0.3080001,0.00049732294,0.010580711,0.29161507,0.3013706,0.29118165,0.29939383,0.0004333785,0.033671375,0.24684829,0.28789556,0.25486448,0.28896093,-0.008016208,0.043139637,NaN,NaN,NaN,NaN,NaN,NaN
0.2731942,0.29567167,0.27262956,0.2928,0.00056461844,0.011413758,0.26292348,0.2836629,0.2701829,0.2847166,-0.0072594136,0.030302895,0.23551239,0.26769125,0.23031898,0.26499733,0.0051934063,0.050722327,NaN,NaN,NaN,NaN,NaN,NaN
0.2463413,0.24680468,0.24651137,0.2466498,-0.00017006554,0.008003686,0.23107098,0.25403345,0.23246665,0.25793055,-0.0013957081,0.024491725,0.25851384,0.27217597,0.26011056,0.2744097,-0.0015967222,0.04690691,NaN,NaN,NaN,NaN,NaN,NaN
0.3138648,0.3355627,0.313688,0.33350676,0.00017677296,0.012753957,0.23119967,0.25778997,0.23244053,0.2525827,-0.0012408863,0.0274419,0.21867417,0.24820577,0.21745986,0.23539746,0.0012143311,0.037235707,NaN,NaN,NaN,NaN,NaN,NaN
0.23545702,0.24713849,0.2351936,0.24722123,0.00026341612,0.010745777,0.2220077,0.23792964,0.22423227,0.24049892,-0.002224543,0.031558935,0.2305893,0.23257764,0.22788571,0.23937741,0.002703575,0.041020516,NaN,NaN,NaN,NaN,NaN,NaN
0.29116714,0.30610067,0.28951082,0.3043587,0.001656315,0.011766236,0.23993914,0.27793205,0.23977381,0.28435835,0.00016535312,0.033414803,0.27328488,0.34029576,0.26598036,0.3263729,0.007304534,0.050607562,NaN,NaN,NaN,NaN,NaN,NaN
0.24017291,0.23183936,0.23928133,0.23119177,0.0008915591,0.010702646,0.24534875,0.27187523,0.24752384,0.2705058,-0.002175095,0.026226232,0.21895973,0.23515475,0.21857664,0.24021183,0.00038309477,0.04723157,NaN,NaN,NaN,NaN,NaN,NaN
0.21507645,0.22262137,0.21599758,0.22461261,-0.00092114677,0.009103371,0.2637905,0.29067102,0.2673385,0.29470533,-0.0035480254,0.02789285,0.17177182,0.22106831,0.17114113,0.22099255,0.0006307009,0.026009409,NaN,NaN,NaN,NaN,NaN,NaN
0.23925148,0.27416223,0.23814857,0.27528283,0.0011029172,0.01068938,0.24606158,0.27718496,0.24620476,0.27181748,-0.00014318399,0.02326534,0.22494152,0.24901833,0.22851418,0.2564055,-0.0035726766,0.052996345,NaN,NaN,NaN,NaN,NaN,NaN
0.30923244,0.30938262,0.30885246,0.30750245,0.00038000825,0.012705586,0.251868,0.28751802,0.25379023,0.28614372,-0.0019221914,0.025354004,0.24054466,0.30174798,0.24279106,0.29902866,-0.0022463843,0.04388767,NaN,NaN,NaN,NaN,NaN,NaN
0.2345285,0.2529454,0.23379487,0.25208202,0.00073362933,0.0117468415,0.2982403,0.33519527,0.29248634,0.3338875,0.0057539847,0.027167173,0.26958504,0.24995768,0.26221624,0.24602379,0.0073687946,0.04932938,NaN,NaN,NaN,NaN,NaN,NaN
0.25431326,0.32964748,0.2540351,0.33130616,0.00027816667,0.009340221,0.24286258,0.27931452,0.24806343,0.28481746,-0.00520084,0.025456702,0.20931262,0.25835684,0.21066883,0.2682668,-0.0013562035,0.046591453,NaN,NaN,NaN,NaN,NaN,NaN
0.29318067,0.2880048,0.29290307,0.28675932,0.00027761754,0.011714559,0.2837526,0.3029708,0.28037763,0.30501997,0.0033749384,0.033868685,0.21125151,0.24135949,0.20287687,0.23268582,0.008374649,0.043072388,NaN,NaN,NaN,NaN,NaN,NaN
0.25711668,0.31005916,0.25521085,0.30749166,0.0019058305,0.012520892,0.2279188,0.26171976,0.22964533,0.2584011,-0.0017265418,0.025931232,0.23874746,0.25780433,0.24608843,0.26865172,-0.00734095,0.039707076,NaN,NaN,NaN,NaN,NaN,NaN
0.25354236,0.3151954,0.25412259,0.3157162,-0.00058021664,0.012441628,0.2115432,0.2622292,0.21234111,0.25658846,-0.000797906,0.02702907,0.21016732,0.23576696,0.20997646,0.2376845,0.00019087554,0.04030477,NaN,NaN,NaN,NaN,NaN,NaN
0.19033152,0.2092096,0.18916418,0.20963505,0.0011673577,0.00987014,0.25855008,0.26853713,0.2561643,0.26656345,0.0023857243,0.03497448,0.25126657,0.2450327,0.25435472,0.25023413,-0.0030881274,0.054944336,NaN,NaN,NaN,NaN,NaN,NaN
0.25553393,0.24597222,0.25535417,0.24726681,0.00017977644,0.01133046,0.18315597,0.20481594,0.1823948,0.19852701,0.0007611603,0.026319923,0.18640064,0.23185445,0.18446743,0.2314347,0.0019332207,0.041785695,NaN,NaN,NaN,NaN,NaN,NaN
0.22558312,0.22557466,0.22573479,0.22859846,-0.00015168916,0.00891384,0.24285954,0.33604532,0.24360818,0.32955146,-0.0007486218,0.028727936,0.2382976,0.277111,0.23739767,0.2724377,0.0008999695,0.034341294,NaN,NaN,NaN,NaN,NaN,NaN
0.22419359,0.26257488,0.22293516,0.25866798,0.0012584114,0.011240219,0.24531896,0.26948082,0.24742445,0.2713019,-0.0021054568,0.03125341,0.27998862,0.30184522,0.2831104,0.29382145,-0.0031217868,0.06579316,NaN,NaN,NaN,NaN,NaN,NaN
0.20010166,0.23650709,0.20161228,0.23881647,-0.0015106067,0.009809452,0.24382477,0.23715419,0.24506938,0.23762661,-0.001244596,0.033254925,0.23672335,0.2821989,0.23916332,0.28458318,-0.0024399776,0.045733538,NaN,NaN,NaN,NaN,NaN,NaN
0.23569298,0.27547938,0.23664501,0.27690625,-0.0009520331,0.010136851,0.25703576,0.27803376,0.26053935,0.28722402,-0.0035036171,0.026748503,0.2127887,0.31939897,0.20905022,0.3243465,0.0037384955,0.030219182,NaN,NaN,NaN,NaN,NaN,NaN
0.26413795,0.30867714,0.26389962,0.3083411,0.00023830582,0.011704127,0.24799797,0.28259668,0.24915054,0.27797565,-0.001152555,0.02486084,0.23581015,0.28801602,0.23194334,0.28236672,0.0038667792,0.055418164,NaN,NaN,NaN,NaN,NaN,NaN
0.20379475,0.22458126,0.20338455,0.22526269,0.0004101704,0.009784797,0.24820912,0.30836448,0.24947849,0.31030032,-0.0012693772,0.025267702,0.2094687,0.23493178,0.2164041,0.2349423,-0.0069354,0.048144028,NaN,NaN,NaN,NaN,NaN,NaN
0.269752,0.3017378,0.2674356,0.29951736,0.0023163827,0.011118327,0.21728988,0.27487284,0.22123201,0.2819102,-0.003942093,0.023726346,0.20650835,0.2502054,0.21046491,0.24956125,-0.0039565484,0.043768674,NaN,NaN,NaN,NaN,NaN,NaN
0.24892978,0.24630815,0.24855167,0.24513656,0.00037813082,0.0098220855,0.24303496,0.2809242,0.24572843,0.281466,-0.0026935018,0.026906569,0.23335497,0.3087323,0.2289072,0.30282012,0.0044477866,0.04853065,NaN,NaN,NaN,NaN,NaN,NaN
0.23177844,0.3088637,0.23190095,0.30821553,-0.00012247384,0.0110098,0.19726132,0.22389847,0.20023201,0.22951633,-0.0029706925,0.023442576,0.26371634,0.32209316,0.2625212,0.3128781,0.001195144,0.048724573,NaN,NaN,NaN,NaN,NaN,NaN
0.22238788,0.22207534,0.22114018,0.22133464,0.0012477031,0.009244619,0.2612169,0.30901206,0.26270065,0.30650598,-0.0014837261,0.029599052,0.2572606,0.3179517,0.25532335,0.32266673,0.0019372092,0.044837974,NaN,NaN,NaN,NaN,NaN,NaN
0.29945803,0.3405369,0.29766184,0.33762,0.0017961714,0.010981443,0.22597203,0.34208995,0.22892807,0.343845,-0.0029560123,0.019563759,0.16951422,0.2714293,0.17497559,0.27388272,-0.005461378,0.03753419,NaN,NaN,NaN,NaN,NaN,NaN
0.29968363,0.30871522,0.29637498,0.30512914,0.0033086254,0.011732733,0.21315189,0.29062507,0.21939884,0.29399663,-0.0062469505,0.028141856,0.23497002,0.2877423,0.22792886,0.28517577,0.007041177,0.043601006,NaN,NaN,NaN,NaN,NaN,NaN
0.2196576,0.23213911,0.21895526,0.22982295,0.0007023485,0.009758612,0.22586752,0.26487032,0.22755447,0.26974994,-0.0016869757,0.028242674,0.24397703,0.25823712,0.24164996,0.25295448,0.0023270848,0.03796214,NaN,NaN,NaN,NaN,NaN,NaN
0.269395,0.26812387,0.2695676,0.26941875,-0.00017261047,0.012052683,0.23162022,0.2750108,0.23807186,0.2823689,-0.006451623,0.025867041,0.23299667,0.2713233,0.23520795,0.2764832,-0.0022112983,0.03998909,NaN,NaN,NaN,NaN,NaN,NaN
0.23311348,0.27677873,0.2336053,0.27787533,-0.0004918138,0.01035403,0.27794155,0.35601258,0.27957043,0.36418518,-0.0016288608,0.031588897,0.26161247,0.347773,0.26490372,0.3504951,-0.003291244,0.05306491,NaN,NaN,NaN,NaN,NaN,NaN
0.23931041,0.24068703,0.23769474,0.23624317,0.0016156728,0.012399191,0.17921509,0.22792956,0.18102184,0.22966771,-0.001806752,0.024532268,0.20655864,0.2369868,0.20742819,0.23712303,-0.00086952955,0.037351206,NaN,NaN,NaN,NaN,NaN,NaN
0.21469606,0.20077012,0.21455766,0.20256838,0.00013838531,0.01200116,0.227852,0.24229182,0.23432845,0.24467027,-0.006476439,0.024412634,0.27001494,0.2854688,0.27055684,0.2850931,-0.0005418849,0.049706087,NaN,NaN,NaN,NaN,NaN,NaN
0.27250686,0.34436333,0.27227458,0.34203193,0.00023229506,0.014642761,0.24711968,0.23895958,0.24321169,0.23103598,0.0039079725,0.026756346,0.25551933,0.26595888,0.25135893,0.2637277,0.004160392,0.04174848,NaN,NaN,NaN,NaN,NaN,NaN
0.29431626,0.35051435,0.29506373,0.35137275,-0.0007475117,0.012011051,0.21223171,0.28499138,0.21459618,0.2819132,-0.0023644303,0.030102761,0.20669872,0.21205835,0.20497543,0.21330412,0.0017232937,0.042347718,NaN,NaN,NaN,NaN,NaN,NaN
0.2545618,0.2776473,0.2555385,0.27927816,-0.0009766574,0.010508956,0.22189452,0.29057032,0.22660625,0.29505804,-0.0047117174,0.026418388,0.26339734,0.28872207,0.25350457,0.27040404,0.009892761,0.04652954,NaN,NaN,NaN,NaN,NaN,NaN
0.2456815,0.26092836,0.24598543,0.26191044,-0.00030393474,0.009956939,0.22754547,0.22702989,0.2278539,0.22564876,-0.00030842752,0.026561849,0.22074145,0.28241858,0.22020608,0.28643823,0.00053535687,0.039677005,NaN,NaN,NaN,NaN,NaN,NaN
0.23007683,0.26069295,0.22981113,0.26221094,0.00026568517,0.009081451,0.23570755,0.2698611,0.23708425,0.27267155,-0.0013767194,0.022180391,0.2130356,0.30603904,0.21049042,0.31039956,0.0025452143,0.04218654,NaN,NaN,NaN,NaN,NaN,NaN
0.20235574,0.2258782,0.20137617,0.22420198,0.0009795662,0.010216933,0.3136632,0.36949545,0.3186344,0.381726,-0.004971138,0.03740499,0.20284005,0.25579646,0.20379162,0.25376558,-0.0009515731,0.049846645,NaN,NaN,NaN,NaN,NaN,NaN
0.2493853,0.2850485,0.2484137,0.28221583,0.000971626,0.010304684,0.23447965,0.25396678,0.23480225,0.25868815,-0.00032255217,0.026224738,0.28514606,0.33742398,0.28307825,0.34465894,0.0020677708,0.049639042,NaN,NaN,NaN,NaN,NaN,NaN
0.25611767,0.27874798,0.25641847,0.2806949,-0.0003008207,0.010679661,0.19376524,0.24474196,0.1946051,0.24393268,-0.00083986035,0.021864299,0.23035616,0.29109073,0.23090167,0.3028505,-0.00054550945,0.04628253,NaN,NaN,NaN,NaN,NaN,NaN
0.20460361,0.23251788,0.20111002,0.2295293,0.0034935907,0.010195424,0.21665084,0.2554188,0.21960041,0.25731787,-0.0029495729,0.022615286,0.23159239,0.27000046,0.2250914,0.26832747,0.0065009766,0.035359513,NaN,NaN,NaN,NaN,NaN,NaN
0.25125888,0.28835687,0.25104645,0.28799894,0.00021239638,0.011321579,0.24525526,0.24189408,0.24858731,0.24380314,-0.0033320384,0.02311516,0.2100032,0.23011172,0.21454811,0.22930887,-0.004544905,0.038385052,NaN,NaN,NaN,NaN,NaN,NaN
0.23513249,0.21747123,0.23419712,0.21608438,0.0009353651,0.010067691,0.26367322,0.31343982,0.26398817,0.3098692,-0.0003149629,0.023439342,0.20916954,0.24756384,0.2086038,0.25123537,0.0005657181,0.026343882,NaN,NaN,NaN,NaN,NaN,NaN
0.25457016,0.28746524,0.25354576,0.28735313,0.0010244043,0.011816772,0.25820434,0.37789467,0.25869542,0.38441777,-0.00049105164,0.024810256,0.17695709,0.22082491,0.18037185,0.22315095,-0.0034147704,0.03111857,NaN,NaN,NaN,NaN,NaN,NaN
0.2420052,0.2727709,0.24078144,0.27121213,0.0012237814,0.011727295,0.23658314,0.2848228,0.2335543,0.28052026,0.0030287933,0.02864858,0.21652684,0.23669453,0.20983241,0.24300274,0.006694385,0.047036625,NaN,NaN,NaN,NaN,NaN,NaN
0.25717875,0.31258562,0.25646555,0.31395492,0.00071316666,0.0103722485,0.2958554,0.27904963,0.29972312,0.28439853,-0.0038677317,0.031898163,0.20845617,0.24743399,0.21303922,0.25546002,-0.00458307,0.044024702,NaN,NaN,NaN,NaN,NaN,NaN
0.27724302,0.30061957,0.27769506,0.3024282,-0.00045205507,0.011551529,0.19918285,0.22275735,0.20000184,0.22635762,-0.000818971,0.026011487,0.19593565,0.24179003,0.19816546,0.23814893,-0.0022298165,0.042092863,NaN,NaN,NaN,NaN,NaN,NaN
0.25952375,0.34612468,0.25891045,0.34520525,0.0006133113,0.011166577,0.23364408,0.30998158,0.23134443,0.3140673,0.0022996785,0.019073375,0.23842162,0.30870125,0.2398519,0.3089279,-0.0014302968,0.04069134,NaN,NaN,NaN,NaN,NaN,NaN
0.233218,0.23512968,0.23455963,0.23440588,-0.0013416033,0.010166417,0.21536979,0.27874696,0.21523541,0.28419974,0.00013440766,0.023681728,0.19714087,0.24187104,0.20102534,0.2490609,-0.0038844494,0.033131856,NaN,NaN,NaN,NaN,NaN,NaN
0.27399155,0.29395404,0.2741519,0.2950125,-0.00016033232,0.01181683,0.2573209,0.27503607,0.25950232,0.27740434,-0.002181393,0.0341446,0.24289426,0.3324772,0.24876219,0.33153015,-0.0058678873,0.04558599,NaN,NaN,NaN,NaN,NaN,NaN
0.24811944,0.28956282,0.24767093,0.2890503,0.0004485089,0.010297885,0.23088543,0.26662815,0.23814045,0.26994872,-0.0072550024,0.031933125,0.24692847,0.2962078,0.24413244,0.2908122,0.0027960234,0.03329744,NaN,NaN,NaN,NaN,NaN,NaN
0.22819571,0.27480578,0.22860846,0.27484113,-0.00041274764,0.0065519954,0.26103932,0.26241425,0.26349628,0.25876185,-0.002456972,0.03015375,0.23363486,0.28357545,0.22749436,0.27918255,0.006140489,0.04355495,NaN,NaN,NaN,NaN,NaN,NaN
0.23494916,0.2290101,0.23419571,0.2286542,0.0007534539,0.012632119,0.2818886,0.27764955,0.2820942,0.27172077,-0.0002055794,0.03551304,0.227896,0.25640392,0.22301437,0.26345813,0.0048816293,0.04398048,NaN,NaN,NaN,NaN,NaN,NaN
0.25079164,0.3050646,0.2494417,0.30176812,0.0013499537,0.011431677,0.19657898,0.22771394,0.1973473,0.22458781,-0.00076832017,0.022617897,0.20849869,0.27583444,0.20643795,0.2723378,0.0020607521,0.047182154,NaN,NaN,NaN,NaN,NaN,NaN
0.21435675,0.23020269,0.2142725,0.23053624,8.423956e-05,0.010561579,0.23121043,0.25009927,0.23262817,0.2499835,-0.0014177524,0.030478831,0.19195579,0.25547478,0.19200096,0.25280565,-4.5163146e-05,0.03427492,NaN,NaN,NaN,NaN,NaN,NaN
0.24340641,0.2951227,0.24142168,0.2934618,0.001984746,0.010543648,0.20354101,0.2296342,0.2045195,0.22756216,-0.0009784803,0.024718575,0.26262996,0.30522555,0.26058725,0.30648592,0.002042719,0.051552266,NaN,NaN,NaN,NaN,NaN,NaN
0.29024795,0.3228038,0.28948036,0.32298625,0.00076757505,0.011059822,0.20982605,0.24270236,0.20935237,0.24393053,0.00047369563,0.020413958,0.19204378,0.25260508,0.18529741,0.24555285,0.006746369,0.03884277,NaN,NaN,NaN,NaN,NaN,NaN
0.24390166,0.28573918,0.2435213,0.28630114,0.00038033442,0.008936922,0.23082472,0.2920213,0.23036468,0.2885825,0.00045999364,0.031531878,0.22582468,0.25381714,0.2344678,0.26343447,-0.008643153,0.036491506,NaN,NaN,NaN,NaN,NaN,NaN
0.19321011,0.22502537,0.19391495,0.22291784,-0.00070482475,0.010430866,0.21948808,0.2357361,0.21805847,0.23541576,0.0014295835,0.027661597,0.27995312,0.37355897,0.27601683,0.37295935,0.003936276,0.046317592,NaN,NaN,NaN,NaN,NaN,NaN
0.17568341,0.19474521,0.17567348,0.19473839,9.918455e-06,0.011137484,0.20431118,0.23232788,0.20730326,0.23435117,-0.0029920852,0.024369208,0.18454689,0.24151291,0.18525922,0.24828419,-0.000712345,0.033909585,NaN,NaN,NaN,NaN,NaN,NaN
0.21502131,0.25273544,0.21651228,0.2553606,-0.0014910088,0.010718806,0.2133438,0.26420847,0.2181368,0.27028692,-0.0047930237,0.02792213,0.22636679,0.26305804,0.23253365,0.26938337,-0.006166847,0.048013177,NaN,NaN,NaN,NaN,NaN,NaN
0.23679952,0.27932796,0.23459788,0.27264044,0.0022016368,0.013487586,0.23025124,0.29684126,0.22839916,0.29301545,0.0018520919,0.032243073,0.20907944,0.27295908,0.21325661,0.27830514,-0.004177162,0.053378332,NaN,NaN,NaN,NaN,NaN,NaN
0.29442015,0.29460356,0.29401982,0.29323608,0.00040036478,0.011905631,0.20840988,0.265897,0.20933014,0.26408502,-0.0009202399,0.024007129,0.21337426,0.2830612,0.21370678,0.2949622,-0.00033249162,0.04167406,NaN,NaN,NaN,NaN,NaN,NaN
0.23597561,0.27934656,0.236219,0.27919158,-0.00024336811,0.012484732,0.21742682,0.2731352,0.2211113,0.2758709,-0.0036844763,0.028217925,0.2722035,0.32561824,0.27445918,0.3302941,-0.0022556416,0.05460734,NaN,NaN,NaN,NaN,NaN,NaN
0.22840771,0.25567588,0.22927779,0.25854903,-0.0008700706,0.015546534,0.23363373,0.27946535,0.23698273,0.28012016,-0.0033490136,0.025643246,0.22014835,0.25615457,0.22719485,0.26858476,-0.007046516,0.045855805,NaN,NaN,NaN,NaN,NaN,NaN
0.21418,0.23793453,0.21278438,0.23590744,0.0013956173,0.009364355,0.2096905,0.26911044,0.21320564,0.26811668,-0.0035151453,0.029335996,0.25631538,0.3105629,0.2513982,0.30989295,0.004917182,0.04050992,NaN,NaN,NaN,NaN,NaN,NaN
0.20744762,0.23806255,0.20841219,0.23915288,-0.000964548,0.011798648,0.21269839,0.24318683,0.21626902,0.23777823,-0.0035706367,0.031115195,0.24572822,0.2502088,0.24924952,0.25131243,-0.003521277,0.05335555,NaN,NaN,NaN,NaN,NaN,NaN
0.2596923,0.31361902,0.2589621,0.312776,0.00073025265,0.014703012,0.27687144,0.29385978,0.2742632,0.2942412,0.0026082254,0.03035788,0.24617098,0.2873017,0.2510138,0.2900481,-0.00484283,0.041038904,NaN,NaN,NaN,NaN,NaN,NaN
0.25424716,0.30584738,0.254128,0.3046537,0.00011917181,0.0095868,0.18470715,0.17753491,0.19051388,0.1786073,-0.005806731,0.026815366,0.21408284,0.27817407,0.21162252,0.2815368,0.0024603189,0.039014075,NaN,NaN,NaN,NaN,NaN,NaN
0.2686169,0.28708372,0.26898244,0.29010206,-0.00036551117,0.013511879,0.22985868,0.27449748,0.23100288,0.2707771,-0.0011441897,0.026614426,0.1775862,0.23069848,0.18011518,0.2347674,-0.0025289922,0.033649642,NaN,NaN,NaN,NaN,NaN,NaN
0.16339284,0.18183671,0.16253294,0.18376777,0.00085991627,0.009900399,0.2576517,0.27695563,0.25750804,0.27371112,0.00014367062,0.029661836,0.20650719,0.24615802,0.19908416,0.23062485,0.0074230265,0.049765047,NaN,NaN,NaN,NaN,NaN,NaN
0.21343334,0.22338496,0.21329594,0.22337182,0.00013738486,0.012217505,0.23517671,0.3425266,0.24107166,0.33808544,-0.005894921,0.036829665,0.22035502,0.306912,0.2208701,0.3150919,-0.0005151039,0.047489945,NaN,NaN,NaN,NaN,NaN,NaN
0.22405347,0.26155096,0.22493783,0.2601525,-0.0008843399,0.0110566085,0.266234,0.32670885,0.26252103,0.32084212,0.003712946,0.029123431,0.25613055,0.27915388,0.2609392,0.27693802,-0.0048086583,0.04667698,NaN,NaN,NaN,NaN,NaN,NaN
0.20148037,0.26982662,0.1999299,0.26616016,0.0015504882,0.012580775,0.18995066,0.2855342,0.19069234,0.28347597,-0.00074165413,0.024214407,0.21905121,0.25014064,0.21801567,0.24857955,0.0010355371,0.056095187,NaN,NaN,NaN,NaN,NaN,NaN
0.23735753,0.25822088,0.2366134,0.2589127,0.0007441144,0.010823606,0.22739826,0.26667443,0.23259033,0.27514282,-0.0051920377,0.02845408,0.19463605,0.21767291,0.20090626,0.21692792,-0.0062702284,0.04089443,NaN,NaN,NaN,NaN,NaN,NaN
0.21017182,0.24796543,0.2090266,0.24785039,0.001145205,0.014758683,0.20537476,0.28081322,0.2098164,0.28560823,-0.0044416357,0.035333473,0.18819848,0.2526604,0.1894365,0.2526714,-0.0012380256,0.03757828,NaN,NaN,NaN,NaN,NaN,NaN
0.2027148,0.23589882,0.20280062,0.23537919,-8.583833e-05,0.012390262,0.28485146,0.33083287,0.2811652,0.32166165,0.0036863016,0.034136776,0.22696108,0.2877868,0.2276648,0.27178738,-0.00070372084,0.072981335,NaN,NaN,NaN,NaN,NaN,NaN
0.2593716,0.25631738,0.2591536,0.25569743,0.00021799214,0.012739734,0.21306962,0.25780344,0.21629,0.2597843,-0.0032203984,0.024963185,0.23582472,0.26965436,0.23397346,0.26243195,0.0018512298,0.045876257,NaN,NaN,NaN,NaN,NaN,NaN
0.26544583,0.29485187,0.2648987,0.29621193,0.0005471382,0.018095179,0.25528878,0.30448195,0.26024085,0.30408093,-0.004952058,0.031204183,0.19704555,0.23793454,0.19427598,0.2285277,0.002769595,0.05525124,NaN,NaN,NaN,NaN,NaN,NaN
0.24765371,0.2938313,0.24560647,0.29238015,0.0020472459,0.010517189,0.24072675,0.25591296,0.23893933,0.24507554,0.0017874251,0.03569932,0.21955948,0.31021732,0.21088824,0.28355408,0.008671253,0.055054177,NaN,NaN,NaN,NaN,NaN,NaN
0.2303061,0.28509712,0.23029666,0.28375027,9.460412e-06,0.011266558,0.23074345,0.29466465,0.2335218,0.29397377,-0.0027783734,0.027771173,0.2016162,0.23150659,0.20558448,0.23891309,-0.0039683003,0.039969314,NaN,NaN,NaN,NaN,NaN,NaN
0.27552032,0.30476505,0.27826545,0.30945733,-0.0027451229,0.013890845,0.21457602,0.2658108,0.21554932,0.2574304,-0.0009732895,0.026978685,0.18879592,0.2566254,0.19016851,0.26236916,-0.0013725887,0.040006753,NaN,NaN,NaN,NaN,NaN,NaN
0.22690038,0.2865715,0.22493757,0.2842507,0.0019627896,0.011725919,0.21700305,0.24974953,0.21752758,0.25076923,-0.0005245347,0.031238146,0.23220193,0.25767496,0.23273101,0.26169446,-0.0005290984,0.055187892,NaN,NaN,NaN,NaN,NaN,NaN
0.20164032,0.20366362,0.20256881,0.20283656,-0.00092848134,0.011121815,0.22776997,0.26264903,0.22644418,0.2591023,0.0013258129,0.032942224,0.20999852,0.27178255,0.20398551,0.26443836,0.00601298,0.052257054,NaN,NaN,NaN,NaN,NaN,NaN
0.19288242,0.22903872,0.19400993,0.23053858,-0.0011275167,0.011719295,0.22452073,0.27266273,0.22814043,0.27125457,-0.0036197132,0.026864212,0.24655975,0.29872015,0.24617004,0.30422437,0.00038969115,0.04931653,NaN,NaN,NaN,NaN,NaN,NaN
0.26261592,0.26881734,0.25915232,0.26304424,0.0034635372,0.015318272,0.22329403,0.324438,0.22450344,0.3225762,-0.0012094319,0.022114031,0.21001475,0.25729752,0.21950492,0.25382861,-0.009490186,0.04286426,NaN,NaN,NaN,NaN,NaN,NaN
0.17240311,0.1977764,0.17370763,0.20042814,-0.0013045454,0.013353061,0.22583139,0.284843,0.22586034,0.2814127,-2.8933435e-05,0.02863055,0.19358009,0.2384594,0.19835924,0.24811533,-0.0047791214,0.04959229,NaN,NaN,NaN,NaN,NaN,NaN
0.23685434,0.28357863,0.2347218,0.2838324,0.0021325422,0.011964151,0.21272366,0.2421987,0.21505842,0.2406722,-0.0023347612,0.025270518,0.20723055,0.271673,0.20917907,0.26268038,-0.0019485152,0.046476793,NaN,NaN,NaN,NaN,NaN,NaN
0.2762934,0.28740984,0.27637178,0.28512007,-7.8321325e-05,0.015562636,0.20952679,0.22371928,0.2105428,0.22597097,-0.0010159994,0.026433712,0.17886673,0.21969885,0.17925373,0.21367604,-0.0003870149,0.035568826,NaN,NaN,NaN,NaN,NaN,NaN
0.19981976,0.25792214,0.19891822,0.25878152,0.00090150884,0.011879957,0.18892431,0.22355129,0.1933132,0.22873959,-0.004388859,0.03137394,0.26222506,0.33518767,0.26905617,0.34539798,-0.0068311035,0.04329072,NaN,NaN,NaN,NaN,NaN,NaN
0.12836304,0.1495323,0.1274243,0.14804153,0.00093875336,0.008255451,0.18868649,0.22524571,0.18910168,0.22949526,-0.00041520438,0.028517883,0.20482962,0.23881821,0.20880377,0.25038788,-0.003974168,0.05281151,NaN,NaN,NaN,NaN,NaN,NaN
0.24737556,0.26025409,0.2458417,0.25725567,0.0015338679,0.013455822,0.20760328,0.26721278,0.20655511,0.25977534,0.001048161,0.027378721,0.20696744,0.22554244,0.20762153,0.22200955,-0.0006540867,0.03917341,NaN,NaN,NaN,NaN,NaN,NaN
0.21864913,0.2467165,0.21848644,0.245946,0.00016271014,0.008928271,0.19360824,0.24909477,0.1966009,0.24837214,-0.0029926484,0.02577749,0.15391582,0.21643345,0.15263921,0.21441649,0.0012766016,0.030172095,NaN,NaN,NaN,NaN,NaN,NaN
0.2078391,0.21836622,0.20601702,0.21530347,0.0018220976,0.010868182,0.20518398,0.2390126,0.20789714,0.24223608,-0.0027131725,0.02585618,0.2937616,0.38451993,0.29210946,0.3796005,0.0016521685,0.05093069,NaN,NaN,NaN,NaN,NaN,NaN
0.2155851,0.27352968,0.21401888,0.27399248,0.0015662101,0.010840978,0.17256637,0.22067766,0.17334843,0.22390787,-0.00078203244,0.022846114,0.20920718,0.26378417,0.2077765,0.25631967,0.0014306473,0.039620247,NaN,NaN,NaN,NaN,NaN,NaN
0.2312513,0.24935466,0.22941998,0.24847777,0.0018313166,0.011900561,0.23527642,0.26916498,0.23562856,0.27388194,-0.00035215617,0.026521007,0.1936359,0.24932173,0.19073127,0.24914935,0.0029046226,0.033174105,NaN,NaN,NaN,NaN,NaN,NaN
0.21164912,0.22926307,0.2124528,0.23083074,-0.0008036834,0.012041238,0.17741844,0.227919,0.18086074,0.23358943,-0.0034423429,0.02599393,0.20484334,0.27016425,0.20059001,0.26054487,0.0042533437,0.045038547,NaN,NaN,NaN,NaN,NaN,NaN
0.20822378,0.22223689,0.2089302,0.22569424,-0.0007063956,0.013909799,0.22215304,0.24706656,0.22150993,0.24576323,0.0006430673,0.02838015,0.18687898,0.22428162,0.18411905,0.22597988,0.0027599381,0.05267329,NaN,NaN,NaN,NaN,NaN,NaN
0.23225826,0.2735865,0.23197769,0.27524936,0.000280597,0.013112249,0.23011808,0.25651458,0.23254816,0.25734302,-0.0024300753,0.022060862,0.16118404,0.20224304,0.15398173,0.19843829,0.0072023235,0.04442262,NaN,NaN,NaN,NaN,NaN,NaN
0.1873278,0.20012224,0.18588509,0.19852217,0.0014426928,0.011996287,0.22026712,0.2406194,0.22283736,0.24291593,-0.0025702254,0.032784496,0.19967669,0.2635571,0.1975451,0.26470202,0.0021316414,0.03778706,NaN,NaN,NaN,NaN,NaN,NaN
0.1963743,0.20378543,0.19495808,0.20120302,0.0014162335,0.013333832,0.22905913,0.27533662,0.22905731,0.27638245,1.7994643e-06,0.035817016,0.19814062,0.22421232,0.19796352,0.2298802,0.00017711312,0.044989802,NaN,NaN,NaN,NaN,NaN,NaN
0.24477884,0.2869025,0.24438584,0.28438598,0.00039297994,0.01055713,0.20232037,0.27135962,0.20157453,0.26804873,0.00074584247,0.030595392,0.21931003,0.26537657,0.22234523,0.27014363,-0.0030352164,0.04264939,NaN,NaN,NaN,NaN,NaN,NaN
0.18590641,0.20689772,0.18730839,0.20679578,-0.0014019645,0.011306516,0.19383007,0.23500693,0.19650866,0.23712769,-0.0026785713,0.02216087,0.19125313,0.23727828,0.1887042,0.22984573,0.002548961,0.05121011,NaN,NaN,NaN,NaN,NaN,NaN
0.20082943,0.263046,0.19932888,0.26300332,0.0015005607,0.0116346795,0.23482963,0.28430226,0.2334024,0.29045707,0.0014272823,0.03429082,0.23806529,0.3183964,0.23773201,0.33118153,0.000333302,0.050505783,NaN,NaN,NaN,NaN,NaN,NaN
0.27635333,0.3166946,0.27453166,0.315221,0.0018216935,0.012313158,0.21838741,0.2967591,0.22203712,0.30103785,-0.0036497512,0.023585927,0.17912622,0.23304169,0.18053667,0.23310319,-0.0014104375,0.038059775,NaN,NaN,NaN,NaN,NaN,NaN
0.24857885,0.2981222,0.24698882,0.29821137,0.0015900603,0.012394309,0.22468783,0.3193378,0.22680357,0.3232286,-0.002115754,0.02708368,0.21678947,0.25835705,0.21808077,0.2569008,-0.0012912989,0.035101697,NaN,NaN,NaN,NaN,NaN,NaN
0.25370508,0.3697644,0.25114185,0.36631316,0.002563224,0.012175271,0.19862446,0.23676504,0.19635332,0.23389862,0.0022711267,0.026585788,0.18551813,0.23638362,0.18427023,0.22593462,0.0012478981,0.032523148,NaN,NaN,NaN,NaN,NaN,NaN
0.21144585,0.25664473,0.21282142,0.2586191,-0.001375587,0.012923924,0.21015951,0.2470913,0.20969535,0.2432998,0.0004641676,0.027765026,0.24262482,0.3077391,0.24770533,0.29872215,-0.005080505,0.054898456,NaN,NaN,NaN,NaN,NaN,NaN
0.2519239,0.32072926,0.2501016,0.3188329,0.0018222925,0.013272499,0.20722163,0.24756818,0.2078271,0.2509054,-0.00060547027,0.025786009,0.26920247,0.2803505,0.27247798,0.28781846,-0.0032754797,0.06123302,NaN,NaN,NaN,NaN,NaN,NaN
0.24455416,0.31892443,0.24358517,0.31654447,0.00096898695,0.013903349,0.2078279,0.24629816,0.20856169,0.24483779,-0.00073378906,0.027169263,0.17895506,0.22433612,0.17674656,0.23037218,0.0022085228,0.04170424,NaN,NaN,NaN,NaN,NaN,NaN
0.25615746,0.29505053,0.2563808,0.29633412,-0.00022335365,0.013684771,0.22324643,0.28057942,0.22168498,0.27528414,0.0015614431,0.03133454,0.27055484,0.28141165,0.27289084,0.27840924,-0.0023359947,0.04530776,NaN,NaN,NaN,NaN,NaN,NaN
0.21124409,0.22793382,0.20934002,0.22453125,0.001904063,0.013119147,0.2835925,0.32919788,0.28947398,0.33525276,-0.0058814907,0.036921367,0.20272113,0.24222907,0.21040934,0.24594876,-0.0076882048,0.04838833,NaN,NaN,NaN,NaN,NaN,NaN
0.27127588,0.2817811,0.26915213,0.27787858,0.0021237365,0.01387819,0.21551676,0.23424509,0.21770383,0.23782055,-0.0021870795,0.029977845,0.19618762,0.22382689,0.19863585,0.22464588,-0.002448234,0.049794495,NaN,NaN,NaN,NaN,NaN,NaN
0.22504073,0.25818118,0.22512838,0.2598481,-8.763902e-05,0.011795069,0.1960409,0.24803092,0.19646713,0.24734133,-0.000426227,0.029769659,0.1855148,0.21351251,0.18074763,0.20618773,0.004767175,0.04069559,NaN,NaN,NaN,NaN,NaN,NaN
0.19752964,0.23904745,0.19729908,0.23827234,0.00023056263,0.009821351,0.2261522,0.30729765,0.22620106,0.3048344,-4.8891903e-05,0.032054283,0.17258249,0.23400961,0.17904705,0.24170431,-0.006464565,0.030394323,NaN,NaN,NaN,NaN,NaN,NaN
0.21580154,0.2647124,0.21499056,0.26208976,0.00081095233,0.012930802,0.2522802,0.3472563,0.25554007,0.33818558,-0.003259881,0.031269446,0.17844206,0.22644195,0.17853266,0.23084748,-9.059832e-05,0.037223205,NaN,NaN,NaN,NaN,NaN,NaN
0.1983532,0.2555844,0.19915481,0.25622502,-0.00080161454,0.011994757,0.19859734,0.25799412,0.20148472,0.2583774,-0.0028873705,0.023476921,0.261913,0.24839942,0.2600626,0.24877045,0.0018503669,0.05373625,NaN,NaN,NaN,NaN,NaN,NaN
0.18953767,0.2419807,0.18895389,0.241084,0.00058380014,0.008626046,0.18385902,0.21092708,0.18467812,0.21412455,-0.00081906037,0.024236174,0.18369396,0.22204877,0.17483924,0.20361687,0.00885469,0.046774663,NaN,NaN,NaN,NaN,NaN,NaN
0.2235059,0.3059234,0.2234831,0.3055536,2.2788738e-05,0.011763162,0.18401754,0.23507422,0.18632561,0.2416375,-0.0023080672,0.03246089,0.16305572,0.1934698,0.1662572,0.20320311,-0.0032015017,0.041290585,NaN,NaN,NaN,NaN,NaN,NaN
0.21111766,0.22996859,0.21250004,0.23071529,-0.0013823933,0.01151441,0.22229849,0.26743752,0.2221012,0.26807094,0.00019726461,0.02754089,0.19856808,0.29521853,0.19702429,0.28957325,0.0015437637,0.04925543,NaN,NaN,NaN,NaN,NaN,NaN
0.22492559,0.22140993,0.22480291,0.22081798,0.00012269268,0.013476492,0.1865891,0.25807238,0.18734589,0.25621432,-0.0007567877,0.021786451,0.12751646,0.15836681,0.12442272,0.16104564,0.003093747,0.03608978,NaN,NaN,NaN,NaN,NaN,NaN
0.2224372,0.2517796,0.22020301,0.24904756,0.0022341802,0.011604323,0.20954947,0.24568117,0.21462548,0.24964179,-0.005076047,0.025095856,0.16975845,0.21519409,0.16763973,0.21448077,0.0021186937,0.036741886,NaN,NaN,NaN,NaN,NaN,NaN
0.22862408,0.29555112,0.22966562,0.29517865,-0.0010415281,0.009472564,0.23727684,0.27496347,0.23466851,0.26605752,0.0026083027,0.030030468,0.15317088,0.2205173,0.156746,0.22425467,-0.0035751378,0.035721418,NaN,NaN,NaN,NaN,NaN,NaN
0.21160108,0.2827692,0.2111937,0.28156656,0.00040739906,0.010339651,0.17978673,0.21583396,0.17884903,0.21333662,0.00093767955,0.02807358,0.24526876,0.31292826,0.24310112,0.3045358,0.0021676705,0.04889227,NaN,NaN,NaN,NaN,NaN,NaN
0.21822262,0.2539861,0.21703197,0.25447503,0.0011906814,0.016118221,0.24913871,0.35962352,0.25069177,0.35678017,-0.0015530312,0.023048867,0.17994109,0.23962277,0.18267408,0.24258776,-0.0027330276,0.040209185,NaN,NaN,NaN,NaN,NaN,NaN
0.1498478,0.17959946,0.14855099,0.17605047,0.0012968266,0.013956015,0.20894314,0.2306223,0.20301725,0.2230514,0.0059258915,0.028835941,0.22773422,0.28633928,0.22641838,0.28483754,0.0013158714,0.05765942,NaN,NaN,NaN,NaN,NaN,NaN
0.19240661,0.22287235,0.19213177,0.22456938,0.00027485425,0.011367575,0.2253287,0.28325924,0.22827378,0.2813506,-0.002945067,0.028919209,0.23039493,0.26124853,0.22670999,0.25466937,0.0036849496,0.04299547,NaN,NaN,NaN,NaN,NaN,NaN
0.17387083,0.23673071,0.17340577,0.23613493,0.00046508067,0.011428625,0.18955347,0.23320732,0.1885476,0.23299396,0.0010058583,0.01892376,0.21633041,0.28026882,0.21218114,0.2780895,0.0041492786,0.042446125,NaN,NaN,NaN,NaN,NaN,NaN
0.23207344,0.29253712,0.23251744,0.29449296,-0.00044396598,0.012622749,0.18605675,0.234166,0.18878017,0.23612908,-0.0027234321,0.020839632,0.1973433,0.24252014,0.20008075,0.25112185,-0.002737441,0.056314383,NaN,NaN,NaN,NaN,NaN,NaN
0.25459966,0.24558367,0.25177127,0.24182837,0.0028283834,0.012498867,0.23194963,0.29083046,0.2323314,0.2880963,-0.00038175896,0.029145014,0.1831688,0.23818542,0.1772708,0.22918631,0.005898001,0.05157421,NaN,NaN,NaN,NaN,NaN,NaN
0.2236738,0.29702172,0.22299145,0.2980837,0.00068237283,0.0092873145,0.24668968,0.3092338,0.2514546,0.30624405,-0.004764906,0.032994494,0.16216473,0.18662117,0.16120331,0.1872918,0.0009614237,0.040453218,NaN,NaN,NaN,NaN,NaN,NaN
0.17593412,0.20725207,0.17575413,0.20790392,0.00017999359,0.010120334,0.22876406,0.26432118,0.23186404,0.27039,-0.003099974,0.03064836,0.25317246,0.32137698,0.25488636,0.30673128,-0.0017138787,0.07351938,NaN,NaN,NaN,NaN,NaN,NaN
0.19200236,0.278306,0.18990974,0.2744598,0.00209261,0.009257974,0.20925122,0.26788065,0.21011604,0.2702879,-0.00086478674,0.024464888,0.24410318,0.28983304,0.24547629,0.29495898,-0.0013730956,0.051699597,NaN,NaN,NaN,NaN,NaN,NaN
0.19770351,0.22978964,0.19886324,0.23089515,-0.001159709,0.009782168,0.23344788,0.2861702,0.23583795,0.2935202,-0.0023901046,0.028453104,0.15069582,0.19230558,0.15190572,0.18663661,-0.0012098993,0.03166473,NaN,NaN,NaN,NaN,NaN,NaN
0.21462415,0.28022936,0.21341106,0.2798889,0.0012131047,0.012235913,0.19623096,0.25725064,0.1983487,0.25697443,-0.0021177279,0.029624172,0.22056253,0.22791423,0.21961425,0.2383342,0.0009482721,0.05255756,NaN,NaN,NaN,NaN,NaN,NaN
0.18048029,0.21853459,0.17845058,0.21742487,0.0020297137,0.01523203,0.19228357,0.21670642,0.19271722,0.21121977,-0.0004336459,0.032029033,0.28135702,0.3180724,0.27750525,0.31386396,0.003851798,0.05618769,NaN,NaN,NaN,NaN,NaN,NaN
0.20323622,0.23797648,0.20187494,0.23758742,0.0013612966,0.012865789,0.27415973,0.31660807,0.27654973,0.32040763,-0.0023900198,0.029074654,0.21738972,0.26761153,0.22399147,0.27836227,-0.0066017653,0.0522527,NaN,NaN,NaN,NaN,NaN,NaN
0.20200048,0.24055225,0.20023988,0.23931827,0.0017605966,0.013684662,0.21705051,0.2529962,0.2156066,0.25019217,0.0014439187,0.027960636,0.16110183,0.20697933,0.16251801,0.20937882,-0.0014161479,0.039841153,NaN,NaN,NaN,NaN,NaN,NaN
0.186165,0.20013636,0.18727921,0.20053405,-0.0011141823,0.013305518,0.22082357,0.3300496,0.22230797,0.32792386,-0.0014843798,0.028926942,0.21873985,0.3337697,0.22210096,0.33976433,-0.0033610952,0.05121492,NaN,NaN,NaN,NaN,NaN,NaN
0.2332179,0.2673693,0.2327894,0.26802075,0.00042844974,0.016958514,0.3328766,0.3288721,0.33791444,0.3354352,-0.0050377906,0.038618747,0.2212618,0.2964561,0.22196345,0.29407418,-0.00070165336,0.05684093,NaN,NaN,NaN,NaN,NaN,NaN
0.2436362,0.23880105,0.24313636,0.23810416,0.0004998555,0.014271915,0.16179942,0.1974004,0.1646747,0.19782351,-0.0028752878,0.02060515,0.24482316,0.29269552,0.24812242,0.2954656,-0.0032992542,0.042078625,NaN,NaN,NaN,NaN,NaN,NaN
0.20124353,0.26602197,0.19967195,0.26306722,0.0015715748,0.012266406,0.23189259,0.36717063,0.23601116,0.37269396,-0.004118548,0.024104964,0.23657207,0.25231704,0.22959633,0.24134909,0.006975779,0.054847065,NaN,NaN,NaN,NaN,NaN,NaN
0.24608296,0.27795273,0.24609119,0.27744472,-8.235202e-06,0.012606473,0.23000206,0.32264733,0.23815578,0.33117634,-0.008153746,0.03326729,0.22966757,0.31296015,0.22698103,0.3065211,0.0026865297,0.037098777,NaN,NaN,NaN,NaN,NaN,NaN
0.13899757,0.1873143,0.13798754,0.18616134,0.0010100396,0.009925835,0.20009951,0.2504885,0.20016462,0.24867278,-6.511724e-05,0.02228144,0.20800197,0.27728778,0.20505652,0.27768818,0.0029454557,0.043075338,NaN,NaN,NaN,NaN,NaN,NaN
0.2354,0.2929583,0.233568,0.2937208,0.0018320263,0.011668811,0.19751023,0.22756623,0.19646198,0.22989015,0.0010482415,0.024664287,0.1950264,0.22430295,0.1927173,0.22584821,0.0023090981,0.047066815,NaN,NaN,NaN,NaN,NaN,NaN
0.2612403,0.32754442,0.26198888,0.32761252,-0.00074857136,0.014018753,0.19834757,0.20873019,0.2028349,0.21033719,-0.004487318,0.022623753,0.18144745,0.22172832,0.18460763,0.2220761,-0.0031601458,0.03820708,NaN,NaN,NaN,NaN,NaN,NaN
0.21269539,0.23614709,0.21259265,0.23840465,0.00010272717,0.013945164,0.21981929,0.28404042,0.22069107,0.28847656,-0.00087175966,0.023340626,0.20267479,0.2381112,0.19834477,0.24630849,0.0043300213,0.052782323,NaN,NaN,NaN,NaN,NaN,NaN
0.17713486,0.2160502,0.17656907,0.21485956,0.00056577614,0.009592628,0.18877672,0.2549767,0.1888085,0.2584095,-3.178045e-05,0.022760822,0.18979436,0.23138987,0.19304147,0.23566721,-0.003247098,0.035354227,NaN,NaN,NaN,NaN,NaN,NaN
0.18846342,0.21062626,0.18613946,0.20784788,0.0023239718,0.012710604,0.2212488,0.26046816,0.22311328,0.2583176,-0.0018644881,0.027841577,0.18692288,0.27025223,0.19223881,0.27768973,-0.005315925,0.043859437,NaN,NaN,NaN,NaN,NaN,NaN
0.23244463,0.29918686,0.23166004,0.29796833,0.0007845791,0.014097708,0.20504926,0.26810077,0.20814827,0.2732953,-0.0030990054,0.025068657,0.18475346,0.24904124,0.187712,0.25559896,-0.0029585352,0.04017346,NaN,NaN,NaN,NaN,NaN,NaN
0.1700752,0.21994594,0.1696898,0.22141705,0.00038536973,0.01079521,0.20708382,0.25097665,0.20615932,0.24906217,0.00092449307,0.026380613,0.16427761,0.21191536,0.1595076,0.20974709,0.0047700214,0.04420281,NaN,NaN,NaN,NaN,NaN,NaN
0.24167565,0.29438174,0.24155338,0.29184806,0.00012228437,0.010318893,0.21046351,0.24440256,0.21426222,0.24487214,-0.0037986892,0.026929319,0.22757317,0.2676163,0.21908875,0.26603517,0.008484411,0.050688136,NaN,NaN,NaN,NaN,NaN,NaN
0.2018081,0.24841732,0.20023797,0.24933423,0.0015701066,0.012158891,0.1640929,0.23548539,0.1629597,0.23473622,0.00113318,0.02148602,0.24351595,0.27430606,0.23527682,0.2736876,0.008239156,0.04907991,NaN,NaN,NaN,NaN,NaN,NaN
0.20359871,0.24107161,0.20058607,0.2387885,0.0030126208,0.009693246,0.24447578,0.2891074,0.24648821,0.29070973,-0.002012441,0.027334046,0.15744446,0.1953919,0.15677325,0.20037386,0.0006712061,0.03441682,NaN,NaN,NaN,NaN,NaN,NaN
0.22309643,0.26305336,0.22226799,0.2625448,0.0008284397,0.010238337,0.23599209,0.2855794,0.234154,0.28938377,0.0018381046,0.035430178,0.1812197,0.2625173,0.180263,0.25696686,0.0009566769,0.040755026,NaN,NaN,NaN,NaN,NaN,NaN
0.20982689,0.25354692,0.20853044,0.2528012,0.0012964552,0.010579465,0.18508713,0.2271495,0.18954132,0.2299556,-0.0044541825,0.020203969,0.24432705,0.31396267,0.24717727,0.3190503,-0.0028502417,0.05287613,NaN,NaN,NaN,NaN,NaN,NaN
0.25184664,0.30336058,0.2516536,0.30520067,0.00019301123,0.012615963,0.24972641,0.2994042,0.25423574,0.30471736,-0.0045093866,0.030030636,0.23118797,0.28631866,0.22816263,0.28195348,0.003025351,0.053056467,NaN,NaN,NaN,NaN,NaN,NaN
0.23898764,0.24932744,0.23661959,0.24907944,0.002368044,0.013667801,0.21986607,0.30164838,0.21874763,0.30243707,0.0011184219,0.034772746,0.24783415,0.27717498,0.2540144,0.27708873,-0.006180268,0.044968203,NaN,NaN,NaN,NaN,NaN,NaN
0.2232489,0.29712665,0.22191723,0.29675353,0.001331669,0.01284017,0.23690385,0.28251076,0.24098125,0.28830236,-0.0040774127,0.028920231,0.24107449,0.2504478,0.23838362,0.25080734,0.0026908524,0.041921157,NaN,NaN,NaN,NaN,NaN,NaN
0.22280543,0.25196123,0.22465543,0.25155082,-0.0018500163,0.009060824,0.2061155,0.28323302,0.20723276,0.28129634,-0.0011172572,0.024269179,0.17991711,0.2242822,0.18120079,0.23246767,-0.0012836878,0.053428404,NaN,NaN,NaN,NaN,NaN,NaN
0.20089749,0.29143474,0.20216972,0.2950463,-0.0012722443,0.0105003435,0.19643384,0.2228453,0.19970927,0.22887792,-0.0032754256,0.030091925,0.2122123,0.25458366,0.20915899,0.251505,0.00305328,0.049618866,NaN,NaN,NaN,NaN,NaN,NaN
0.23561451,0.34561396,0.2376688,0.34747064,-0.0020542843,0.011661622,0.18552993,0.22401759,0.18470445,0.21726179,0.00082549156,0.028197056,0.2125294,0.2741594,0.20781192,0.27266163,0.0047174655,0.04622792,NaN,NaN,NaN,NaN,NaN,NaN
0.22406495,0.2533052,0.2237217,0.25243145,0.00034322165,0.012780598,0.20486642,0.28806865,0.2061703,0.28798524,-0.001303844,0.026289476,0.15700802,0.20125398,0.1569758,0.2080192,3.221508e-05,0.05146759,NaN,NaN,NaN,NaN,NaN,NaN
0.178016,0.22437552,0.17692013,0.22266378,0.0010958808,0.00989974,0.2177271,0.27308592,0.21652251,0.27181146,0.0012045983,0.027551383,0.20683041,0.2735081,0.20847926,0.26925036,-0.0016488609,0.041070763,NaN,NaN,NaN,NaN,NaN,NaN
0.18422714,0.21937518,0.18075372,0.21685342,0.0034734001,0.012159991,0.16967349,0.23492925,0.16988862,0.2307766,-0.00021512389,0.02839488,0.1812027,0.23165989,0.17700045,0.22531916,0.004202249,0.044801366,NaN,NaN,NaN,NaN,NaN,NaN
0.17854083,0.2237458,0.17799175,0.2274843,0.00054907403,0.013698741,0.20169783,0.23599115,0.20246504,0.23747714,-0.00076720724,0.03456956,0.18171482,0.23891467,0.17014366,0.23035732,0.011571178,0.050441347,NaN,NaN,NaN,NaN,NaN,NaN
0.1813491,0.24120723,0.18061347,0.23722947,0.0007356216,0.014683826,0.24411595,0.2888172,0.24327633,0.2806304,0.00083960616,0.029168533,0.18323565,0.21481794,0.1864691,0.21174885,-0.003233435,0.04765348,NaN,NaN,NaN,NaN,NaN,NaN
0.20629121,0.25057426,0.20486714,0.24725182,0.0014240863,0.014966527,0.18011545,0.25586012,0.18590494,0.26057276,-0.005789478,0.01922775,0.20627068,0.26816094,0.20375729,0.25634184,0.0025133854,0.046339575,NaN,NaN,NaN,NaN,NaN,NaN
0.1685678,0.20929432,0.16606003,0.20580167,0.002507787,0.010378928,0.17888251,0.24403511,0.17982739,0.24506116,-0.0009448904,0.029334703,0.16339944,0.22251399,0.16380578,0.21047108,-0.0004063379,0.04003687,NaN,NaN,NaN,NaN,NaN,NaN
0.27160764,0.3715226,0.27057728,0.37163046,0.0010303463,0.013278902,0.21478811,0.26691186,0.21459469,0.2666213,0.00019344702,0.026215285,0.18806791,0.24948804,0.18619013,0.24958648,0.001877787,0.033912987,NaN,NaN,NaN,NaN,NaN,NaN
0.19367725,0.22456999,0.19345053,0.2233278,0.00022674723,0.011980468,0.24046612,0.26313776,0.24053144,0.26377547,-6.529808e-05,0.030228872,0.22065035,0.29569486,0.22230107,0.29457545,-0.0016506792,0.045804475,NaN,NaN,NaN,NaN,NaN,NaN
0.1888846,0.24778526,0.1879792,0.24896225,0.0009054336,0.010835715,0.19756404,0.2676301,0.1961607,0.26532722,0.0014033623,0.029060012,0.17741692,0.22189291,0.17746457,0.22205652,-4.767075e-05,0.04271353,NaN,NaN,NaN,NaN,NaN,NaN
0.20295374,0.24527553,0.20216447,0.24497241,0.0007892578,0.010039939,0.17009163,0.19581173,0.1740181,0.19324426,-0.003926473,0.034600228,0.17017962,0.25693125,0.17629018,0.2743567,-0.006110568,0.0469003,NaN,NaN,NaN,NaN,NaN,NaN
0.22311552,0.2595518,0.2247174,0.26108468,-0.0016019002,0.013503658,0.16707021,0.22279356,0.16348764,0.21974193,0.003582567,0.024449423,0.18457088,0.25230443,0.18029225,0.24587606,0.0042786538,0.029899878,NaN,NaN,NaN,NaN,NaN,NaN
0.14816439,0.19657777,0.14652762,0.19383036,0.0016367588,0.009357067,0.22601421,0.2563656,0.23029402,0.26387557,-0.004279796,0.030955039,0.16875145,0.22406113,0.16358875,0.22224112,0.0051626675,0.032508973,NaN,NaN,NaN,NaN,NaN,NaN
0.23850358,0.30215803,0.23923753,0.30345565,-0.0007339795,0.011437481,0.22988087,0.26352668,0.23177072,0.26411024,-0.0018898745,0.028300941,0.14558731,0.20582941,0.14419056,0.20788752,0.001396765,0.038906623,NaN,NaN,NaN,NaN,NaN,NaN
0.20132636,0.27383143,0.2007131,0.2718915,0.0006132485,0.010366318,0.21152185,0.23471266,0.21495083,0.24163423,-0.0034289777,0.026802802,0.18056557,0.21124592,0.18386154,0.2232032,-0.0032959662,0.04503865,NaN,NaN,NaN,NaN,NaN,NaN
0.16490364,0.21461917,0.16359018,0.212406,0.0013134618,0.008459511,0.22227474,0.26685104,0.22229877,0.27181372,-2.4054647e-05,0.027562229,0.1536889,0.15965578,0.15792233,0.1643814,-0.004233424,0.03582822,NaN,NaN,NaN,NaN,NaN,NaN
0.2133216,0.26487824,0.21430999,0.2668547,-0.0009883943,0.012308726,0.1502761,0.17494938,0.15560411,0.18040687,-0.0053280033,0.024186613,0.19759642,0.2910876,0.19720715,0.29204667,0.00038925515,0.03790766,NaN,NaN,NaN,NaN,NaN,NaN
0.19129229,0.25328067,0.19116396,0.25143912,0.00012831611,0.012552167,0.16984451,0.23737147,0.16901343,0.24117053,0.0008311096,0.026520735,0.19836897,0.26386946,0.19735998,0.26255858,0.0010090166,0.043956365,NaN,NaN,NaN,NaN,NaN,NaN
0.23678419,0.3187568,0.23688346,0.31977096,-9.925403e-05,0.0126446895,0.19423246,0.2504446,0.20053105,0.25805193,-0.00629857,0.037691735,0.22035728,0.28595567,0.22208773,0.29231307,-0.0017304523,0.049620885,NaN,NaN,NaN,NaN,NaN,NaN
0.21500547,0.24092135,0.21524674,0.24181674,-0.00024129132,0.018038271,0.22945994,0.30078688,0.22920635,0.3037905,0.00025359212,0.03766863,0.19699654,0.2789975,0.2025267,0.281584,-0.005530173,0.046937052,NaN,NaN,NaN,NaN,NaN,NaN
0.237394,0.2775577,0.23696159,0.27169657,0.00043242573,0.017200964,0.1942807,0.24904111,0.19232783,0.24744639,0.0019528699,0.023796994,0.24857828,0.27174604,0.25545824,0.28253374,-0.0068799364,0.058499966,NaN,NaN,NaN,NaN,NaN,NaN
0.19005346,0.22994184,0.18806772,0.22865435,0.0019857294,0.014794444,0.18054321,0.248901,0.18472752,0.25082088,-0.0041843164,0.028906532,0.21260062,0.28262514,0.21451145,0.2953472,-0.0019108217,0.040874153,NaN,NaN,NaN,NaN,NaN,NaN
0.22106816,0.24867707,0.22101285,0.24824415,5.5308603e-05,0.013531586,0.21328613,0.32806313,0.21693031,0.32779688,-0.0036441502,0.030287065,0.18616036,0.2569896,0.1850974,0.25221166,0.0010630122,0.038798127,NaN,NaN,NaN,NaN,NaN,NaN
0.19147131,0.2415068,0.18985641,0.23960295,0.0016149116,0.013104926,0.18528585,0.23192106,0.1881401,0.22992453,-0.0028542494,0.035204444,0.19861048,0.27520844,0.19920504,0.26633897,-0.0005945277,0.043718286,NaN,NaN,NaN,NaN,NaN,NaN
0.20729147,0.30431202,0.20815481,0.3020513,-0.00086334115,0.011328688,0.2734902,0.3320199,0.277264,0.34036174,-0.0037737684,0.039788354,0.20556904,0.25301388,0.20089334,0.24959503,0.0046756626,0.039982222,NaN,NaN,NaN,NaN,NaN,NaN
0.17938878,0.20907445,0.18142067,0.21012554,-0.0020319175,0.010927354,0.15766114,0.22735077,0.15928707,0.23671031,-0.0016259205,0.023923894,0.1542017,0.18940696,0.15430886,0.20042542,-0.00010716736,0.056824032,NaN,NaN,NaN,NaN,NaN,NaN
0.22353247,0.30852768,0.2243814,0.30658644,-0.00084895827,0.013104718,0.22515726,0.3327875,0.22636311,0.32849282,-0.001205832,0.034160417,0.19707917,0.28464198,0.19328746,0.28535545,0.0037916985,0.041706134,NaN,NaN,NaN,NaN,NaN,NaN
0.1679339,0.21417014,0.16887943,0.21406792,-0.00094553316,0.009085553,0.1677041,0.23069958,0.1684823,0.23032326,-0.00077819586,0.034182962,0.17466469,0.22334108,0.17013007,0.21388607,0.004534607,0.04345499,NaN,NaN,NaN,NaN,NaN,NaN
0.16785306,0.21274659,0.1667997,0.21275201,0.001053356,0.00939156,0.17148438,0.20381835,0.1740074,0.20762244,-0.0025230185,0.02342173,0.19260368,0.24284281,0.19361256,0.24893619,-0.0010088678,0.037441153,NaN,NaN,NaN,NaN,NaN,NaN
0.23438595,0.2966491,0.23441929,0.29408023,-3.3315242e-05,0.013796507,0.19588101,0.22983053,0.20305441,0.22989362,-0.0071733664,0.033782553,0.24556376,0.28808218,0.24954392,0.29460517,-0.003980132,0.048480146,NaN,NaN,NaN,NaN,NaN,NaN
0.17375217,0.2405213,0.17536347,0.2429797,-0.0016113004,0.014370385,0.19475602,0.26334712,0.19615789,0.26729402,-0.0014018865,0.034926023,0.21416806,0.2657466,0.20797664,0.25926,0.0061914194,0.05245058,NaN,NaN,NaN,NaN,NaN,NaN
0.19050317,0.23707426,0.19081035,0.237099,-0.0003071896,0.008509198,0.19522195,0.2716625,0.199278,0.27265695,-0.0040560574,0.028067851,0.26546302,0.36846364,0.27064452,0.36766118,-0.0051814397,0.05523222,NaN,NaN,NaN,NaN,NaN,NaN
0.17617932,0.2296452,0.17786226,0.23149207,-0.0016829483,0.013679402,0.20460701,0.29242665,0.20547785,0.28843307,-0.0008708711,0.029136626,0.20251198,0.24400061,0.2004365,0.24278945,0.0020754768,0.04791329,NaN,NaN,NaN,NaN,NaN,NaN
0.19798706,0.22681728,0.19827974,0.22652198,-0.00029268564,0.01481964,0.20204201,0.24695951,0.20226581,0.245552,-0.00022380352,0.025702277,0.21664427,0.25503153,0.21467242,0.24920596,0.0019718497,0.049756356,NaN,NaN,NaN,NaN,NaN,NaN
0.15835181,0.168214,0.15864941,0.17003646,-0.00029761286,0.009826691,0.1897389,0.24903007,0.1954903,0.250689,-0.005751405,0.030649722,0.21935849,0.30041653,0.21587078,0.3099679,0.0034876952,0.048313625,NaN,NaN,NaN,NaN,NaN,NaN
0.16607967,0.24180335,0.16588107,0.2367238,0.00019860234,0.015459453,0.19965239,0.2986368,0.20350286,0.30592135,-0.0038504796,0.032521542,0.16840145,0.19159412,0.16460447,0.18707757,0.0037969989,0.039402116,NaN,NaN,NaN,NaN,NaN,NaN
0.19322304,0.28409824,0.19193934,0.2805483,0.0012836966,0.013328963,0.19404161,0.22634567,0.19443573,0.22616266,-0.00039414375,0.023906596,0.14887358,0.19430512,0.1462363,0.19663091,0.0026372718,0.032783013,NaN,NaN,NaN,NaN,NaN,NaN
0.23243341,0.26764497,0.22987066,0.26698834,0.002562769,0.016811421,0.16637726,0.22244911,0.16891865,0.22337595,-0.002541402,0.021265998,0.17863272,0.2673823,0.17758122,0.26343438,0.0010515229,0.03833654,NaN,NaN,NaN,NaN,NaN,NaN
0.19957949,0.24160418,0.19912075,0.23803659,0.00045874075,0.016687093,0.19132942,0.28149265,0.19061132,0.27762482,0.00071810884,0.027281405,0.1585657,0.18773162,0.1620279,0.19387747,-0.0034621921,0.04913477,NaN,NaN,NaN,NaN,NaN,NaN
0.17017998,0.23708798,0.16818395,0.23596859,0.0019960294,0.0109526105,0.23509638,0.29611334,0.23764358,0.29174852,-0.0025471873,0.029117424,0.21166763,0.2752638,0.21379532,0.2719614,-0.0021276977,0.04917349,NaN,NaN,NaN,NaN,NaN,NaN
0.1673873,0.21424307,0.16826297,0.21643607,-0.0008756526,0.012449295,0.20056848,0.3105618,0.20360726,0.31757855,-0.003038764,0.02762785,0.16060537,0.2147429,0.1599347,0.21132019,0.00067065284,0.03532019,NaN,NaN,NaN,NaN,NaN,NaN
0.22181512,0.2629422,0.22194916,0.26514864,-0.00013403043,0.01672232,0.2022267,0.26617151,0.20447303,0.2648767,-0.00224635,0.033583984,0.1976967,0.25985318,0.19923288,0.2748299,-0.001536184,0.041149132,NaN,NaN,NaN,NaN,NaN,NaN
0.20094174,0.2237646,0.20036481,0.22414294,0.0005768966,0.012051845,0.21545342,0.26786512,0.2150212,0.26573735,0.0004322341,0.024245234,0.14149013,0.2047035,0.14224291,0.19765992,-0.0007527708,0.029948032,NaN,NaN,NaN,NaN,NaN,NaN
0.16956474,0.2074965,0.17016532,0.20778555,-0.0006005645,0.010368917,0.15871611,0.2117817,0.16065806,0.21349455,-0.0019419503,0.023221737,0.20662487,0.24697618,0.2032342,0.2435824,0.0033906496,0.050483078,NaN,NaN,NaN,NaN,NaN,NaN
0.18189682,0.24792026,0.1806729,0.24841349,0.001223918,0.012335475,0.20487082,0.23420464,0.20417637,0.23362589,0.00069446454,0.024505746,0.20969307,0.28632325,0.21137819,0.27708572,-0.0016851178,0.03806001,NaN,NaN,NaN,NaN,NaN,NaN
0.18976551,0.2105972,0.19008781,0.21291363,-0.00032230973,0.012028865,0.17112133,0.21482892,0.17717315,0.22524688,-0.006051839,0.028010739,0.21058889,0.28175887,0.20989431,0.27899346,0.0006945734,0.049530778,NaN,NaN,NaN,NaN,NaN,NaN
0.17691708,0.2306881,0.17704907,0.23134387,-0.0001319835,0.012621884,0.18836886,0.26161924,0.18397868,0.2560106,0.004390181,0.032516442,0.22453095,0.28433976,0.22026199,0.27004483,0.00426895,0.066170916,NaN,NaN,NaN,NaN,NaN,NaN
0.19780897,0.32003692,0.19717298,0.3179525,0.0006359759,0.011603862,0.21327378,0.3035129,0.21580118,0.3037097,-0.0025274171,0.025509536,0.19074637,0.28935227,0.18782707,0.29218382,0.0029192904,0.039388318,NaN,NaN,NaN,NaN,NaN,NaN
0.15501274,0.21368705,0.15301679,0.2069756,0.0019959407,0.011893228,0.22029041,0.29986605,0.22091076,0.303038,-0.0006203406,0.03498635,0.19153103,0.26084107,0.18569203,0.25797755,0.005839018,0.042479202,NaN,NaN,NaN,NaN,NaN,NaN
0.20705688,0.2774004,0.2084645,0.27939978,-0.0014076147,0.012445827,0.2256456,0.3640913,0.22931467,0.3760835,-0.0036690873,0.035079066,0.12760228,0.1579499,0.12875585,0.16149747,-0.001153561,0.03502468,NaN,NaN,NaN,NaN,NaN,NaN
0.18194894,0.22851728,0.18177421,0.22836141,0.00017473064,0.011911093,0.23271444,0.25458232,0.23504923,0.2498562,-0.0023348024,0.033037074,0.17988344,0.25873184,0.18339776,0.25973517,-0.003514304,0.045475293,NaN,NaN,NaN,NaN,NaN,NaN
0.21540368,0.28104532,0.21392508,0.27858853,0.0014785862,0.014689589,0.17955771,0.20519078,0.18142898,0.20706446,-0.0018712771,0.029644778,0.15287279,0.254796,0.15590645,0.26536578,-0.0030336855,0.04051507,NaN,NaN,NaN,NaN,NaN,NaN
0.20061295,0.22769971,0.20088026,0.22528204,-0.0002673161,0.015694432,0.19282213,0.25606865,0.19129694,0.2534593,0.0015251853,0.02844177,0.15855911,0.1964427,0.14777695,0.18310924,0.01078215,0.048254754,NaN,NaN,NaN,NaN,NaN,NaN
0.23280884,0.27403408,0.23160022,0.27481663,0.0012085831,0.014777045,0.22937033,0.30142123,0.23104022,0.30853823,-0.0016699064,0.027452573,0.22118638,0.27981976,0.22899757,0.29024312,-0.0078111845,0.058166098,NaN,NaN,NaN,NaN,NaN,NaN
0.20211977,0.22941068,0.19995882,0.2298666,0.0021609524,0.013195064,0.20371893,0.2645749,0.20334311,0.26311943,0.0003758483,0.023376638,0.21874791,0.28036046,0.21610603,0.27168676,0.0026419128,0.03967023,NaN,NaN,NaN,NaN,NaN,NaN
0.21858448,0.30716047,0.21951371,0.30838567,-0.00092922983,0.010453381,0.17966399,0.24025728,0.18591389,0.24648201,-0.006249881,0.02849044,0.14873917,0.197572,0.14252372,0.18971275,0.0062154494,0.04888897,NaN,NaN,NaN,NaN,NaN,NaN
0.23042338,0.27635038,0.23055641,0.27482486,-0.00013303768,0.0132001145,0.25807145,0.36359853,0.2576785,0.36468259,0.00039291458,0.055249747,0.1709378,0.23098397,0.16415782,0.22553615,0.006779989,0.044527426,NaN,NaN,NaN,NaN,NaN,NaN
0.20722607,0.24579501,0.20578516,0.24193475,0.0014409091,0.012605021,0.17645931,0.24152738,0.18039832,0.24538743,-0.003939001,0.028495213,0.15325478,0.2022594,0.1580167,0.19840537,-0.0047619157,0.04078302,NaN,NaN,NaN,NaN,NaN,NaN
0.21564342,0.3333474,0.21451628,0.33213857,0.0011271636,0.010734281,0.22850226,0.26801512,0.22916366,0.26803172,-0.0006614125,0.03155224,0.21021824,0.2737976,0.21668988,0.28654453,-0.006471664,0.053408783,NaN,NaN,NaN,NaN,NaN,NaN
0.16045876,0.19416796,0.16029064,0.19514427,0.00016812024,0.013044398,0.16163003,0.21528924,0.16277885,0.21384019,-0.0011488039,0.021660613,0.1938145,0.26841256,0.19163112,0.26250708,0.0021833873,0.046218153,NaN,NaN,NaN,NaN,NaN,NaN
0.19494548,0.2397699,0.19550055,0.23912455,-0.00055505184,0.013875041,0.20993994,0.27566224,0.20710497,0.27565995,0.002834949,0.025477495,0.19114938,0.26120594,0.18730165,0.25375023,0.0038477292,0.046733357,NaN,NaN,NaN,NaN,NaN,NaN
0.24513087,0.2791293,0.24500015,0.27918538,0.00013069846,0.015037285,0.17787465,0.24347316,0.1783048,0.2497097,-0.00043014868,0.036108073,0.21256626,0.28357783,0.2043233,0.26768938,0.008242961,0.059789997,NaN,NaN,NaN,NaN,NaN,NaN
0.19223288,0.22048996,0.19067708,0.22004537,0.0015558121,0.015814466,0.21048921,0.26861098,0.20811032,0.2648889,0.002378867,0.03024488,0.17894739,0.22322954,0.18251576,0.22375901,-0.0035683634,0.03836351,NaN,NaN,NaN,NaN,NaN,NaN
0.20911807,0.24272041,0.20921344,0.24145041,-9.534545e-05,0.0112736095,0.23148,0.28942463,0.23277657,0.29209483,-0.0012965911,0.03409105,0.17277583,0.21536659,0.17932531,0.22356184,-0.006549475,0.033205897,NaN,NaN,NaN,NaN,NaN,NaN
0.19288678,0.21724248,0.19260326,0.2172494,0.0002835473,0.013966879,0.17164998,0.23974243,0.17294651,0.24317697,-0.001296533,0.027775994,0.20074019,0.2674541,0.19931705,0.26843104,0.0014231459,0.042288646,NaN,NaN,NaN,NaN,NaN,NaN
0.18775342,0.23352437,0.18628143,0.23095766,0.0014720124,0.012944756,0.15531476,0.20383233,0.15705824,0.20329486,-0.0017434672,0.025179155,0.23132023,0.31714422,0.23535976,0.3147947,-0.0040395744,0.053153254,NaN,NaN,NaN,NaN,NaN,NaN
0.20159543,0.26752102,0.20162086,0.2664631,-2.5459529e-05,0.014626773,0.22597103,0.24806845,0.22880676,0.24545704,-0.0028357322,0.035102323,0.18195154,0.24801567,0.18175392,0.24297573,0.00019760757,0.04067093,NaN,NaN,NaN,NaN,NaN,NaN
0.24527687,0.31003362,0.24573456,0.31013712,-0.00045769074,0.013729631,0.19000036,0.2737573,0.194662,0.2775348,-0.004661634,0.032088347,0.20746298,0.26778194,0.2106647,0.26992851,-0.0032017312,0.042587306,NaN,NaN,NaN,NaN,NaN,NaN
0.18021393,0.24481808,0.179968,0.24270292,0.00024593793,0.010992476,0.20695366,0.24569453,0.20857584,0.25147167,-0.001622182,0.02971639,0.23082408,0.30234352,0.23436555,0.31516084,-0.0035414714,0.048621915,NaN,NaN,NaN,NaN,NaN,NaN
0.21784872,0.258603,0.21781096,0.25904527,3.7753118e-05,0.013633827,0.20548351,0.3058693,0.2081489,0.3086707,-0.0026653928,0.022666197,0.18348955,0.25033155,0.1872506,0.26205346,-0.0037610421,0.054111656,NaN,NaN,NaN,NaN,NaN,NaN
0.19773628,0.23510444,0.19750847,0.23353766,0.00022781528,0.013701062,0.21332116,0.28830084,0.21492177,0.2809666,-0.0016006157,0.034026656,0.16450132,0.24796596,0.16859421,0.24942152,-0.0040928926,0.041072637,NaN,NaN,NaN,NaN,NaN,NaN
0.17288929,0.21922886,0.17147802,0.2180829,0.0014112676,0.012506609,0.19354448,0.24089862,0.19179025,0.23947518,0.0017542328,0.030094808,0.20836593,0.268552,0.21277481,0.27380753,-0.0044088867,0.042496186,NaN,NaN,NaN,NaN,NaN,NaN
0.2171085,0.2711763,0.21490996,0.2710405,0.0021985688,0.0121479165,0.21423116,0.24215232,0.21644783,0.24121805,-0.0022166802,0.02991343,0.23209576,0.24311395,0.23238559,0.23648195,-0.00028984807,0.04672715,NaN,NaN,NaN,NaN,NaN,NaN
0.23714122,0.30273193,0.2367737,0.3051627,0.000367526,0.014017619,0.19050245,0.25904867,0.18622214,0.2506662,0.0042803134,0.030970713,0.21519431,0.28645453,0.21918291,0.2811397,-0.003988576,0.041394204,NaN,NaN,NaN,NaN,NaN,NaN
0.18592404,0.23736161,0.18638483,0.24035488,-0.00046080208,0.012312879,0.19724657,0.2804267,0.19537441,0.2812893,0.001872145,0.03793996,0.18775976,0.23221615,0.18120952,0.23049486,0.0065502357,0.042159125,NaN,NaN,NaN,NaN,NaN,NaN


==> data/loss_training_evolution_alt.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17
126.59883,21.274029,124.46754,20.842638,2.1312897,12.284215,143.48076,7.572788,144.90526,5.8204813,-1.4244874,5.1916494,148.2674,2.2343488,148.29428,2.289157,-0.026878051,0.57049316
74.143166,12.690384,76.988914,14.3723345,-2.845742,11.88922,119.31106,7.4959865,120.54624,9.535106,-1.2351768,8.066301,147.83545,1.0486325,147.83252,1.0510893,0.0029206849,0.134615
50.40879,14.327249,53.633175,12.279376,-3.224388,14.144591,96.11094,12.973705,93.7352,10.336943,2.3757439,10.879328,147.71156,1.1385281,147.81282,1.2880479,-0.10126602,0.6778832
39.744404,8.608881,39.832943,8.756067,-0.088542596,7.474928,74.24016,9.564204,68.846115,10.945955,5.3940406,11.395412,147.88148,1.4130279,147.88826,1.4264793,-0.006777649,0.14778733
31.385082,7.602945,33.679283,8.127593,-2.2941992,6.173441,62.544586,12.311902,55.170967,10.090489,7.373617,11.852663,147.88588,1.001185,147.89487,1.0026773,-0.009000855,0.14818926
29.342285,6.957247,30.180883,8.394718,-0.83859926,6.7247195,48.99194,11.158386,45.57253,9.111418,3.4194105,10.446829,147.89818,1.3426939,147.87657,1.2990024,0.021610413,0.44977304
27.232084,8.425064,27.547644,8.868564,-0.31555843,5.7176228,41.5621,9.866606,37.15552,9.976043,4.406577,10.894535,147.852,1.36707,147.7622,1.2060711,0.0898053,0.50057733
25.261772,7.4609795,24.588387,7.548101,0.67338485,4.7069473,37.560795,8.853615,34.84806,9.146816,2.7127326,8.783472,147.85556,1.2016163,147.8543,1.2021326,0.0012846375,0.009504178
22.992071,8.013633,22.556887,6.3254094,0.4351826,6.048856,33.739067,10.646051,31.373838,9.533606,2.3652298,10.335845,147.85153,1.0668257,147.8765,1.122865,-0.02495758,0.6049968
23.094032,6.863977,22.767698,7.326288,0.32633644,5.9322095,30.728352,9.590486,30.05684,10.924104,0.67151064,9.795605,147.14853,7.561816,147.23,7.589721,-0.08147308,0.45587686
21.267717,6.288521,20.07586,6.227775,1.1918588,4.548579,29.553198,9.666113,27.386925,8.810654,2.166273,9.16946,147.59079,1.3110476,147.60313,1.3150703,-0.012339783,0.3305446
21.149939,7.7157974,19.94245,7.531471,1.2074891,5.040316,27.682611,8.428453,26.117708,8.947692,1.5649047,6.834382,147.96986,1.0206947,147.96933,1.0207087,0.00053237914,0.0003571194
18.457102,6.183861,18.844145,6.4886184,-0.38704368,5.1231637,25.971197,9.113693,24.085299,9.015065,1.8859,7.5700126,147.84108,1.1218503,147.84082,1.1218659,0.00027175903,0.0001027305
19.04791,7.1115055,17.593168,7.3984823,1.4547403,5.2061768,27.278065,9.562897,23.6933,7.773392,3.5847638,7.676913,147.88562,1.1614219,147.88538,1.1614354,0.00025543213,8.967415e-05
17.52523,7.1737113,18.06057,7.6711187,-0.5353366,5.034417,25.631855,8.08161,23.578672,7.5270777,2.0531845,6.7102237,147.76495,1.0878805,147.76465,1.0878898,0.00031799317,0.00013433758
18.116175,7.5702915,17.617233,7.36136,0.4989391,4.8567343,23.811647,7.3434954,21.444962,7.990926,2.3666859,6.0428777,147.81148,1.0886596,147.81082,1.088632,0.0006602478,0.0002882521
17.647194,6.1199436,16.109556,5.933029,1.5376372,4.6025467,24.973581,8.966786,22.532305,7.1292524,2.4412775,7.675736,147.71373,1.1767576,147.74515,1.2394143,-0.03141861,0.35189077
17.557165,6.360301,17.238924,7.09582,0.31824073,4.7569466,22.362215,9.014714,20.040403,7.8707,2.321813,6.1242085,147.79234,1.0994376,147.80455,1.1024791,-0.012208405,0.36492398
17.473694,6.4616613,16.382784,5.9374557,1.0909091,4.5626717,22.039314,8.395212,21.191767,8.093112,0.8475464,6.597743,147.09966,7.4323215,147.11987,7.4387064,-0.020223465,0.25176552
15.445665,6.284485,15.729973,6.985958,-0.28430945,4.6180134,20.46983,8.42238,19.54713,8.06673,0.9226962,5.615227,147.90013,1.2314832,147.89746,1.2275655,0.0026638794,0.04213724
16.307829,6.4527392,16.72508,8.081237,-0.41725144,7.1414695,19.315008,7.295473,19.002035,6.816973,0.31297293,6.181219,147.87917,1.1280894,147.87917,1.1273373,8.392334e-06,0.0055329707
14.442153,6.5066886,14.478613,6.8748856,-0.036458854,3.996229,20.008465,8.67712,19.345896,7.779606,0.66256845,6.924589,147.81068,1.1863643,147.81137,1.1864138,-0.00069107057,0.000901868
14.019895,5.814824,14.051899,5.514676,-0.032004505,3.7234795,20.683926,8.199699,20.082705,7.6220007,0.6012211,6.5602007,146.9176,1.7088194,147.7331,1.209612,-0.815493,1.2694755
14.010908,5.9072695,13.980521,6.236178,0.030386668,4.137454,19.128399,7.001552,18.865364,7.1153235,0.26303416,5.605289,146.87917,2.678027,147.7829,1.1804973,-0.90372634,2.4921994
13.935882,5.4920726,14.066537,5.9396343,-0.13065685,3.741362,18.958738,8.068668,18.838547,7.6463475,0.12018976,6.705558,145.172,3.6259313,147.81932,1.0600787,-2.647326,3.6607509
13.488251,5.7045836,13.992692,5.5634146,-0.50444186,4.5212274,17.665955,7.8916473,17.608418,6.6524262,0.057535972,5.815707,142.21098,7.1086264,147.77254,1.3158891,-5.5615516,6.9635344
13.823499,6.3449764,13.915091,6.242337,-0.0915917,4.9498677,17.561752,6.799218,16.63324,6.1680126,0.92851114,5.661201,147.8325,1.0347738,147.80899,1.0633125,0.02348938,0.18861748
12.991602,5.794619,12.707542,5.6973233,0.28405952,3.688908,18.609499,7.9158177,18.588734,7.6416306,0.02076828,6.704027,147.86703,1.1087896,147.86082,1.1322851,0.006217194,0.21249084
12.619746,6.8404903,12.591339,6.9674273,0.02840783,4.3651037,16.252754,7.923453,16.484835,6.8192043,-0.23207921,5.475572,147.22034,7.3955884,147.15674,7.391925,0.06362816,0.45814794
12.053424,5.1738653,12.448258,5.831317,-0.3948346,3.635834,17.978067,7.202577,17.592024,6.1741056,0.3860431,6.315557,147.78317,1.0944719,147.78333,1.0943322,-0.00014648438,0.00059799245
11.94322,6.236428,11.72284,5.7111287,0.2203781,3.860662,17.618408,6.425452,16.555653,6.4789743,1.0627574,5.009772,147.86162,1.1236682,147.86162,1.1236662,-1.2207031e-06,0.00035587774
10.677687,4.936212,10.236955,4.4921846,0.44073054,3.7107613,14.923384,6.0504827,16.778719,10.584143,-1.8553338,9.886847,147.69063,1.4295455,147.69096,1.4294224,-0.00032791137,0.0006240596
11.7823,5.5568776,12.080792,5.3128757,-0.29849234,4.131332,16.096815,6.8166437,15.793783,6.746048,0.30303168,5.072193,147.87907,0.979682,147.82396,0.90932256,0.055124663,0.41601962
12.374363,5.9652367,12.110749,5.597957,0.26361397,3.8224955,16.5926,6.93413,15.18597,6.3683515,1.4066286,5.6885595,147.61865,1.3043152,147.62074,1.2989968,-0.0020843507,0.14186224
11.751142,5.349021,11.958753,5.8882704,-0.20761177,3.640053,15.747583,6.8471575,15.186911,7.1576457,0.5606712,5.2016907,147.8935,1.1478653,147.89319,1.1478384,0.00032180786,0.00015928569
11.080049,7.2074904,10.793757,6.6792493,0.2862913,4.059665,14.43189,5.6491137,14.171467,6.1177964,0.26042193,4.801362,147.79149,1.1530166,147.7912,1.1529782,0.00029556276,0.00016362013
12.274083,5.6991215,11.846457,5.051061,0.4276262,3.884084,16.3431,6.0854816,14.067075,6.008739,2.2760243,5.443841,147.73044,1.1027915,147.73007,1.1027617,0.00036575316,0.00023501573
11.698338,5.7136893,11.1158,5.617655,0.5825375,4.1627283,14.999024,7.2922873,14.327658,7.5428276,0.6713673,5.465256,146.94641,7.4352813,146.94576,7.435254,0.0006528473,0.00049506547
12.339856,5.8863697,11.400161,5.9516144,0.93969464,4.011414,13.488267,5.1405435,14.527186,5.3203497,-1.0389199,4.6079435,147.71541,1.1370151,147.45145,1.2556541,0.26396653,0.5942747
10.083434,6.3099756,10.378151,5.6892505,-0.29471788,3.5616753,14.074769,6.9084153,13.177491,6.422139,0.8972757,5.3670034,147.93188,1.1545846,147.90276,1.207956,0.029133607,0.1918482
10.949494,5.5253296,10.810121,6.008952,0.13937491,3.4657526,14.7527075,5.9352303,14.367178,7.454824,0.38553032,5.808237,147.87047,1.0232763,147.49406,1.3671403,0.37640625,0.9876992
10.070486,5.920303,10.206076,5.863881,-0.13558939,3.699314,13.746259,6.492142,13.444868,7.1121254,0.30139068,5.4177365,147.70332,1.1911436,147.15749,2.149321,0.545842,1.7602519
10.012315,4.8083873,10.219792,4.983657,-0.20747833,3.7734175,13.343885,6.588617,13.350982,6.1185985,-0.0070966054,4.5544877,147.70358,1.2357439,140.92397,7.8090353,6.779616,7.6164384
10.129527,5.6593943,9.713718,4.869083,0.4158095,4.8280754,15.481545,6.581132,14.77141,6.9974957,0.7101334,5.3208065,147.72256,1.0902317,131.36044,12.153634,16.362127,12.1560545
10.7688875,5.8070283,11.179573,6.0638375,-0.41068536,3.9975712,13.1364975,5.929885,13.012778,6.04821,0.123720475,4.6965594,147.84251,0.9232055,116.32861,10.300389,31.513906,10.340823
10.873631,6.260175,10.092272,6.0864296,0.7813582,4.8053417,14.485432,7.3263583,13.204846,5.588502,1.2805839,5.8592577,147.84732,1.1753027,113.094025,20.371058,34.753304,20.326958
9.072482,4.0719633,9.098751,4.522519,-0.026269699,3.591962,13.760755,6.8505797,12.508353,5.5657177,1.2524015,5.5301747,147.08595,7.572331,104.32339,12.203216,42.76255,10.776344
9.405781,4.800865,9.094419,5.1735535,0.31136364,3.820532,12.857186,6.3709307,11.944119,6.0990734,0.9130665,5.3547177,147.65842,1.2328784,95.10862,9.30917,52.549774,9.3024435
8.620984,4.9223933,8.933739,5.3339396,-0.312755,3.609481,13.468571,6.0768685,12.943059,6.4911904,0.5255118,5.439936,147.84222,1.0071706,100.03572,15.466899,47.806484,15.535568
10.184084,5.6921716,9.81588,5.4586415,0.36820397,4.506381,13.227378,6.5274777,12.883863,6.4391675,0.34351498,4.389533,147.9105,1.1325569,94.14304,11.751279,53.767475,11.731689
9.370827,5.3488817,9.711561,5.37854,-0.3407339,3.7366045,13.364393,6.3576694,13.640948,5.8637247,-0.2765552,5.254763,147.77711,1.1350143,78.94098,7.5821195,68.83611,7.591801
10.190921,5.946375,9.495568,5.265318,0.69535184,4.044897,12.74846,6.070625,12.90766,6.231056,-0.15919939,5.1263833,147.66748,1.2054274,73.679695,11.125208,73.987785,11.128938
8.029479,4.9118905,8.01346,5.171963,0.016019043,3.5425935,10.69324,5.435307,11.520273,5.8361855,-0.82703376,4.2325373,147.88313,1.0698179,77.82021,11.47817,70.06293,11.504082
10.097799,4.9107976,9.766043,5.2523403,0.33175737,3.9189973,12.648457,6.070729,12.729666,5.725694,-0.08120693,5.050777,147.79465,0.8872716,71.21676,7.5745425,76.5779,7.4990535
9.668104,4.9571066,9.91963,5.4910035,-0.25152597,3.8134637,11.383906,5.5010133,11.789798,6.1201997,-0.40589145,4.9655924,147.79933,1.1792271,68.4792,10.859336,79.32014,10.786345
10.024052,5.390327,9.007401,4.7118554,1.0166494,4.325202,14.060078,6.567221,13.047373,5.7041717,1.0127063,5.7014513,147.76575,1.1015061,63.564762,10.234846,84.20097,10.068471
8.266788,4.4994583,8.698253,4.752676,-0.43146595,3.4106212,12.800126,6.575351,11.911372,5.978901,0.8887541,4.8747053,147.14891,7.459164,59.22135,8.6701765,87.92757,8.997845
8.333805,5.500683,8.365312,5.0743995,-0.031507198,3.5832984,11.660101,6.460451,12.014883,5.6882625,-0.3547833,4.2379074,147.72232,1.0043389,53.431576,8.792339,94.29075,8.72111
8.265013,5.3302336,8.419475,4.9123287,-0.15446313,4.022692,11.162812,6.543022,9.712134,5.1654825,1.4506794,4.8350997,147.65944,1.38427,53.491577,11.183356,94.16786,11.084364
8.422103,5.3644505,8.844653,5.44392,-0.42254952,4.0139666,12.353944,5.491314,10.970538,5.02548,1.383406,4.575722,147.76993,0.9747907,46.895016,8.926253,100.87492,8.756427
8.979598,5.4064455,8.929817,5.0946436,0.049781572,3.7301881,11.991526,5.3727927,11.32604,5.1277604,0.66548675,5.516747,147.85068,1.2141277,50.676613,11.94467,97.17408,12.055014
7.7726345,4.1683717,8.780927,5.4539165,-1.0082922,4.177472,12.4759655,6.064946,11.788906,6.087625,0.68706,5.0173306,147.91951,1.1774805,46.189873,11.719461,101.72963,11.779243
8.577426,4.6611915,8.661554,5.5391073,-0.08412793,3.8978603,10.845146,5.5550404,10.789942,5.4799943,0.055204794,4.4896297,147.7874,1.1045363,46.346004,10.363612,101.44137,10.32678
9.03136,5.0736747,8.596453,4.6574097,0.434907,3.6476607,11.794468,5.3407207,11.536724,5.3712926,0.2577432,4.4830947,147.84767,1.1072766,42.85953,10.136546,104.988144,10.119113
8.381295,4.883398,8.665923,5.2607245,-0.28462872,4.400165,11.759041,5.9176083,10.974091,5.844257,0.7849498,5.013574,147.66763,1.1887243,38.387592,8.245277,109.28004,8.230433
9.027397,4.7576356,9.204052,5.194615,-0.17665495,3.5326526,10.168805,5.1908383,10.912895,5.979957,-0.7440903,4.731586,147.10852,7.5759506,37.55229,10.78691,109.55622,11.890934
6.970023,4.505421,7.1944013,4.875493,-0.22437778,3.684047,10.507691,5.919643,10.369214,5.480285,0.138477,4.0449038,147.90309,1.1991073,32.99909,9.440263,114.904015,9.291941
7.7630367,4.9043183,7.454219,4.9422913,0.30881822,3.9509532,12.04667,6.6402607,10.382435,5.711733,1.6642346,4.686062,147.74298,1.2746578,34.20229,9.557592,113.540695,9.586059
8.695215,5.2012024,9.049067,5.580493,-0.35385093,3.8515003,10.829288,5.7039323,10.110603,5.286844,0.7186838,4.6470814,147.88625,1.0461824,34.28843,9.647216,113.59781,9.772609
7.8768163,4.7817526,6.919162,4.2631087,0.9576544,3.4285579,12.142207,5.546333,10.8009205,5.3153367,1.3412868,4.5020223,147.88832,1.1138809,31.703098,8.727331,116.18521,8.67356
8.223354,4.670267,7.897687,4.5717096,0.32566682,3.7348115,10.879726,5.76788,10.013394,4.8109155,0.86633223,4.48645,147.76384,1.2357,39.330067,12.670821,108.43376,12.834629
8.196898,4.6679554,8.207006,4.9629025,-0.010108457,3.8280666,10.324581,5.485205,11.543509,6.4359426,-1.2189279,4.90437,147.80544,1.1692532,33.63518,10.193458,114.170235,10.290629
8.5224085,5.078488,8.369591,5.449431,0.15281707,3.351834,10.536195,5.4878864,10.849651,4.9553776,-0.31345677,4.15,147.81105,0.90477765,32.877117,9.075847,114.93393,9.223329
8.392213,4.809555,8.377264,5.2352986,0.014948201,3.923482,11.153406,5.9984145,9.749042,4.975087,1.4043635,3.9738982,147.82613,1.1396389,31.462074,11.204898,116.36405,11.104916
8.610682,4.4370923,8.447561,4.496691,0.16312033,3.4906113,9.566168,4.409766,9.690723,5.1827993,-0.12455565,4.40259,147.78767,1.2141387,32.57455,10.493046,115.21313,10.619573
6.848524,4.140869,6.419652,4.057444,0.42887187,2.7580395,9.810454,5.592772,8.756431,5.02844,1.0540239,3.6787271,147.16125,7.5772095,30.041082,8.309695,117.120186,9.365307
6.7673454,4.2686534,6.5998034,3.8953347,0.16754292,3.135426,10.372349,6.031636,9.359486,5.8388476,1.0128626,5.1526093,147.74667,1.1249459,33.731125,13.702405,114.01555,13.55212
7.4973187,4.9063516,7.506256,4.8643904,-0.008937235,4.0206146,9.277572,5.61405,9.278167,5.0461006,-0.0005957985,4.750701,147.74973,1.2751807,32.203243,14.075011,115.54646,13.839047
7.897921,4.4380426,8.152487,4.822933,-0.25456664,3.6909914,9.627994,5.918608,9.252306,5.305943,0.37568778,4.161115,147.84758,1.07361,27.466978,7.685652,120.380615,7.706318
8.432398,4.908621,8.339369,5.2129035,0.09302845,3.9336894,10.733254,5.7374883,10.336953,5.6482277,0.3962999,4.871288,147.85811,1.0749258,29.000986,9.022552,118.85711,9.062118
7.5712876,4.2465224,7.5886106,4.1996374,-0.017322091,3.4364705,10.736694,6.1974015,10.965577,5.57332,-0.2288825,4.8134475,147.7957,1.218984,25.386255,8.208096,122.40945,8.319321
7.319027,4.4490356,6.6856537,3.8329568,0.63337386,3.7347193,9.934364,4.9663796,9.04918,4.552607,0.88518447,3.705207,147.8892,1.2746863,27.085,9.087747,120.80421,9.262702
7.7302117,4.830363,7.8272924,5.2022,-0.097081006,3.482992,8.416184,4.508291,8.595771,4.6737366,-0.17958635,3.6003428,147.86916,1.0852791,26.014244,7.830998,121.85489,7.70744
7.1615686,4.5472655,7.1602154,4.6793895,0.0013532639,3.7903905,10.61984,5.7501993,10.056814,5.702422,0.5630259,4.9249735,147.83772,1.0772402,24.921272,8.695495,122.91644,8.673452
6.7699165,3.7150571,7.5246773,4.673774,-0.75476056,3.9727445,10.666311,5.9988494,9.279353,4.705461,1.3869575,5.1991816,147.15718,7.5801845,21.264822,8.153008,125.892365,10.255721
5.6650457,3.6971335,5.4681153,3.3745897,0.19692993,2.8830843,8.417703,5.44471,8.001472,4.7898984,0.41623107,4.334227,147.9009,1.0368706,23.379473,8.65933,124.52142,8.457774
6.6601977,4.267806,6.9638543,5.241859,-0.30365717,4.136577,9.396232,5.364099,8.489068,4.9669333,0.9071645,4.194429,147.69218,1.0498037,22.906328,8.0247555,124.785866,8.254568
6.712361,4.804625,7.405831,4.5774136,-0.69347084,3.1837745,8.882441,5.47951,8.990824,5.041364,-0.10838353,4.5359797,147.81732,1.1264174,25.107332,8.449994,122.70999,8.403519
7.143734,4.4981093,7.503973,4.4388003,-0.36023927,3.545958,10.672464,6.714894,8.973501,5.961957,1.6989627,4.3048496,147.69553,1.1313123,25.459515,9.069118,122.236015,9.054044
7.715353,4.994737,7.684701,5.6083064,0.030651893,3.914326,9.690518,5.2717996,9.298468,4.8651986,0.3920507,4.480631,147.77419,1.3703532,21.244268,7.982304,126.52992,8.047607
6.656472,4.3183293,7.2939067,5.7760363,-0.6374347,5.1394525,9.518835,5.3478327,8.541808,5.2559342,0.9770276,4.4497232,147.84949,1.0862854,23.179968,8.492715,124.66953,8.518595
7.228255,5.3168607,7.2248287,5.099399,0.0034274436,3.1825619,9.264602,5.194441,9.262554,4.585824,0.0020474338,4.272131,147.84322,1.2851461,23.050753,7.853297,124.79247,7.764907
6.0763063,3.7683856,6.5014997,4.734524,-0.42519397,3.421028,9.231634,5.2042756,9.045958,5.4879203,0.18567562,4.371281,147.75594,1.0426438,21.278166,8.095973,126.47776,8.108227
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> data/memory_usage_single_pass_relu.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30
2.0,12800.0,14848.0,17920.0,29696.0,69632.0,205824.0,700416.0,2579456.0,9876480.0,38626304.0,14336.0,16896.0,22016.0,37376.0,89088.0,286720.0,1029120.0,3892736.0,15124992.0,59609600.0,0.89285713,0.8787879,0.81395346,0.79452056,0.7816092,0.7178571,0.680597,0.6626332,0.65299076,0.64798796
4.0,17920.0,19968.0,24064.0,40960.0,105472.0,340992.0,1229824.0,4686848.0,18285568.0,72221700.0,18432.0,20992.0,27136.0,50688.0,148992.0,521728.0,1955328.0,7579648.0,29838336.0,118395900.0,0.9722222,0.9512195,0.8867925,0.8080808,0.7079038,0.6535819,0.6289605,0.6183464,0.6128213,0.6100016
8.0,28160.0,30208.0,36352.0,63488.0,178176.0,611328.0,2288640.0,8901632.0,35103744.0,139412480.0,26624.0,29184.0,38912.0,83456.0,270848.0,990720.0,3806720.0,14952448.0,59264000.0,235967490.0,1.0576923,1.0350877,0.93421054,0.76073617,0.657845,0.6170543,0.6012105,0.5953294,0.5923283,0.59081227
16.0,48640.0,51712.0,60928.0,109568.0,323584.0,1152000.0,4406272.0,17331200.0,68740100.0,273794050.0,43008.0,47104.0,65536.0,152064.0,514560.0,1928704.0,7509504.0,29698048.0,118115330.0,471110660.0,1.1309524,1.0978261,0.9296875,0.72053874,0.6288557,0.5972923,0.5867594,0.58358043,0.5819744,0.58116716
32.0,89600.0,94720.0,111104.0,201728.0,614400.0,2233344.0,8641536.0,34190336.0,136012800.0,542557200.0,75776.0,84992.0,121344.0,289280.0,1001984.0,3804672.0,14915072.0,59189250.0,235817980.0,941397000.0,1.1824324,1.1144578,0.9156118,0.69734514,0.61318344,0.5870004,0.5793828,0.57764435,0.57677025,0.576332
64.0,172544.0,181760.0,211456.0,386048.0,1196032.0,4396032.0,17112064.0,67908610.0,270558200.0,1080083500.0,143360.0,163328.0,233984.0,563712.0,1976832.0,7556608.0,29726208.0,118171650.0,471223300.0,1881969700.0,1.2035714,1.1128527,0.9037199,0.684832,0.6050246,0.58174676,0.5756558,0.5746608,0.57416135,0.5739112
128.0,339456.0,355840.0,412160.0,754688.0,2359296.0,8721408.0,34053120.0,135345150.0,539649000.0,2155136000.0,282112.0,321024.0,459264.0,1112576.0,3926528.0,15060480.0,59348480.0,236136450.0,942033900.0,3763115000.0,1.2032667,1.1084529,0.8974359,0.6783249,0.6008606,0.5790923,0.5737825,0.573165,0.5728552,0.5727
256.0,673280.0,704000.0,813568.0,1491968.0,4685824.0,17372160.0,67935230.0,270218240.0,1077830700.0,4305241000.0,560640.0,636416.0,909824.0,2210304.0,7825920.0,30068224.0,118593020.0,472066050.0,1883655200.0,7525405700.0,1.2009132,1.1061947,0.8942037,0.6750058,0.59875697,0.5777581,0.57284343,0.5724162,0.57220167,0.5720942
512.0,1340928.0,1400320.0,1616384.0,2966528.0,9338880.0,34673664.0,135699460.0,539964400.0,2154194000.0,8605451000.0,1117696.0,1267200.0,1810944.0,4405760.0,15624704.0,60083710.0,237082110.0,943925250.0,3766897700.0,15049987000.0,1.1997252,1.1050506,0.8925643,0.6733295,0.59769964,0.57708925,0.5723732,0.5720415,0.5718748,0.5717913
1024.0,2676224.0,2792960.0,3222016.0,5915648.0,18644992.0,69276670.0,271227900.0,1079456800.0,4306920400.0,NaN,2231808.0,2528768.0,3613184.0,8796672.0,31222272.0,120114690.0,474060300.0,1887643600.0,7533382700.0,NaN,1.1991283,1.1044745,0.8917387,0.672487,0.59716964,0.5767544,0.572138,0.5718541,0.57171136,NaN
2048.0,5346816.0,5578240.0,6433280.0,11813888.0,37257216.0,138482690.0,542284800.0,2158441500.0,8612374000.0,NaN,4460032.0,5051904.0,7217664.0,17578496.0,62417410.0,240176640.0,948016640.0,3775080400.0,15066353000.0,NaN,1.198829,1.1041857,0.8913244,0.6720648,0.5969043,0.57658684,0.57202035,0.5717604,0.57162964,NaN
4096.0,10688000.0,11148800.0,12855808.0,23610368.0,74481660.0,276894720.0,1084398600.0,4316411000.0,NaN,NaN,8916480.0,10098176.0,14426624.0,35142144.0,124807680.0,480300540.0,1895929300.0,7549954000.0,NaN,NaN,1.1986793,1.104041,0.89111686,0.67185336,0.5967715,0.57650304,0.5719615,0.5717135,NaN,NaN
8192.0,21370368.0,22289920.0,25700864.0,47203330.0,148930560.0,553718800.0,2168626200.0,8632350000.0,NaN,NaN,17829376.0,20190720.0,28844544.0,70269440.0,249588220.0,960548350.0,3791754800.0,15099701000.0,NaN,NaN,1.1986043,1.1039685,0.891013,0.6717476,0.5967051,0.57646114,0.5719321,0.5716901,NaN,NaN


==> data/newton_errs_single_pass_sigmoid.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30
2.0,6.322027e-08,8.4293696e-08,8.4293696e-08,1.4447212e-07,1.5012503e-07,2.0772461e-07,2.8530258e-07,3.459008e-07,4.5944205e-07,6.330034e-07,5.72091e-08,4.4097632e-08,4.798444e-08,7.756153e-08,9.090261e-08,1.454065e-07,1.1549103e-07,2.794613e-07,3.357606e-07,5.854147e-07,1.2042938e-07,1.2839132e-07,1.3227813e-07,2.2203366e-07,2.4102764e-07,3.531311e-07,4.007936e-07,6.253621e-07,7.9520265e-07,1.2184181e-06
4.0,2.0793395e-06,1.7121428e-06,3.5434464e-06,4.6650584e-06,7.0663505e-06,8.2379365e-06,1.1726688e-05,8.5287223e-07,1.3943566e-06,1.8298703e-06,3.228459e-07,1.9469509e-07,2.3047531e-07,1.908425e-07,3.4407776e-07,3.0249006e-07,3.6478224e-07,2.9394616e-07,3.5023214e-07,5.870709e-07,2.4021854e-06,1.9068378e-06,3.7739217e-06,4.855901e-06,7.410428e-06,8.540426e-06,1.209147e-05,1.1468184e-06,1.7445886e-06,2.4169412e-06
8.0,1.0157759e-06,2.1193202e-06,2.8773136e-06,1.8748509e-06,5.218554e-06,4.4211174e-06,6.1927875e-07,8.992794e-07,1.48234e-06,2.1325225e-06,1.5217438e-07,2.0477212e-07,2.297677e-07,2.844486e-07,3.5491578e-07,2.1334374e-07,1.7168857e-07,2.838151e-07,3.607747e-07,5.807227e-07,1.1679502e-06,2.3240923e-06,3.1070813e-06,2.1592996e-06,5.57347e-06,4.634461e-06,7.909673e-07,1.1830946e-06,1.8431148e-06,2.713245e-06
16.0,4.8811256e-07,7.604886e-07,2.582376e-06,1.943878e-06,3.5934413e-06,4.7456606e-06,6.042075e-07,9.781484e-07,1.5524284e-06,1.9689212e-06,2.0174825e-07,9.009122e-08,1.5021597e-07,1.9326008e-07,3.053889e-07,3.6197738e-07,1.7085144e-07,2.9067564e-07,3.5644797e-07,5.86695e-07,6.898608e-07,8.505798e-07,2.732592e-06,2.1371382e-06,3.89883e-06,5.107638e-06,7.7505894e-07,1.268824e-06,1.9088764e-06,2.5556162e-06
32.0,7.4743843e-07,3.0680474e-06,1.1806188e-06,4.7439075e-06,4.8695833e-06,2.8876098e-06,6.9608717e-07,8.729674e-07,1.4904152e-06,1.9277425e-06,8.231925e-08,3.030842e-07,1.4079515e-07,2.2402209e-07,1.8314724e-07,3.2828305e-07,1.7146611e-07,2.8921605e-07,3.6038563e-07,5.923388e-07,8.297577e-07,3.3711315e-06,1.321414e-06,4.9679297e-06,5.0527306e-06,3.2158928e-06,8.675533e-07,1.1621835e-06,1.8508008e-06,2.5200811e-06
64.0,3.0392525e-07,2.8831726e-06,1.90635e-06,2.9368616e-06,3.273878e-06,3.09973e-06,6.084162e-07,8.7138267e-07,1.4958498e-06,2.0212449e-06,1.0544238e-07,2.0398316e-07,1.6982534e-07,1.6709163e-07,1.7147055e-07,2.5363613e-07,1.809434e-07,2.856222e-07,3.6591484e-07,5.885911e-07,4.0936763e-07,3.0871556e-06,2.0761754e-06,3.1039533e-06,3.4453485e-06,3.353366e-06,7.893596e-07,1.1570048e-06,1.8617646e-06,2.609836e-06
128.0,1.2396656e-06,8.2692213e-07,1.993556e-06,4.8158263e-06,5.31078e-06,3.4381196e-07,6.046737e-07,9.129325e-07,1.3709791e-06,1.9596584e-06,1.3899069e-07,6.642258e-08,2.8019622e-07,1.9867645e-07,2.8263818e-07,1.5879503e-07,1.6714804e-07,2.6738573e-07,3.4273674e-07,5.915202e-07,1.3786563e-06,8.933447e-07,2.2737522e-06,5.0145027e-06,5.5934183e-06,5.02607e-07,7.7182176e-07,1.1803182e-06,1.7137158e-06,2.5511786e-06
256.0,2.9240562e-07,4.6776177e-06,4.671033e-06,3.4633526e-06,5.7493726e-06,4.2788015e-06,6.4550466e-07,8.984301e-07,1.3823818e-06,1.9527174e-06,1.4312685e-07,1.6882771e-07,2.939545e-07,2.176429e-07,2.7477793e-07,2.5832932e-07,2.0170732e-07,2.9183525e-07,3.420478e-07,5.773771e-07,4.3553246e-07,4.8464453e-06,4.9649875e-06,3.6809956e-06,6.0241505e-06,4.5371307e-06,8.47212e-07,1.1902653e-06,1.7244296e-06,2.5300944e-06
512.0,5.37269e-07,2.7683795e-06,2.0356488e-06,3.0663598e-06,2.1023366e-06,4.5604415e-06,6.001121e-07,8.8481005e-07,1.4073335e-06,1.9708796e-06,4.061728e-08,1.7236054e-07,1.3585218e-07,2.4133888e-07,1.4649812e-07,3.1467485e-07,1.7904559e-07,2.880066e-07,3.5964877e-07,5.9435877e-07,5.778863e-07,2.9407402e-06,2.171501e-06,3.3076988e-06,2.2488348e-06,4.8751162e-06,7.791577e-07,1.1728166e-06,1.7669822e-06,2.5652384e-06
1024.0,3.37596e-06,3.7645714e-07,2.2554511e-06,4.1123376e-06,3.536783e-06,4.2109005e-07,6.0657356e-07,9.583758e-07,1.3958768e-06,NaN,2.0567836e-07,1.6497471e-07,1.5833662e-07,2.3474348e-07,2.038476e-07,1.656316e-07,1.8121352e-07,2.7636523e-07,3.5991522e-07,NaN,3.5816383e-06,5.4143186e-07,2.4137878e-06,4.347081e-06,3.7406305e-06,5.867216e-07,7.877871e-07,1.234741e-06,1.755792e-06,NaN
2048.0,4.182955e-07,2.3862337e-06,3.4543787e-06,1.443991e-06,1.9053049e-06,3.5531627e-06,5.6342554e-07,8.9869746e-07,1.3844939e-06,NaN,3.8884405e-08,1.324866e-07,1.91436e-07,1.5288819e-07,1.4441514e-07,3.015649e-07,1.794254e-07,3.1218605e-07,3.7040905e-07,NaN,4.571799e-07,2.5187203e-06,3.6458146e-06,1.5968792e-06,2.04972e-06,3.8547278e-06,7.4285094e-07,1.2108835e-06,1.754903e-06,NaN
4096.0,2.3868037e-07,2.5673387e-06,4.9098817e-06,3.8147123e-06,2.129243e-06,3.0467136e-06,6.2829e-07,9.274967e-07,NaN,NaN,6.83402e-08,1.5270396e-07,3.020504e-07,2.0703624e-07,2.6685015e-07,2.3334489e-07,1.7834053e-07,2.9270146e-07,NaN,NaN,3.0702057e-07,2.7200426e-06,5.211932e-06,4.0217483e-06,2.3960931e-06,3.2800585e-06,8.0663057e-07,1.2201982e-06,NaN,NaN
8192.0,1.8103531e-06,1.7205518e-06,1.9449049e-06,2.7294927e-06,5.476561e-06,3.6165068e-07,6.348022e-07,9.0530233e-07,NaN,NaN,8.053892e-08,1.3705763e-07,1.2879458e-07,2.3768577e-07,2.1386532e-07,1.5538288e-07,1.7380289e-07,3.1303838e-07,NaN,NaN,1.890892e-06,1.8576095e-06,2.0736995e-06,2.9671785e-06,5.6904264e-06,5.170335e-07,8.086051e-07,1.2183407e-06,NaN,NaN


==> data/newton_iterations_resnet_1024.csv <==
,n_iter 1 rep 0,n_iter 1 rep 1,n_iter 1 rep 2,n_iter 1 rep 3,n_iter 1 rep 4,n_iter 2 rep 0,n_iter 2 rep 1,n_iter 2 rep 2,n_iter 2 rep 3,n_iter 2 rep 4,n_iter 3 rep 0,n_iter 3 rep 1,n_iter 3 rep 2,n_iter 3 rep 3,n_iter 3 rep 4,n_iter 5 rep 0,n_iter 5 rep 1,n_iter 5 rep 2,n_iter 5 rep 3,n_iter 5 rep 4,n_iter 8 rep 0,n_iter 8 rep 1,n_iter 8 rep 2,n_iter 8 rep 3,n_iter 8 rep 4,n_iter 13 rep 0,n_iter 13 rep 1,n_iter 13 rep 2,n_iter 13 rep 3,n_iter 13 rep 4,mean n_iter 1,mean n_iter 2,mean n_iter 3,mean n_iter 5,mean n_iter 8,mean n_iter 13,std n_iter 1,std n_iter 2,std n_iter 3,std n_iter 5,std n_iter 8,std n_iter 13
0,0.3270232379436493,0.33062902092933655,0.33433493971824646,0.4233773946762085,0.2506009638309479,0.34735578298568726,0.3656851053237915,0.4951923191547394,0.2760416567325592,0.5407652258872986,0.4954927861690521,0.3478565812110901,0.3246193826198578,0.3767027258872986,0.5463742017745972,0.37710335850715637,0.5534855723381042,0.49579328298568726,0.34775641560554504,0.3218148946762085,0.34775641560554504,0.49579328298568726,0.37710335850715637,0.5534855723381042,0.3218148946762085,0.37710335850715637,0.5534855723381042,0.3218148946762085,0.49579328298568726,0.34775641560554504,0.3331931114196777,0.4050080180168152,0.41820913553237915,0.4191907048225403,0.4191907048225403,0.4191907048225403,0.054773375759449,0.09804654167299758,0.08698316233844965,0.08973217619084779,0.08973217619084779,0.08973217619084779
1,0.3662860691547394,0.47866585850715637,0.23918269574642181,0.32842549681663513,0.27003204822540283,0.4468149244785309,0.421875,0.6361178159713745,0.37379807233810425,0.5549879670143127,0.6549479365348816,0.45973557233810425,0.41175881028175354,0.48207131028175354,0.6002604365348816,0.4835737347602844,0.6027644276618958,0.6527444124221802,0.45953527092933655,0.40915465354919434,0.45953527092933655,0.6527444124221802,0.4835737347602844,0.6019631624221802,0.40915465354919434,0.4835737347602844,0.6019631624221802,0.40915465354919434,0.6527444124221802,0.45953527092933655,0.3365184336900711,0.4867187559604645,0.5217548131942749,0.5215544998645782,0.5213942468166352,0.5213942468166352,0.08372835059131993,0.09542418304999879,0.09102068808555391,0.09135479654300385,0.09121279131057008,0.09121279131057008
2,0.2693309187889099,0.3712940812110901,0.22696314752101898,0.3344351053237915,0.10757211595773697,0.4421073794364929,0.5614984035491943,0.6904046535491943,0.42588141560554504,0.628004789352417,0.7294671535491943,0.5220352411270142,0.49078527092933655,0.631911039352417,0.7482972741127014,0.645432710647583,0.7549078464508057,0.7318710088729858,0.5161257982254028,0.4847756326198578,0.5161257982254028,0.7316706776618958,0.6468349695205688,0.7535056471824646,0.4847756326198578,0.6461338400840759,0.7534054517745972,0.4847756326198578,0.7316706776618958,0.5161257982254028,0.2619190737605095,0.5495793282985687,0.6244991958141327,0.626622599363327,0.6265825450420379,0.6264222800731659,0.09200141596460137,0.10293277701986552,0.10466847422633525,0.10974357169982324,0.10942855523103895,0.10937969037364288
3,0.1642628163099289,0.27093350887298584,0.3184094727039337,0.18479567766189575,0.11828926205635071,0.5372596383094788,0.6317107677459717,0.7223557829856873,0.5787259936332703,0.6050680875778198,0.7707331776618958,0.5617988705635071,0.6329126954078674,0.74609375,0.7835537195205688,0.7359775900840759,0.7874599695205688,0.7847556471824646,0.5684094429016113,0.6335136294364929,0.5717147588729858,0.7846554517745972,0.7332732677459717,0.7897636294364929,0.6334134936332703,0.7332732677459717,0.7890625,0.6333132982254028,0.7841546535491943,0.5738180875778198,0.21133814752101898,0.6150240540504456,0.6990184426307678,0.7020232558250428,0.7025641202926636,0.7027243614196778,0.07293087188861824,0.0620685447939156,0.08683833438930996,0.08699792796799183,0.08624286334304392,0.08538515732502659
4,0.11678685992956161,0.30068108439445496,0.23387420177459717,0.22726362943649292,0.11838942766189575,0.5901442170143127,0.5317507982254028,0.6640625,0.6368189454078674,0.6698718070983887,0.813401460647583,0.6026642918586731,0.6648637652397156,0.7955729365348816,0.7967748641967773,0.7887620329856873,0.8210136294364929,0.8123998641967773,0.5999599695205688,0.6599559187889099,0.6020632982254028,0.8231170177459717,0.7866586446762085,0.8247195482254028,0.6624599695205688,0.7916666865348816,0.8244190812110901,0.664963960647583,0.8198117017745972,0.6050680875778198,0.19939904063940048,0.6185296535491943,0.7346554636955261,0.7364182829856872,0.739803695678711,0.7411859035491943,0.07156864429026132,0.05173018030561414,0.0849273113526553,0.08959554223379303,0.0908863762725676,0.08943817067185575
5,0.11658654361963272,0.36909055709838867,0.12680289149284363,0.15174278616905212,0.11828926205635071,0.6200921535491943,0.6374198794364929,0.7744390964508057,0.6542468070983887,0.6979166865348816,0.8478565812110901,0.6198918223381042,0.6803886294364929,0.8206129670143127,0.8487580418586731,0.8218148946762085,0.8380408883094788,0.853365421295166,0.6118789911270142,0.6807892918586731,0.6056690812110901,0.8548678159713745,0.8218148946762085,0.8423477411270142,0.6954126954078674,0.8237179517745972,0.828125,0.6828926205635071,0.8493589758872986,0.6288061141967773,0.17650240808725357,0.6768229246139527,0.7635016083717346,0.7611778974533081,0.7640224456787109,0.762580132484436,0.09711020250468332,0.055234998385071676,0.09505542182511988,0.09678408514558187,0.09747900927096682,0.08923017179463771
6,0.11638621985912323,0.3160056173801422,0.12640224397182465,0.19991987943649292,0.11798878014087677,0.6741787195205688,0.6049679517745972,0.766526460647583,0.6377203464508057,0.7138421535491943,0.8591746687889099,0.6606570482254028,0.6941105723381042,0.8195112347602844,0.8490585088729858,0.8477564454078674,0.8679887652397156,0.8605769276618958,0.6598557829856873,0.7038261294364929,0.6356170177459717,0.8614783883094788,0.836838960647583,0.866286039352417,0.7124398946762085,0.8394431471824646,0.8458533883094788,0.6947115659713745,0.8647836446762085,0.6461338400840759,0.17534054815769196,0.6794471263885498,0.7765024065971374,0.7880008101463318,0.7825320601463318,0.7781851172447205,0.07687730609464441,0.05671306035553552,0.0826527817102114,0.08802570828771497,0.09240501344531063,0.08970643193884219
7,0.11708734184503555,0.2639222741127014,0.16806891560554504,0.21173878014087677,0.11828926205635071,0.6924078464508057,0.5707131624221802,0.7442908883094788,0.6357171535491943,0.7177484035491943,0.8797075152397156,0.6855969429016113,0.7225561141967773,0.8660857677459717,0.880709171295166,0.8529647588729858,0.8795072436332703,0.8813101053237915,0.6666666865348816,0.7272636294364929,0.6755809187889099,0.8797075152397156,0.8580729365348816,0.8754006624221802,0.7282652258872986,0.8643830418586731,0.879807710647583,0.7253605723381042,0.8845152258872986,0.6941105723381042,0.1758213147521019,0.6721754908561707,0.8069311022758484,0.8015424847602844,0.8034054517745972,0.8096354246139527,0.05634103249599545,0.06214609172670238,0.08494704355465806,0.08808456900792623,0.08482807779814894,0.08243382579908383


==> data/newton_iterations_resnet_256.csv <==
,n_iter 1 rep 0,n_iter 1 rep 1,n_iter 1 rep 2,n_iter 1 rep 3,n_iter 1 rep 4,n_iter 2 rep 0,n_iter 2 rep 1,n_iter 2 rep 2,n_iter 2 rep 3,n_iter 2 rep 4,n_iter 3 rep 0,n_iter 3 rep 1,n_iter 3 rep 2,n_iter 3 rep 3,n_iter 3 rep 4,n_iter 5 rep 0,n_iter 5 rep 1,n_iter 5 rep 2,n_iter 5 rep 3,n_iter 5 rep 4,n_iter 8 rep 0,n_iter 8 rep 1,n_iter 8 rep 2,n_iter 8 rep 3,n_iter 8 rep 4,n_iter 13 rep 0,n_iter 13 rep 1,n_iter 13 rep 2,n_iter 13 rep 3,n_iter 13 rep 4,mean n_iter 1,mean n_iter 2,mean n_iter 3,mean n_iter 5,mean n_iter 8,mean n_iter 13,std n_iter 1,std n_iter 2,std n_iter 3,std n_iter 5,std n_iter 8,std n_iter 13
0,0.42828527092933655,0.29246795177459717,0.4001402258872986,0.38141027092933655,0.3813101053237915,0.41195914149284363,0.28986379504203796,0.3824118673801422,0.4201722741127014,0.35346555709838867,0.35777243971824646,0.3824118673801422,0.41115784645080566,0.2905648946762085,0.41957131028175354,0.3824118673801422,0.411057710647583,0.35777243971824646,0.2905648946762085,0.41957131028175354,0.411057710647583,0.35777243971824646,0.2905648946762085,0.41957131028175354,0.3824118673801422,0.41957131028175354,0.2905648946762085,0.411057710647583,0.3824118673801422,0.35777243971824646,0.3767227649688721,0.37157452702522276,0.3722956717014313,0.37227564454078677,0.37227564454078677,0.37227564454078677,0.04549496553873272,0.047148031913716436,0.04634314668820455,0.04632636669629613,0.04632636669629613,0.04632636669629613
1,0.5506811141967773,0.4691506326198578,0.4847756326198578,0.5348557829856873,0.4776642620563507,0.5306490659713745,0.47345754504203796,0.5334535241127014,0.5849359035491943,0.5271434187889099,0.5275440812110901,0.5334535241127014,0.5334535241127014,0.489182710647583,0.5784254670143127,0.5334535241127014,0.5335537195205688,0.5274439454078674,0.48858174681663513,0.5784254670143127,0.5335537195205688,0.5274439454078674,0.48858174681663513,0.5784254670143127,0.5334535241127014,0.5784254670143127,0.48858174681663513,0.5335537195205688,0.5334535241127014,0.5274439454078674,0.5034254848957062,0.5299278914928436,0.5324118614196778,0.5322916805744171,0.5322916805744171,0.5322916805744171,0.032885197975035675,0.03531426024965916,0.028326230892183016,0.02851430419752741,0.02851430419752741,0.02851430419752741
2,0.5034054517745972,0.48838141560554504,0.5404647588729858,0.6401242017745972,0.5170272588729858,0.5791265964508057,0.5965545177459717,0.6941105723381042,0.67578125,0.6495392918586731,0.6558493971824646,0.6981170177459717,0.5711137652397156,0.6052684187889099,0.6782852411270142,0.6976162195205688,0.5710136294364929,0.6554487347602844,0.6056690812110901,0.6782852411270142,0.5710136294364929,0.6554487347602844,0.6056690812110901,0.6782852411270142,0.6976162195205688,0.6782852411270142,0.6056690812110901,0.5710136294364929,0.6976162195205688,0.6554487347602844,0.5378806173801423,0.6390224456787109,0.6417267680168152,0.64160658121109,0.64160658121109,0.64160658121109,0.053914745511707836,0.0444692098089846,0.046970710586148906,0.04679503742527988,0.04679503742527987,0.04679503742527988
3,0.4626402258872986,0.5645031929016113,0.538161039352417,0.6840945482254028,0.5128205418586731,0.630709171295166,0.6912059187889099,0.73046875,0.7624198794364929,0.7307692170143127,0.7347756624221802,0.7318710088729858,0.6278045177459717,0.7120392918586731,0.7661257982254028,0.7317708134651184,0.6277043223381042,0.7342748641967773,0.7122395634651184,0.7659254670143127,0.6277043223381042,0.7342748641967773,0.7122395634651184,0.7659254670143127,0.7317708134651184,0.7659254670143127,0.7122395634651184,0.6277043223381042,0.7317708134651184,0.7342748641967773,0.5524439096450806,0.7091145873069763,0.7145232558250427,0.7143830060958862,0.7143830060958862,0.7143830060958862,0.07391350380853225,0.045242694634979715,0.04669097664856007,0.04663139651701632,0.04663139651701632,0.04663139651701632
4,0.3061898946762085,0.6516426205635071,0.5481770634651184,0.704927921295166,0.5220352411270142,0.6849960088729858,0.7808493971824646,0.7807492017745972,0.8075921535491943,0.7750400900840759,0.7814503312110901,0.784254789352417,0.6655648946762085,0.7769431471824646,0.8092948794364929,0.7829527258872986,0.6655648946762085,0.7819511294364929,0.7775440812110901,0.8091947436332703,0.6655648946762085,0.7819511294364929,0.7775440812110901,0.8091947436332703,0.7829527258872986,0.8091947436332703,0.7775440812110901,0.6655648946762085,0.7829527258872986,0.7819511294364929,0.5465945482254029,0.7658453702926635,0.7635016083717346,0.763441514968872,0.763441514968872,0.763441514968872,0.13748062837894323,0.04197904487248791,0.05024370548092806,0.05019037016597981,0.05019037016597981,0.05019037016597981
5,0.39703527092933655,0.6050680875778198,0.5,0.6833934187889099,0.4945913553237915,0.7688301205635071,0.8140023946762085,0.8167067170143127,0.8360376954078674,0.8083934187889099,0.8153045177459717,0.8211137652397156,0.7353765964508057,0.8176081776618958,0.8420472741127014,0.8201121687889099,0.733473539352417,0.8151041865348816,0.8184094429016113,0.841646671295166,0.733473539352417,0.8151041865348816,0.8184094429016113,0.841646671295166,0.8201121687889099,0.841646671295166,0.8184094429016113,0.733473539352417,0.8201121687889099,0.8151041865348816,0.5360176265239716,0.8087940692901612,0.806290066242218,0.8057492017745972,0.8057492017745972,0.8057492017745972,0.09881001047472066,0.02204191248519793,0.036705313366161826,0.03732691244466557,0.03732691244466557,0.03732691244466557
6,0.4737580120563507,0.5111178159713745,0.4064503312110901,0.6762820482254028,0.39703527092933655,0.7870593070983887,0.8458533883094788,0.83984375,0.8546674847602844,0.8209134936332703,0.8364382982254028,0.8481570482254028,0.782151460647583,0.845552921295166,0.8592748641967773,0.8478565812110901,0.7813501954078674,0.8364382982254028,0.8456530570983887,0.8595753312110901,0.7813501954078674,0.8364382982254028,0.8456530570983887,0.8595753312110901,0.8478565812110901,0.8595753312110901,0.8456530570983887,0.7813501954078674,0.8478565812110901,0.8364382982254028,0.49292869567871095,0.8296674847602844,0.8343149185180664,0.8341746926307678,0.8341746926307678,0.8341746926307678,0.1009860064848984,0.02401095171896516,0.02707925858632119,0.027421490781517784,0.027421490781517784,0.027421490781517784
7,0.46604567766189575,0.37249600887298584,0.5040064454078674,0.6229968070983887,0.3658854067325592,0.8232171535491943,0.8540664911270142,0.8503605723381042,0.8724960088729858,0.8532652258872986,0.8618789911270142,0.8634815812110901,0.8223156929016113,0.8586738705635071,0.8795072436332703,0.8624799847602844,0.8226162195205688,0.8614783883094788,0.8578726053237915,0.8804086446762085,0.8226162195205688,0.8614783883094788,0.8578726053237915,0.8804086446762085,0.8624799847602844,0.8804086446762085,0.8578726053237915,0.8226162195205688,0.8624799847602844,0.8614783883094788,0.46628606915473936,0.8506810903549195,0.8571714758872986,0.8569711685180664,0.8569711685180664,0.8569711685180664,0.09471853924344278,0.01580126527500406,0.018857610914640856,0.018873539595091735,0.018873539595091735,0.018873539595091735


==> data/newton_iterations_resnet_512.csv <==
,n_iter 1 rep 0,n_iter 1 rep 1,n_iter 1 rep 2,n_iter 1 rep 3,n_iter 1 rep 4,n_iter 2 rep 0,n_iter 2 rep 1,n_iter 2 rep 2,n_iter 2 rep 3,n_iter 2 rep 4,n_iter 3 rep 0,n_iter 3 rep 1,n_iter 3 rep 2,n_iter 3 rep 3,n_iter 3 rep 4,n_iter 5 rep 0,n_iter 5 rep 1,n_iter 5 rep 2,n_iter 5 rep 3,n_iter 5 rep 4,n_iter 8 rep 0,n_iter 8 rep 1,n_iter 8 rep 2,n_iter 8 rep 3,n_iter 8 rep 4,n_iter 13 rep 0,n_iter 13 rep 1,n_iter 13 rep 2,n_iter 13 rep 3,n_iter 13 rep 4,mean n_iter 1,mean n_iter 2,mean n_iter 3,mean n_iter 5,mean n_iter 8,mean n_iter 13,std n_iter 1,std n_iter 2,std n_iter 3,std n_iter 5,std n_iter 8,std n_iter 13
0,0.2421875,0.4551282227039337,0.305588960647583,0.3647836446762085,0.42267629504203796,0.3727964758872986,0.2410857379436493,0.45342549681663513,0.48878204822540283,0.2888621687889099,0.2882612347602844,0.37119391560554504,0.4527243673801422,0.24018429219722748,0.4778645932674408,0.24018429219722748,0.47796475887298584,0.4529246985912323,0.37119391560554504,0.2882612347602844,0.4529246985912323,0.37119391560554504,0.24018429219722748,0.47796475887298584,0.2882612347602844,0.37119391560554504,0.2882612347602844,0.47796475887298584,0.4529246985912323,0.24018429219722748,0.3580729246139526,0.3689903855323792,0.366045680642128,0.366105780005455,0.366105780005455,0.366105780005455,0.07722999188571335,0.09409989031387787,0.09158021336620295,0.09164260932321869,0.09164260932321869,0.09164260932321869
1,0.29807692766189575,0.57421875,0.4436097741127014,0.44000402092933655,0.35707131028175354,0.48948317766189575,0.4038461446762085,0.5731170177459717,0.5998597741127014,0.5311498641967773,0.51953125,0.4611378312110901,0.5718148946762085,0.3785056173801422,0.5897436141967773,0.37750402092933655,0.5897436141967773,0.571213960647583,0.46274039149284363,0.5199319124221802,0.571213960647583,0.46274039149284363,0.37750402092933655,0.5897436141967773,0.5199319124221802,0.46274039149284363,0.5199319124221802,0.5897436141967773,0.571213960647583,0.37750402092933655,0.42259615659713745,0.5194911956787109,0.5041466414928436,0.5042267799377441,0.5042267799377441,0.5042267799377441,0.09330869257597628,0.0689130186687146,0.07717246284242159,0.07723579556707806,0.07723579556707806,0.07723579556707806
2,0.3723958432674408,0.5597956776618958,0.4652443826198578,0.3809094727039337,0.49639424681663513,0.5448718070983887,0.5208333134651184,0.6316105723381042,0.6724759936332703,0.6733773946762085,0.6800881624221802,0.5609976053237915,0.6497395634651184,0.5139222741127014,0.6954126954078674,0.5135216116905212,0.7000200152397156,0.6508413553237915,0.5597956776618958,0.6804887652397156,0.6508413553237915,0.5597956776618958,0.5135216116905212,0.7000200152397156,0.6804887652397156,0.5597956776618958,0.6804887652397156,0.7000200152397156,0.6508413553237915,0.5135216116905212,0.4549479246139526,0.608633816242218,0.6200320601463318,0.6209334850311279,0.6209334850311279,0.6209334850311279,0.0708708748170526,0.06414048328649849,0.07059159283474614,0.07207098360790687,0.07207098360790687,0.07207098360790687
3,0.20602965354919434,0.5274439454078674,0.4298878312110901,0.26272034645080566,0.5454727411270142,0.6115785241127014,0.6026642918586731,0.6847956776618958,0.7000200152397156,0.7162460088729858,0.7399839758872986,0.6740785241127014,0.6931089758872986,0.5886418223381042,0.7543069124221802,0.5900440812110901,0.7533053159713745,0.6937099695205688,0.673677921295166,0.7404847741127014,0.6937099695205688,0.673677921295166,0.5900440812110901,0.7533053159713745,0.7404847741127014,0.673677921295166,0.7404847741127014,0.7533053159713745,0.6937099695205688,0.5900440812110901,0.39431090354919435,0.6630609035491943,0.6900240421295166,0.6902444124221802,0.6902444124221802,0.6902444124221802,0.13755430169597238,0.04682994312856681,0.05860104648399053,0.05801264791114257,0.05801264791114257,0.05801264791114257
4,0.19671474397182465,0.49318909645080566,0.40204328298568726,0.3636818826198578,0.43309295177459717,0.6976162195205688,0.6595553159713745,0.7018229365348816,0.7442908883094788,0.7418870329856873,0.7736378312110901,0.7515023946762085,0.7140424847602844,0.6605569124221802,0.7727363705635071,0.659254789352417,0.7809495329856873,0.7140424847602844,0.7452924847602844,0.7753405570983887,0.7140424847602844,0.7452924847602844,0.659254789352417,0.7809495329856873,0.7753405570983887,0.7452924847602844,0.7753405570983887,0.7809495329856873,0.7140424847602844,0.659254789352417,0.3777443915605545,0.7090344786643982,0.734495198726654,0.7349759697914123,0.7349759697914123,0.7349759697914123,0.09995085451686941,0.031473402323419435,0.042822800715428155,0.04476875442753978,0.04476875442753978,0.04476875442753978
5,0.25681090354919434,0.4639423191547394,0.32391828298568726,0.39553284645080566,0.33082932233810425,0.7746394276618958,0.7048277258872986,0.7265625,0.7371795177459717,0.7796474695205688,0.7983773946762085,0.8104968070983887,0.7450921535491943,0.7063301205635071,0.8306289911270142,0.7065304517745972,0.8353365659713745,0.7468950152397156,0.8130007982254028,0.798677921295166,0.7468950152397156,0.8130007982254028,0.7065304517745972,0.8353365659713745,0.798677921295166,0.8130007982254028,0.798677921295166,0.8353365659713745,0.7468950152397156,0.7065304517745972,0.3542067348957062,0.744571328163147,0.7781850934028626,0.7800881505012512,0.7800881505012512,0.7800881505012512,0.07028454687853929,0.02861096634127039,0.04573930054353588,0.046890785109220665,0.046890785109220665,0.046890785109220665
6,0.33984375,0.4717548191547394,0.39052483439445496,0.2513020932674408,0.39292868971824646,0.8397436141967773,0.7515023946762085,0.7329727411270142,0.7875601053237915,0.8036859035491943,0.8120993971824646,0.8422476053237915,0.7877604365348816,0.7685296535491943,0.8622796535491943,0.7692307829856873,0.8627804517745972,0.7888621687889099,0.8418469429016113,0.8108974695205688,0.7888621687889099,0.8418469429016113,0.7692307829856873,0.8627804517745972,0.8108974695205688,0.8418469429016113,0.8108974695205688,0.8627804517745972,0.7888621687889099,0.7692307829856873,0.3692708373069763,0.7830929517745971,0.8145833492279053,0.8147235631942749,0.8147235631942749,0.8147235631942749,0.07252168082155636,0.03785055214825652,0.03431276747805905,0.03405344631976781,0.03405344631976781,0.03405344631976781
7,0.29266828298568726,0.5020031929016113,0.09364984184503555,0.297776460647583,0.34795674681663513,0.8616787195205688,0.766526460647583,0.7576121687889099,0.8203125,0.817307710647583,0.8244190812110901,0.8634815812110901,0.8287259936332703,0.7840545177459717,0.8775039911270142,0.7989783883094788,0.8733974695205688,0.8310296535491943,0.8609775900840759,0.8195112347602844,0.8310296535491943,0.8606771230697632,0.7989783883094788,0.8733974695205688,0.8195112347602844,0.8605769276618958,0.8195112347602844,0.8733974695205688,0.8310296535491943,0.7989783883094788,0.30681090503931047,0.8046875119209289,0.8356370329856873,0.8367788672447205,0.8367187738418579,0.8366987347602844,0.13077636127574163,0.03827208167142434,0.032749112462134716,0.027153640703083407,0.027100300387629086,0.027082608455054738


==> data/newton_iterations_training_evolution.csv <==
0,1,2,3,4,5,6,7
3.02,0.2,3.03,0.3,3.82,0.51990676,NaN,NaN
3.0,0.0,3.0,0.0,3.68,0.46882617,NaN,NaN
3.0,0.0,3.0,0.0,3.87,0.33799767,NaN,NaN
3.0,0.0,3.0,0.0,3.89,0.34509552,NaN,NaN
3.0,0.0,3.0,0.0,3.99,0.1,NaN,NaN
3.01,0.1,3.01,0.1,4.31,0.4648232,NaN,NaN
3.0,0.0,3.02,0.14070529,4.79,0.40936017,NaN,NaN
3.01,0.1,3.03,0.1714466,4.91,0.2876235,NaN,NaN
3.02,0.14070529,3.19,0.39427724,5.06,0.31204766,NaN,NaN
3.06,0.23868325,3.34,0.47609523,5.13,0.33799767,NaN,NaN
3.08,0.27265993,3.6,0.49236596,5.14,0.3487351,NaN,NaN
3.06,0.23868325,3.67,0.47258157,5.3,0.4605662,NaN,NaN
3.12,0.32659864,3.85,0.35887027,5.24,0.42923468,NaN,NaN
3.13,0.33799767,3.91,0.2876235,5.36,0.50292075,NaN,NaN
3.18,0.3861229,4.0,0.14213382,5.4,0.49236596,NaN,NaN
3.33,0.47258157,3.99,0.17378728,5.42,0.49604496,NaN,NaN
3.42,0.49604496,4.04,0.24287836,5.43,0.49756986,NaN,NaN
3.45,0.5,4.09,0.2876235,5.42,0.49604496,NaN,NaN
3.63,0.4852366,4.04,0.19694638,5.51,0.5024184,NaN,NaN
3.74,0.440844,4.18,0.3861229,5.56,0.49888766,NaN,NaN
3.8,0.40201512,4.24,0.42923468,5.6,0.49236596,NaN,NaN
3.84,0.36845294,4.3,0.4605662,5.6,0.49236596,NaN,NaN
3.96,0.19694638,4.29,0.456048,5.5,0.5025189,NaN,NaN
3.95,0.21904291,4.48,0.50211674,5.51,0.5024184,NaN,NaN
3.96,0.19694638,4.53,0.50161356,5.59,0.49431106,NaN,NaN
3.99,0.1,4.56,0.49888766,5.58,0.49604496,NaN,NaN
4.01,0.1,4.73,0.44619605,5.59,0.5143398,NaN,NaN
3.99,0.1,4.7,0.4605662,5.6,0.49236596,NaN,NaN
3.99,0.1,4.8,0.40201512,5.56,0.49888766,NaN,NaN
4.02,0.14070529,4.81,0.39427724,5.54,0.50090826,NaN,NaN
4.01,0.1,4.77,0.4229526,5.7,0.4605662,NaN,NaN
4.02,0.14070529,4.91,0.2876235,5.67,0.47258157,NaN,NaN
4.0,0.0,4.88,0.32659864,5.65,0.5,NaN,NaN
4.03,0.1714466,4.85,0.35887027,5.69,0.4648232,NaN,NaN
4.01,0.1,4.93,0.2564324,5.61,0.51039696,NaN,NaN
4.07,0.2564324,4.9,0.33333334,5.72,0.47311562,NaN,NaN
4.04,0.19694638,4.83,0.37752518,5.74,0.440844,NaN,NaN
4.03,0.1714466,4.79,0.40936017,5.7,0.4605662,NaN,NaN
4.06,0.23868325,4.93,0.2564324,5.75,0.43519413,NaN,NaN
4.01,0.1,4.85,0.35887027,5.83,0.37752518,NaN,NaN
4.06,0.23868325,4.89,0.34509552,5.68,0.46882617,NaN,NaN
4.09,0.2876235,4.83,0.37752518,5.72,0.45126086,NaN,NaN
4.08,0.27265993,4.87,0.33799767,5.78,0.43992653,NaN,NaN
4.11,0.31446603,4.87,0.33799767,5.82,0.41145223,NaN,NaN
4.13,0.33799767,4.88,0.32659864,5.92,0.36735472,NaN,NaN
4.08,0.27265993,4.92,0.27265993,5.78,0.43992653,NaN,NaN
4.11,0.31446603,4.91,0.2876235,5.84,0.3949172,NaN,NaN
4.07,0.2564324,4.87,0.33799767,5.82,0.41145223,NaN,NaN
4.11,0.31446603,4.92,0.27265993,5.89,0.31446603,NaN,NaN
4.09,0.2876235,4.93,0.2564324,5.85,0.41132945,NaN,NaN
4.08,0.27265993,4.91,0.2876235,5.84,0.3949172,NaN,NaN
4.13,0.33799767,4.91,0.2876235,5.81,0.39427724,NaN,NaN
4.16,0.36845294,4.95,0.21904291,5.88,0.32659864,NaN,NaN
4.1,0.30151135,4.96,0.19694638,5.88,0.3561863,NaN,NaN
4.09,0.2876235,4.91,0.2876235,5.87,0.41814888,NaN,NaN
4.13,0.33799767,5.0,0.0,5.84,0.3949172,NaN,NaN
4.18,0.3861229,4.97,0.1714466,5.9,0.33333334,NaN,NaN
4.16,0.36845294,4.98,0.14070529,5.88,0.38349798,NaN,NaN
4.14,0.3487351,4.99,0.17378728,5.9,0.36237153,NaN,NaN
4.19,0.39427724,4.98,0.14070529,5.89,0.3993682,NaN,NaN
4.17,0.37752518,4.95,0.21904291,5.9,0.4143877,NaN,NaN
4.19,0.39427724,4.96,0.19694638,5.87,0.36666667,NaN,NaN
4.19,0.39427724,4.97,0.1714466,5.89,0.31446603,NaN,NaN
4.14,0.3487351,4.95,0.21904291,5.9,0.33333334,NaN,NaN
4.21,0.40936017,4.98,0.14070529,5.89,0.37321967,NaN,NaN
4.22,0.4163332,4.99,0.1,5.87,0.33799767,NaN,NaN
4.2,0.40201512,4.97,0.1714466,5.95,0.35887027,NaN,NaN
4.26,0.440844,4.97,0.1714466,5.95,0.3859921,NaN,NaN
4.21,0.40936017,4.99,0.1,5.94,0.27779797,NaN,NaN
4.26,0.440844,4.97,0.2641931,5.98,0.3171846,NaN,NaN
4.29,0.456048,4.95,0.21904291,5.98,0.34757456,NaN,NaN
4.27,0.44619605,5.0,0.0,5.85,0.35887027,NaN,NaN
4.38,0.48783174,4.99,0.1,5.89,0.3993682,NaN,NaN
4.3,0.4605662,4.99,0.1,5.92,0.33874395,NaN,NaN
4.39,0.49020714,5.0,0.0,5.9,0.38924947,NaN,NaN
4.33,0.47258157,5.0,0.0,5.84,0.3949172,NaN,NaN
4.28,0.45126086,5.0,0.0,5.95,0.35887027,NaN,NaN
4.31,0.4648232,4.99,0.1,5.88,0.32659864,NaN,NaN
4.35,0.47937247,4.98,0.14070529,5.84,0.3949172,NaN,NaN
4.36,0.48241815,4.99,0.17378728,5.87,0.41814888,NaN,NaN
4.31,0.4648232,5.0,0.0,5.98,0.245361,NaN,NaN
4.33,0.47258157,4.97,0.1714466,5.9,0.36237153,NaN,NaN
4.45,0.5,5.01,0.1,5.94,0.23868325,NaN,NaN
4.37,0.4852366,5.0,0.0,5.95,0.2972942,NaN,NaN
4.36,0.48241815,4.99,0.1,5.86,0.37658754,NaN,NaN
4.41,0.49431106,4.99,0.17378728,5.91,0.32082596,NaN,NaN
4.36,0.48241815,5.03,0.1714466,5.97,0.3319669,NaN,NaN
4.3,0.4605662,5.0,0.14213382,5.89,0.34509552,NaN,NaN
4.31,0.4648232,5.01,0.17378728,5.94,0.23868325,NaN,NaN
4.38,0.48783174,5.01,0.1,5.91,0.3509007,NaN,NaN
4.44,0.49888766,5.0,0.14213382,5.93,0.29318866,NaN,NaN
4.35,0.47937247,5.01,0.1,5.95,0.32952368,NaN,NaN
4.36,0.48241815,5.0,0.0,5.97,0.3,NaN,NaN
4.39,0.49020714,4.99,0.17378728,5.96,0.19694638,NaN,NaN
4.43,0.49756986,5.01,0.1,5.92,0.33874395,NaN,NaN
4.48,0.50211674,5.0,0.0,6.0,0.20100756,NaN,NaN
4.45,0.5,5.02,0.14070529,6.03,0.3,NaN,NaN
4.36,0.48241815,5.02,0.14070529,5.99,0.3013438,NaN,NaN
4.49,0.5024184,5.02,0.14070529,5.92,0.27265993,NaN,NaN
4.51,0.5024184,5.04,0.19694638,6.0,0.14213382,NaN,NaN
4.47,0.50161356,5.0,0.14213382,5.94,0.39746672,NaN,NaN
4.41,0.49431106,5.0,0.0,5.93,0.2564324,NaN,NaN
4.42,0.49604496,5.03,0.1714466,5.93,0.2564324,NaN,NaN
4.38,0.48783174,5.02,0.14070529,5.98,0.245361,NaN,NaN
4.37,0.4852366,5.05,0.21904291,5.99,0.17378728,NaN,NaN
4.39,0.49020714,5.04,0.19694638,6.02,0.245361,NaN,NaN
4.4,0.49236596,4.98,0.14070529,5.93,0.32582453,NaN,NaN
4.35,0.47937247,5.02,0.2,5.92,0.33874395,NaN,NaN
4.53,0.50161356,5.01,0.17378728,6.0,0.20100756,NaN,NaN
4.45,0.5,5.04,0.19694638,5.97,0.2227015,NaN,NaN
4.41,0.49431106,5.01,0.1,5.99,0.265718,NaN,NaN
4.45,0.5,5.01,0.17378728,5.98,0.3171846,NaN,NaN
4.53,0.50161356,5.07,0.32582453,5.98,0.2,NaN,NaN
4.53,0.50161356,5.02,0.14070529,6.01,0.1,NaN,NaN
4.46,0.50090826,5.04,0.19694638,5.99,0.3013438,NaN,NaN
4.46,0.50090826,5.02,0.14070529,5.98,0.245361,NaN,NaN
4.51,0.5024184,5.04,0.19694638,5.96,0.31526804,NaN,NaN
4.54,0.50090826,5.08,0.27265993,6.0,0.28426763,NaN,NaN
4.46,0.50090826,5.03,0.1714466,5.91,0.32082596,NaN,NaN
4.44,0.49888766,5.06,0.27779797,6.01,0.22450843,NaN,NaN
4.61,0.49020714,5.07,0.2564324,5.95,0.26111647,NaN,NaN
4.57,0.49756986,4.99,0.1,5.97,0.2227015,NaN,NaN
4.48,0.50211674,5.03,0.1714466,5.99,0.265718,NaN,NaN
4.58,0.49604496,5.03,0.1714466,5.97,0.2641931,NaN,NaN
4.58,0.49604496,4.99,0.1,5.97,0.2227015,NaN,NaN
4.58,0.49604496,5.02,0.14070529,5.99,0.17378728,NaN,NaN
4.5,0.5025189,5.03,0.1714466,6.0,0.20100756,NaN,NaN
4.51,0.5024184,5.08,0.27265993,5.97,0.1714466,NaN,NaN
4.61,0.49020714,5.02,0.14070529,5.99,0.265718,NaN,NaN
4.49,0.5024184,5.03,0.1714466,5.97,0.2641931,NaN,NaN
4.54,0.50090826,5.01,0.1,6.01,0.22450843,NaN,NaN
4.46,0.50090826,5.02,0.14070529,5.95,0.26111647,NaN,NaN
4.48,0.50211674,5.02,0.14070529,5.99,0.22450843,NaN,NaN
4.59,0.49431106,5.02,0.14070529,5.97,0.1714466,NaN,NaN
4.69,0.4648232,5.05,0.21904291,5.98,0.2,NaN,NaN
4.69,0.4648232,5.06,0.23868325,5.99,0.1,NaN,NaN
4.51,0.5024184,5.01,0.22450843,6.01,0.265718,NaN,NaN
4.6,0.49236596,5.03,0.2227015,6.01,0.265718,NaN,NaN
4.65,0.47937247,5.02,0.14070529,6.0,0.14213382,NaN,NaN
4.6,0.49236596,5.0,0.14213382,5.99,0.17378728,NaN,NaN
4.6,0.49236596,5.0,0.0,5.95,0.2972942,NaN,NaN
4.62,0.48783174,5.03,0.1714466,5.98,0.2,NaN,NaN
4.59,0.49431106,5.01,0.1,5.97,0.1714466,NaN,NaN
4.55,0.5,5.02,0.14070529,5.99,0.22450843,NaN,NaN
4.6,0.49236596,5.02,0.2,6.02,0.14070529,NaN,NaN
4.64,0.48241815,5.05,0.2972942,6.02,0.245361,NaN,NaN
4.66,0.47609523,5.05,0.21904291,5.98,0.2,NaN,NaN
4.63,0.4852366,5.06,0.27779797,6.0,0.20100756,NaN,NaN
4.62,0.48783174,5.03,0.1714466,6.03,0.2227015,NaN,NaN
4.56,0.49888766,5.02,0.14070529,5.99,0.1,NaN,NaN
4.58,0.49604496,5.05,0.21904291,6.01,0.22450843,NaN,NaN
4.61,0.49020714,5.03,0.1714466,6.02,0.14070529,NaN,NaN
4.61,0.49020714,5.04,0.19694638,6.02,0.245361,NaN,NaN
4.71,0.456048,5.04,0.19694638,5.99,0.265718,NaN,NaN
4.73,0.44619605,5.07,0.2564324,5.99,0.17378728,NaN,NaN
4.67,0.47258157,5.04,0.19694638,5.99,0.17378728,NaN,NaN
4.72,0.45126086,5.05,0.21904291,5.98,0.2,NaN,NaN
4.68,0.46882617,5.03,0.1714466,5.97,0.1714466,NaN,NaN
4.68,0.46882617,5.05,0.21904291,5.99,0.265718,NaN,NaN
4.65,0.47937247,5.04,0.19694638,5.99,0.265718,NaN,NaN
4.66,0.47609523,5.05,0.21904291,6.02,0.2,NaN,NaN
4.68,0.46882617,5.03,0.1714466,6.01,0.17378728,NaN,NaN
4.66,0.47609523,5.04,0.24287836,5.99,0.17378728,NaN,NaN
4.71,0.456048,5.02,0.14070529,5.97,0.2641931,NaN,NaN
4.67,0.47258157,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.74,0.440844,5.02,0.14070529,6.01,0.17378728,NaN,NaN
4.6,0.49236596,5.08,0.27265993,6.01,0.17378728,NaN,NaN
4.68,0.46882617,5.06,0.23868325,6.01,0.17378728,NaN,NaN
4.69,0.4648232,5.07,0.2564324,6.01,0.22450843,NaN,NaN
4.68,0.46882617,5.02,0.14070529,6.0,0.14213382,NaN,NaN
4.64,0.48241815,5.05,0.21904291,6.04,0.19694638,NaN,NaN
4.67,0.47258157,5.03,0.1714466,6.02,0.2,NaN,NaN
4.63,0.4852366,5.02,0.14070529,6.05,0.21904291,NaN,NaN
4.69,0.4648232,5.02,0.14070529,6.02,0.2,NaN,NaN
4.66,0.47609523,5.05,0.21904291,5.99,0.1,NaN,NaN
4.65,0.47937247,5.01,0.1,6.01,0.265718,NaN,NaN
4.64,0.48241815,5.06,0.23868325,6.0,0.20100756,NaN,NaN
4.65,0.47937247,5.04,0.19694638,6.05,0.21904291,NaN,NaN
4.7,0.4605662,5.06,0.23868325,5.99,0.22450843,NaN,NaN
4.73,0.44619605,5.03,0.1714466,6.0,0.14213382,NaN,NaN
4.69,0.4648232,5.05,0.21904291,6.01,0.22450843,NaN,NaN
4.69,0.4648232,5.02,0.14070529,6.01,0.22450843,NaN,NaN
4.69,0.4648232,5.01,0.1,6.02,0.2,NaN,NaN
4.76,0.42923468,5.03,0.1714466,6.03,0.2227015,NaN,NaN
4.73,0.44619605,5.03,0.1714466,5.98,0.14070529,NaN,NaN
4.76,0.42923468,5.03,0.1714466,6.0,0.14213382,NaN,NaN
4.68,0.46882617,5.05,0.21904291,6.08,0.27265993,NaN,NaN
4.72,0.45126086,5.06,0.23868325,5.99,0.17378728,NaN,NaN
4.65,0.47937247,5.07,0.2564324,6.03,0.1714466,NaN,NaN
4.71,0.456048,5.07,0.2564324,6.01,0.22450843,NaN,NaN
4.67,0.47258157,5.02,0.14070529,6.0,0.14213382,NaN,NaN
4.74,0.440844,5.04,0.19694638,6.03,0.2227015,NaN,NaN
4.73,0.44619605,5.03,0.1714466,6.0,0.14213382,NaN,NaN
4.77,0.4229526,5.04,0.19694638,6.03,0.2641931,NaN,NaN
4.85,0.35887027,5.03,0.1714466,5.99,0.22450843,NaN,NaN
4.78,0.4163332,5.02,0.14070529,6.03,0.2641931,NaN,NaN
4.73,0.44619605,5.05,0.21904291,6.03,0.2641931,NaN,NaN
4.74,0.440844,5.05,0.21904291,6.04,0.19694638,NaN,NaN
4.74,0.440844,5.05,0.21904291,6.02,0.14070529,NaN,NaN
4.67,0.47258157,5.07,0.2564324,5.98,0.2,NaN,NaN
4.73,0.44619605,5.06,0.23868325,6.05,0.21904291,NaN,NaN
4.75,0.43519413,5.06,0.23868325,6.01,0.22450843,NaN,NaN
4.65,0.47937247,5.04,0.19694638,6.05,0.26111647,NaN,NaN
4.69,0.4648232,5.05,0.21904291,6.02,0.2,NaN,NaN
4.68,0.46882617,5.08,0.27265993,6.04,0.19694638,NaN,NaN
4.69,0.4648232,5.07,0.2564324,6.01,0.22450843,NaN,NaN
4.63,0.4852366,5.02,0.14070529,6.05,0.2972942,NaN,NaN
4.79,0.40936017,5.03,0.1714466,6.04,0.24287836,NaN,NaN
4.77,0.4229526,5.05,0.21904291,6.01,0.17378728,NaN,NaN
4.81,0.39427724,5.04,0.19694638,5.99,0.17378728,NaN,NaN
4.74,0.440844,5.01,0.1,6.02,0.14070529,NaN,NaN
4.74,0.440844,5.08,0.27265993,6.04,0.19694638,NaN,NaN
4.73,0.44619605,5.06,0.23868325,6.01,0.17378728,NaN,NaN
4.75,0.43519413,5.07,0.2564324,6.02,0.2,NaN,NaN
4.79,0.40936017,5.06,0.23868325,6.01,0.1,NaN,NaN
4.78,0.4163332,5.07,0.2564324,6.03,0.2227015,NaN,NaN
4.76,0.42923468,5.03,0.1714466,5.99,0.17378728,NaN,NaN
4.72,0.45126086,5.08,0.27265993,5.99,0.22450843,NaN,NaN
4.71,0.456048,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.74,0.440844,5.02,0.14070529,6.04,0.24287836,NaN,NaN
4.78,0.4163332,5.07,0.2564324,6.04,0.19694638,NaN,NaN
4.76,0.42923468,5.1,0.30151135,6.04,0.24287836,NaN,NaN
4.71,0.456048,5.06,0.23868325,6.04,0.24287836,NaN,NaN
4.77,0.4229526,5.04,0.19694638,6.02,0.2,NaN,NaN
4.79,0.40936017,5.11,0.31446603,6.03,0.1714466,NaN,NaN
4.72,0.45126086,5.1,0.30151135,6.02,0.14070529,NaN,NaN
4.76,0.42923468,5.08,0.27265993,6.04,0.19694638,NaN,NaN
4.74,0.440844,5.02,0.14070529,6.03,0.2227015,NaN,NaN
4.75,0.43519413,5.05,0.21904291,6.06,0.27779797,NaN,NaN
4.73,0.44619605,5.03,0.1714466,6.03,0.1714466,NaN,NaN
4.76,0.42923468,5.04,0.19694638,6.04,0.24287836,NaN,NaN
4.8,0.40201512,5.06,0.23868325,6.01,0.17378728,NaN,NaN
4.75,0.43519413,5.04,0.19694638,6.02,0.14070529,NaN,NaN
4.7,0.4605662,5.04,0.19694638,6.02,0.14070529,NaN,NaN
4.79,0.40936017,5.07,0.2564324,6.01,0.22450843,NaN,NaN
4.79,0.40936017,5.05,0.21904291,6.05,0.26111647,NaN,NaN
4.76,0.42923468,5.07,0.2564324,6.07,0.32582453,NaN,NaN
4.8,0.40201512,5.06,0.23868325,6.04,0.19694638,NaN,NaN
4.84,0.36845294,5.1,0.30151135,6.06,0.27779797,NaN,NaN
4.78,0.4163332,5.03,0.1714466,6.01,0.17378728,NaN,NaN
4.78,0.4163332,5.02,0.14070529,6.06,0.23868325,NaN,NaN
4.77,0.4229526,5.05,0.21904291,6.06,0.31204766,NaN,NaN
4.81,0.39427724,5.07,0.2564324,6.05,0.2972942,NaN,NaN
4.86,0.3487351,5.06,0.27779797,6.01,0.17378728,NaN,NaN
4.82,0.3861229,5.03,0.1714466,6.02,0.14070529,NaN,NaN
4.73,0.44619605,5.05,0.21904291,6.0,0.14213382,NaN,NaN
4.82,0.3861229,5.03,0.1714466,6.02,0.2,NaN,NaN
4.82,0.3861229,5.02,0.14070529,6.02,0.14070529,NaN,NaN
4.76,0.42923468,5.06,0.23868325,6.02,0.14070529,NaN,NaN
4.82,0.3861229,5.03,0.1714466,6.04,0.19694638,NaN,NaN
4.82,0.3861229,5.08,0.27265993,6.04,0.19694638,NaN,NaN
4.74,0.440844,5.04,0.19694638,6.03,0.2227015,NaN,NaN
4.9,0.30151135,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.85,0.35887027,5.01,0.1,6.04,0.19694638,NaN,NaN
4.75,0.43519413,5.05,0.21904291,6.02,0.2,NaN,NaN
4.85,0.35887027,5.07,0.2564324,6.01,0.1,NaN,NaN
4.77,0.4229526,5.08,0.27265993,6.01,0.1,NaN,NaN
4.76,0.42923468,5.04,0.24287836,6.0,0.14213382,NaN,NaN
4.71,0.456048,5.07,0.2564324,6.09,0.32082596,NaN,NaN
4.8,0.40201512,5.06,0.23868325,6.04,0.19694638,NaN,NaN
4.76,0.42923468,5.07,0.2564324,6.06,0.27779797,NaN,NaN
4.83,0.37752518,5.04,0.19694638,6.01,0.17378728,NaN,NaN
4.76,0.42923468,5.07,0.2564324,6.06,0.23868325,NaN,NaN
4.83,0.37752518,5.08,0.27265993,6.03,0.1714466,NaN,NaN
4.77,0.4229526,5.08,0.27265993,6.04,0.19694638,NaN,NaN
4.84,0.36845294,5.07,0.2564324,6.04,0.19694638,NaN,NaN
4.78,0.4163332,5.05,0.21904291,6.02,0.2,NaN,NaN
4.82,0.3861229,5.04,0.19694638,6.06,0.27779797,NaN,NaN
4.81,0.39427724,5.04,0.19694638,6.02,0.245361,NaN,NaN
4.84,0.36845294,5.03,0.1714466,6.04,0.28141057,NaN,NaN
4.74,0.440844,5.05,0.21904291,6.04,0.19694638,NaN,NaN
4.88,0.32659864,5.04,0.19694638,6.08,0.27265993,NaN,NaN
4.82,0.3861229,5.05,0.21904291,6.03,0.1714466,NaN,NaN
4.81,0.39427724,5.02,0.14070529,6.03,0.1714466,NaN,NaN
4.82,0.3861229,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.74,0.440844,5.02,0.14070529,6.04,0.19694638,NaN,NaN
4.78,0.4163332,5.06,0.23868325,6.06,0.23868325,NaN,NaN
4.82,0.3861229,5.05,0.21904291,6.01,0.1,NaN,NaN
4.8,0.40201512,5.05,0.21904291,6.03,0.1714466,NaN,NaN
4.79,0.40936017,5.05,0.21904291,6.03,0.1714466,NaN,NaN
4.83,0.37752518,5.06,0.23868325,6.06,0.31204766,NaN,NaN
4.81,0.39427724,5.08,0.27265993,6.05,0.21904291,NaN,NaN
4.78,0.4163332,5.04,0.19694638,6.02,0.2,NaN,NaN
4.85,0.35887027,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.85,0.35887027,5.07,0.2564324,6.01,0.1,NaN,NaN
4.78,0.4163332,5.04,0.19694638,6.04,0.28141057,NaN,NaN
4.76,0.42923468,5.05,0.21904291,6.04,0.19694638,NaN,NaN
4.82,0.3861229,5.04,0.19694638,6.06,0.27779797,NaN,NaN
4.77,0.4229526,5.03,0.1714466,6.03,0.1714466,NaN,NaN
4.81,0.39427724,5.09,0.2876235,6.01,0.22450843,NaN,NaN
4.8,0.40201512,5.02,0.14070529,6.06,0.27779797,NaN,NaN
4.85,0.35887027,5.01,0.1,6.04,0.19694638,NaN,NaN
4.9,0.30151135,5.06,0.23868325,6.08,0.27265993,NaN,NaN
4.87,0.33799767,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.89,0.31446603,5.04,0.19694638,5.99,0.1,NaN,NaN
4.83,0.37752518,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.75,0.43519413,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.84,0.36845294,5.09,0.2876235,6.03,0.1714466,NaN,NaN
4.86,0.3487351,5.03,0.1714466,6.03,0.1714466,NaN,NaN
4.84,0.36845294,5.06,0.23868325,6.06,0.27779797,NaN,NaN
4.88,0.32659864,5.08,0.27265993,6.05,0.26111647,NaN,NaN
4.81,0.39427724,5.11,0.31446603,6.02,0.14070529,NaN,NaN
4.88,0.32659864,5.04,0.19694638,6.02,0.14070529,NaN,NaN
4.86,0.3487351,5.03,0.1714466,6.06,0.23868325,NaN,NaN
4.86,0.3487351,5.09,0.2876235,6.05,0.21904291,NaN,NaN
4.85,0.35887027,5.02,0.14070529,6.02,0.14070529,NaN,NaN
4.81,0.39427724,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.83,0.37752518,5.08,0.27265993,6.1,0.30151135,NaN,NaN
4.84,0.36845294,5.06,0.23868325,6.03,0.2227015,NaN,NaN
4.82,0.3861229,5.07,0.2564324,6.0,0.0,NaN,NaN
4.78,0.4163332,5.06,0.23868325,6.0,0.24618298,NaN,NaN
4.73,0.44619605,5.07,0.2564324,6.01,0.17378728,NaN,NaN
4.88,0.32659864,5.02,0.14070529,6.05,0.26111647,NaN,NaN
4.87,0.33799767,5.04,0.19694638,6.06,0.23868325,NaN,NaN
4.84,0.36845294,5.06,0.23868325,6.02,0.2,NaN,NaN
4.86,0.3487351,5.1,0.30151135,6.09,0.32082596,NaN,NaN
4.9,0.30151135,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.85,0.35887027,5.05,0.21904291,6.02,0.14070529,NaN,NaN
4.86,0.3487351,5.07,0.2564324,6.08,0.27265993,NaN,NaN
4.84,0.36845294,5.06,0.23868325,6.03,0.1714466,NaN,NaN
4.87,0.33799767,5.04,0.19694638,6.02,0.14070529,NaN,NaN
4.88,0.32659864,5.07,0.2564324,6.13,0.33799767,NaN,NaN
4.84,0.36845294,5.07,0.2564324,6.06,0.27779797,NaN,NaN
4.91,0.2876235,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.89,0.31446603,5.01,0.1,6.06,0.23868325,NaN,NaN
4.84,0.36845294,5.04,0.19694638,6.07,0.29318866,NaN,NaN
4.92,0.27265993,5.04,0.19694638,6.04,0.24287836,NaN,NaN
4.85,0.35887027,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.89,0.31446603,5.09,0.2876235,6.08,0.27265993,NaN,NaN
4.9,0.30151135,5.06,0.23868325,6.04,0.19694638,NaN,NaN
4.94,0.23868325,5.12,0.32659864,6.05,0.21904291,NaN,NaN
4.9,0.30151135,5.13,0.33799767,6.04,0.19694638,NaN,NaN
4.89,0.31446603,5.06,0.23868325,6.06,0.23868325,NaN,NaN
4.84,0.36845294,5.06,0.23868325,6.07,0.2564324,NaN,NaN
4.89,0.31446603,5.07,0.2564324,6.05,0.26111647,NaN,NaN
4.82,0.3861229,5.09,0.2876235,6.11,0.31446603,NaN,NaN
4.9,0.30151135,5.09,0.2876235,6.08,0.30748245,NaN,NaN
4.88,0.32659864,5.1,0.30151135,6.07,0.2564324,NaN,NaN
4.86,0.3487351,5.06,0.23868325,6.08,0.27265993,NaN,NaN
4.82,0.3861229,5.05,0.21904291,6.06,0.27779797,NaN,NaN
4.88,0.32659864,5.11,0.31446603,6.06,0.27779797,NaN,NaN
4.91,0.2876235,5.02,0.14070529,6.04,0.19694638,NaN,NaN
4.89,0.31446603,5.04,0.19694638,6.14,0.3487351,NaN,NaN
4.93,0.2564324,5.06,0.23868325,6.04,0.19694638,NaN,NaN
4.87,0.33799767,5.04,0.19694638,6.05,0.21904291,NaN,NaN
4.8,0.40201512,5.05,0.21904291,6.03,0.1714466,NaN,NaN
4.88,0.32659864,5.07,0.2564324,6.04,0.19694638,NaN,NaN
4.89,0.31446603,5.08,0.27265993,6.03,0.2227015,NaN,NaN
4.9,0.30151135,5.05,0.21904291,6.03,0.2227015,NaN,NaN
4.89,0.31446603,5.06,0.23868325,6.06,0.23868325,NaN,NaN
4.89,0.31446603,5.04,0.19694638,6.04,0.24287836,NaN,NaN
4.91,0.2876235,5.03,0.1714466,6.02,0.14070529,NaN,NaN
4.96,0.19694638,5.06,0.23868325,6.05,0.21904291,NaN,NaN
4.89,0.31446603,5.03,0.1714466,6.09,0.32082596,NaN,NaN
4.9,0.30151135,5.07,0.2564324,6.09,0.2876235,NaN,NaN
4.89,0.31446603,5.04,0.19694638,6.05,0.21904291,NaN,NaN
4.87,0.33799767,5.03,0.1714466,6.06,0.27779797,NaN,NaN
4.93,0.2564324,5.04,0.19694638,6.09,0.32082596,NaN,NaN
4.85,0.35887027,5.06,0.23868325,6.06,0.27779797,NaN,NaN
4.93,0.2564324,5.03,0.1714466,6.07,0.29318866,NaN,NaN
4.89,0.31446603,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.9,0.30151135,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.85,0.35887027,5.07,0.2564324,6.06,0.23868325,NaN,NaN
4.93,0.2564324,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.9,0.30151135,5.06,0.23868325,6.04,0.24287836,NaN,NaN
4.95,0.21904291,5.05,0.21904291,6.03,0.1714466,NaN,NaN
4.89,0.31446603,5.07,0.2564324,6.09,0.2876235,NaN,NaN
4.88,0.32659864,5.05,0.21904291,6.08,0.27265993,NaN,NaN
4.92,0.27265993,5.1,0.30151135,6.12,0.32659864,NaN,NaN
4.89,0.31446603,5.07,0.2564324,6.13,0.33799767,NaN,NaN
4.94,0.23868325,5.11,0.31446603,6.08,0.27265993,NaN,NaN
4.92,0.27265993,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.88,0.32659864,5.12,0.32659864,6.11,0.31446603,NaN,NaN
4.92,0.27265993,5.08,0.27265993,6.06,0.27779797,NaN,NaN
4.86,0.3487351,5.09,0.2876235,6.05,0.21904291,NaN,NaN
4.89,0.31446603,5.07,0.2564324,6.08,0.27265993,NaN,NaN
4.98,0.14070529,5.06,0.23868325,6.08,0.27265993,NaN,NaN
4.96,0.24287836,5.04,0.19694638,6.06,0.23868325,NaN,NaN
4.94,0.23868325,5.07,0.2564324,6.09,0.2876235,NaN,NaN
4.88,0.32659864,5.04,0.19694638,6.06,0.23868325,NaN,NaN
4.93,0.2564324,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.89,0.31446603,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.88,0.32659864,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.91,0.2876235,5.06,0.23868325,6.09,0.2876235,NaN,NaN
4.93,0.2564324,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.93,0.2564324,5.06,0.23868325,6.1,0.33333334,NaN,NaN
4.93,0.29318866,5.12,0.32659864,6.08,0.30748245,NaN,NaN
4.93,0.2564324,5.09,0.2876235,6.04,0.19694638,NaN,NaN
4.94,0.23868325,5.11,0.31446603,6.09,0.2876235,NaN,NaN
4.88,0.32659864,5.06,0.23868325,6.03,0.1714466,NaN,NaN
4.96,0.19694638,5.09,0.2876235,6.06,0.23868325,NaN,NaN
4.94,0.23868325,5.05,0.21904291,6.04,0.24287836,NaN,NaN
4.95,0.26111647,5.06,0.23868325,6.1,0.30151135,NaN,NaN
4.88,0.32659864,5.07,0.2564324,6.13,0.33799767,NaN,NaN
4.91,0.2876235,5.05,0.21904291,6.04,0.19694638,NaN,NaN
4.91,0.2876235,5.06,0.23868325,6.06,0.23868325,NaN,NaN
4.91,0.2876235,5.06,0.23868325,6.03,0.1714466,NaN,NaN
4.91,0.2876235,5.08,0.27265993,6.08,0.27265993,NaN,NaN
4.94,0.23868325,5.04,0.19694638,6.05,0.21904291,NaN,NaN
4.9,0.30151135,5.08,0.27265993,6.04,0.19694638,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.1,0.30151135,NaN,NaN
4.97,0.1714466,5.11,0.31446603,6.07,0.2564324,NaN,NaN
4.91,0.2876235,5.08,0.27265993,6.05,0.21904291,NaN,NaN
4.9,0.33333334,5.07,0.2564324,6.1,0.30151135,NaN,NaN
4.95,0.21904291,5.03,0.1714466,6.08,0.27265993,NaN,NaN
4.87,0.33799767,5.08,0.27265993,6.09,0.2876235,NaN,NaN
4.93,0.2564324,5.09,0.2876235,6.08,0.27265993,NaN,NaN
4.91,0.2876235,5.06,0.23868325,6.04,0.19694638,NaN,NaN
4.92,0.27265993,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.91,0.2876235,5.08,0.27265993,6.02,0.2,NaN,NaN
4.92,0.27265993,5.07,0.2564324,6.11,0.31446603,NaN,NaN
4.91,0.2876235,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.89,0.31446603,5.05,0.21904291,6.04,0.19694638,NaN,NaN
4.92,0.30748245,5.13,0.33799767,6.03,0.1714466,NaN,NaN
4.93,0.2564324,5.08,0.27265993,6.01,0.17378728,NaN,NaN
4.95,0.21904291,5.05,0.21904291,6.08,0.27265993,NaN,NaN
4.95,0.21904291,5.02,0.14070529,6.06,0.23868325,NaN,NaN
4.92,0.27265993,5.01,0.1,6.07,0.2564324,NaN,NaN
4.94,0.23868325,5.04,0.19694638,6.08,0.27265993,NaN,NaN
4.93,0.2564324,5.07,0.2564324,6.1,0.30151135,NaN,NaN
4.91,0.2876235,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.94,0.23868325,5.02,0.14070529,6.03,0.1714466,NaN,NaN
4.98,0.14070529,5.09,0.2876235,6.08,0.27265993,NaN,NaN
4.95,0.21904291,5.1,0.30151135,6.08,0.27265993,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.11,0.31446603,NaN,NaN
4.9,0.30151135,5.11,0.31446603,6.09,0.2876235,NaN,NaN
4.89,0.31446603,5.07,0.2564324,6.06,0.23868325,NaN,NaN
4.96,0.19694638,5.04,0.19694638,6.06,0.23868325,NaN,NaN
4.94,0.23868325,5.1,0.30151135,6.06,0.23868325,NaN,NaN
4.93,0.2564324,5.06,0.23868325,6.1,0.30151135,NaN,NaN
4.94,0.23868325,5.05,0.21904291,6.1,0.30151135,NaN,NaN
4.92,0.27265993,5.09,0.2876235,6.04,0.19694638,NaN,NaN
4.89,0.31446603,5.06,0.23868325,6.08,0.30748245,NaN,NaN
4.96,0.19694638,5.09,0.2876235,6.05,0.21904291,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.07,0.2564324,NaN,NaN
4.94,0.23868325,5.1,0.30151135,6.08,0.27265993,NaN,NaN
4.95,0.21904291,5.06,0.23868325,6.17,0.37752518,NaN,NaN
4.9,0.30151135,5.09,0.2876235,6.09,0.2876235,NaN,NaN
4.97,0.2227015,5.07,0.2564324,6.08,0.27265993,NaN,NaN
4.93,0.2564324,5.07,0.2564324,6.1,0.30151135,NaN,NaN
4.94,0.23868325,5.02,0.14070529,6.07,0.2564324,NaN,NaN
4.89,0.31446603,5.03,0.1714466,6.11,0.34509552,NaN,NaN
4.89,0.31446603,5.04,0.19694638,6.09,0.2876235,NaN,NaN
4.97,0.1714466,5.04,0.19694638,6.08,0.30748245,NaN,NaN
4.93,0.2564324,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.96,0.19694638,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.94,0.23868325,5.12,0.32659864,6.06,0.23868325,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.09,0.2876235,NaN,NaN
4.96,0.19694638,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.96,0.19694638,5.05,0.21904291,6.09,0.2876235,NaN,NaN
4.97,0.1714466,5.11,0.31446603,6.08,0.27265993,NaN,NaN
4.9,0.30151135,5.08,0.27265993,6.1,0.30151135,NaN,NaN
4.97,0.1714466,5.09,0.2876235,6.12,0.32659864,NaN,NaN
4.98,0.14070529,5.05,0.26111647,6.08,0.27265993,NaN,NaN
4.95,0.21904291,5.09,0.2876235,6.04,0.19694638,NaN,NaN
4.95,0.21904291,5.12,0.32659864,6.03,0.1714466,NaN,NaN
4.95,0.21904291,5.09,0.2876235,6.09,0.2876235,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.94,0.23868325,5.02,0.14070529,6.09,0.2876235,NaN,NaN
4.93,0.2564324,5.1,0.30151135,6.12,0.3561863,NaN,NaN
4.95,0.21904291,5.07,0.2564324,6.12,0.32659864,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.93,0.2564324,5.04,0.19694638,6.1,0.30151135,NaN,NaN
4.97,0.1714466,5.07,0.2564324,6.05,0.21904291,NaN,NaN
4.97,0.1714466,5.1,0.30151135,6.06,0.27779797,NaN,NaN
4.99,0.1,5.09,0.2876235,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.06,0.23868325,6.12,0.32659864,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.13,0.33799767,NaN,NaN
4.96,0.19694638,5.13,0.33799767,6.03,0.1714466,NaN,NaN
4.97,0.1714466,5.06,0.23868325,6.07,0.2564324,NaN,NaN
4.93,0.2564324,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.93,0.2564324,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.97,0.1714466,5.09,0.2876235,6.04,0.31526804,NaN,NaN
4.94,0.23868325,5.11,0.31446603,6.08,0.27265993,NaN,NaN
4.94,0.23868325,5.02,0.14070529,6.06,0.23868325,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.13,0.33799767,NaN,NaN
4.94,0.23868325,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.97,0.1714466,5.07,0.2564324,6.06,0.23868325,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.05,0.21904291,NaN,NaN
4.97,0.1714466,5.04,0.19694638,6.07,0.2564324,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.05,0.21904291,NaN,NaN
4.93,0.2564324,5.07,0.2564324,6.06,0.27779797,NaN,NaN
4.94,0.23868325,5.12,0.32659864,6.1,0.30151135,NaN,NaN
4.98,0.14070529,5.09,0.2876235,6.07,0.2564324,NaN,NaN
4.96,0.19694638,5.09,0.2876235,6.07,0.2564324,NaN,NaN
4.94,0.23868325,5.1,0.30151135,6.1,0.30151135,NaN,NaN
4.94,0.23868325,5.05,0.21904291,6.05,0.21904291,NaN,NaN
4.98,0.2,5.04,0.19694638,6.11,0.31446603,NaN,NaN
4.96,0.19694638,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.95,0.21904291,5.1,0.30151135,6.05,0.21904291,NaN,NaN
4.99,0.1,5.09,0.2876235,6.11,0.31446603,NaN,NaN
5.0,0.0,5.09,0.2876235,6.06,0.23868325,NaN,NaN
4.96,0.19694638,5.11,0.31446603,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.06,0.23868325,6.07,0.2564324,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.03,0.1714466,NaN,NaN
4.94,0.23868325,5.09,0.2876235,6.03,0.1714466,NaN,NaN
4.96,0.19694638,5.09,0.2876235,6.13,0.33799767,NaN,NaN
4.94,0.23868325,5.05,0.21904291,6.12,0.32659864,NaN,NaN
4.97,0.1714466,5.08,0.27265993,6.1,0.30151135,NaN,NaN
4.95,0.21904291,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.96,0.19694638,5.13,0.33799767,6.05,0.21904291,NaN,NaN
4.94,0.23868325,5.1,0.30151135,6.07,0.2564324,NaN,NaN
4.97,0.1714466,5.1,0.30151135,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.03,0.2227015,NaN,NaN
4.96,0.19694638,5.09,0.2876235,6.08,0.27265993,NaN,NaN
4.98,0.14070529,5.07,0.2564324,6.11,0.31446603,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.12,0.32659864,NaN,NaN
4.96,0.19694638,5.1,0.30151135,6.09,0.2876235,NaN,NaN
4.91,0.2876235,5.02,0.14070529,6.11,0.31446603,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.1,0.30151135,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.11,0.31446603,NaN,NaN
4.97,0.1714466,5.1,0.30151135,6.14,0.3487351,NaN,NaN
4.99,0.1,5.1,0.30151135,6.07,0.2564324,NaN,NaN
4.97,0.1714466,5.09,0.2876235,6.1,0.30151135,NaN,NaN
4.93,0.2564324,5.12,0.32659864,6.11,0.31446603,NaN,NaN
4.95,0.21904291,5.03,0.1714466,6.07,0.2564324,NaN,NaN
4.99,0.1,5.05,0.21904291,6.12,0.32659864,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.97,0.1714466,5.09,0.2876235,6.1,0.30151135,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.07,0.2564324,NaN,NaN
4.94,0.23868325,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.1,0.30151135,NaN,NaN
4.97,0.1714466,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.97,0.1714466,5.08,0.27265993,6.11,0.31446603,NaN,NaN
4.96,0.19694638,5.04,0.19694638,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.1,0.30151135,6.07,0.2564324,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.12,0.32659864,NaN,NaN
4.98,0.2,5.1,0.30151135,6.09,0.2876235,NaN,NaN
4.99,0.1,5.09,0.2876235,6.09,0.2876235,NaN,NaN
4.96,0.19694638,5.1,0.30151135,6.07,0.2564324,NaN,NaN
4.99,0.1,5.09,0.2876235,6.09,0.2876235,NaN,NaN
4.96,0.19694638,5.05,0.21904291,6.06,0.23868325,NaN,NaN
4.97,0.1714466,5.03,0.1714466,6.07,0.2564324,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.09,0.2876235,NaN,NaN
4.99,0.1,5.06,0.23868325,6.08,0.27265993,NaN,NaN
4.95,0.21904291,5.08,0.27265993,6.09,0.2876235,NaN,NaN
4.98,0.14070529,5.07,0.2564324,6.12,0.3561863,NaN,NaN
4.97,0.1714466,5.05,0.21904291,6.13,0.33799767,NaN,NaN
4.94,0.23868325,5.05,0.21904291,6.11,0.31446603,NaN,NaN
4.98,0.14070529,5.06,0.23868325,6.15,0.35887027,NaN,NaN
4.98,0.14070529,5.09,0.2876235,6.11,0.31446603,NaN,NaN
4.99,0.1,5.09,0.2876235,6.12,0.32659864,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.95,0.21904291,5.04,0.19694638,6.08,0.27265993,NaN,NaN
4.99,0.1,5.12,0.32659864,6.08,0.27265993,NaN,NaN
4.99,0.1,5.09,0.2876235,6.1,0.30151135,NaN,NaN
4.98,0.14070529,5.1,0.30151135,6.09,0.2876235,NaN,NaN
4.98,0.14070529,5.07,0.2564324,6.11,0.31446603,NaN,NaN
4.99,0.1,5.09,0.2876235,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.05,0.21904291,6.17,0.37752518,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.07,0.2564324,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.09,0.2876235,NaN,NaN
4.97,0.1714466,5.07,0.2564324,6.12,0.32659864,NaN,NaN
4.97,0.1714466,5.05,0.21904291,6.07,0.2564324,NaN,NaN
4.99,0.1,5.07,0.2564324,6.08,0.27265993,NaN,NaN
4.99,0.1,5.04,0.19694638,6.13,0.33799767,NaN,NaN
5.0,0.0,5.09,0.2876235,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.07,0.2564324,6.05,0.21904291,NaN,NaN
4.97,0.1714466,5.12,0.32659864,6.1,0.30151135,NaN,NaN
4.98,0.14070529,5.07,0.2564324,6.08,0.27265993,NaN,NaN
4.97,0.1714466,5.07,0.2564324,6.11,0.31446603,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.06,0.23868325,NaN,NaN
4.98,0.14070529,5.11,0.31446603,6.09,0.2876235,NaN,NaN
4.99,0.1,5.11,0.31446603,6.1,0.30151135,NaN,NaN
5.0,0.0,5.08,0.27265993,6.11,0.31446603,NaN,NaN
5.0,0.0,5.09,0.2876235,6.04,0.19694638,NaN,NaN
4.97,0.1714466,5.08,0.27265993,6.11,0.31446603,NaN,NaN
4.96,0.19694638,5.06,0.23868325,6.12,0.32659864,NaN,NaN
5.0,0.14213382,5.09,0.2876235,6.03,0.1714466,NaN,NaN
4.97,0.1714466,5.05,0.21904291,6.12,0.32659864,NaN,NaN
4.97,0.1714466,5.13,0.33799767,6.12,0.32659864,NaN,NaN
4.98,0.14070529,5.1,0.30151135,6.13,0.33799767,NaN,NaN
5.0,0.0,5.1,0.30151135,6.14,0.3487351,NaN,NaN
4.97,0.1714466,5.11,0.31446603,6.14,0.3487351,NaN,NaN
4.98,0.2,5.09,0.2876235,6.08,0.27265993,NaN,NaN
4.97,0.1714466,5.11,0.31446603,6.12,0.32659864,NaN,NaN
4.98,0.14070529,5.13,0.33799767,6.08,0.27265993,NaN,NaN
4.98,0.2,5.07,0.2564324,6.05,0.21904291,NaN,NaN
4.99,0.1,5.07,0.2564324,6.1,0.30151135,NaN,NaN
4.98,0.14070529,5.08,0.27265993,6.13,0.33799767,NaN,NaN
4.98,0.14070529,5.07,0.2564324,6.1,0.30151135,NaN,NaN
4.99,0.1,5.1,0.30151135,6.15,0.35887027,NaN,NaN
4.99,0.1,5.12,0.32659864,6.12,0.32659864,NaN,NaN
4.96,0.19694638,5.14,0.3487351,6.09,0.2876235,NaN,NaN
4.98,0.14070529,5.09,0.2876235,6.13,0.33799767,NaN,NaN
4.99,0.1,5.07,0.2564324,6.13,0.33799767,NaN,NaN
4.99,0.1,5.12,0.32659864,6.09,0.2876235,NaN,NaN
4.98,0.14070529,5.1,0.30151135,6.1,0.30151135,NaN,NaN
4.98,0.14070529,5.11,0.31446603,6.11,0.31446603,NaN,NaN
4.97,0.1714466,5.1,0.30151135,6.12,0.32659864,NaN,NaN
4.98,0.14070529,5.1,0.30151135,6.1,0.30151135,NaN,NaN
4.96,0.19694638,5.08,0.27265993,6.05,0.21904291,NaN,NaN
4.99,0.1,5.12,0.32659864,6.08,0.27265993,NaN,NaN
4.98,0.14070529,5.13,0.33799767,6.05,0.21904291,NaN,NaN
4.98,0.14070529,5.12,0.32659864,6.07,0.2564324,NaN,NaN
4.98,0.14070529,5.1,0.30151135,6.13,0.33799767,NaN,NaN
4.98,0.14070529,5.09,0.2876235,6.12,0.32659864,NaN,NaN
4.98,0.14070529,5.11,0.31446603,6.05,0.21904291,NaN,NaN
5.0,0.0,5.09,0.2876235,6.09,0.2876235,NaN,NaN


==> data/newton_its_single_pass.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30
2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4.0,2.15,2.27,2.86,2.97,3.0,3.0,3.0,3.0,3.0,3.0,2.95,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,2.24,2.17,2.4,2.29,2.73,2.88,2.91,3.0,3.0,3.0
8.0,2.51,2.99,3.17,4.0,3.98,4.55,5.07,5.39,5.89,6.0,3.72,3.62,3.5,3.57,3.43,3.32,3.21,3.15,3.0,3.0,2.69,2.5,2.68,2.77,2.89,2.99,3.0,3.0,3.0,3.0
16.0,2.76,3.1,3.78,4.08,4.15,4.68,5.08,5.52,5.95,6.0,3.78,3.66,3.71,3.61,3.71,3.45,3.31,3.12,3.02,3.0,2.51,2.64,2.69,2.83,2.95,2.98,3.0,3.0,3.0,3.0
32.0,3.02,3.51,4.09,4.44,4.22,4.92,5.02,5.41,5.86,6.0,3.83,3.71,3.69,3.64,3.71,3.54,3.47,3.16,3.0,3.0,2.61,2.63,2.66,2.75,2.9,2.98,3.0,3.0,3.0,3.0
64.0,3.81,3.97,4.66,4.56,4.44,5.02,5.13,5.27,5.83,5.98,3.87,3.73,3.69,3.76,3.75,3.56,3.51,3.22,3.01,3.0,2.53,2.63,2.7,2.88,2.98,2.97,3.0,3.0,3.0,3.0
128.0,4.38,4.34,4.94,4.83,4.85,5.03,5.11,5.29,5.68,5.99,4.0,3.73,3.65,3.68,3.66,3.57,3.5,3.18,3.01,3.0,2.64,2.67,2.71,2.76,2.9,3.0,3.0,3.0,3.0,3.0
256.0,5.0,4.4,5.0,4.92,5.0,5.01,5.04,5.2,5.52,6.0,4.04,3.73,3.7,3.8,3.71,3.56,3.55,3.15,3.02,3.0,2.61,2.63,2.71,2.89,2.95,2.98,3.0,3.0,3.0,3.0
512.0,5.0,4.38,5.03,5.03,5.0,5.0,5.03,5.13,5.36,5.9,3.97,3.82,3.74,3.7,3.77,3.59,3.45,3.19,3.03,3.0,2.75,2.7,2.72,2.79,2.96,2.98,3.0,3.0,3.0,3.0
1024.0,5.0,5.0,5.1,5.01,5.0,5.0,5.01,5.04,5.19,NaN,3.96,3.75,3.79,3.73,3.66,3.62,3.43,3.18,3.02,NaN,2.86,2.64,2.75,2.85,2.96,3.0,3.0,3.0,3.0,NaN
2048.0,5.0,5.0,5.07,5.26,5.03,5.0,5.0,5.04,5.07,NaN,4.07,3.79,3.76,3.71,3.78,3.61,3.55,3.25,3.01,NaN,2.86,2.68,2.69,2.84,2.98,2.99,3.0,3.0,3.0,NaN
4096.0,5.0,5.0,5.13,5.3,5.0,5.0,5.01,5.01,NaN,NaN,4.01,3.77,3.78,3.7,3.79,3.65,3.46,3.23,NaN,NaN,2.89,2.59,2.76,2.78,2.95,2.98,3.0,3.0,NaN,NaN
8192.0,5.16,5.03,5.14,5.29,5.03,5.0,5.0,5.0,NaN,NaN,4.06,3.79,3.7,3.75,3.73,3.61,3.47,3.21,NaN,NaN,2.84,2.69,2.66,2.86,2.94,3.0,3.0,3.0,NaN,NaN


==> data/newton_its_single_pass_diag.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33
2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4.0,2.77,2.66,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0
8.0,3.69,6.48,6.97,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,6.82,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,4.25,4.96,4.96,5.01,5.0,5.0,5.0,5.0,5.0,5.0,5.0
16.0,4.88,7.94,9.14,9.41,10.25,10.38,10.48,10.44,10.56,10.04,10.0,8.01,12.14,12.9,14.3,14.61,14.95,15.0,15.0,15.0,15.0,15.0,4.69,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0
32.0,5.42,9.47,10.95,10.28,10.5,10.97,10.95,10.65,10.56,10.33,10.1,9.55,12.53,16.24,15.46,16.7,16.84,16.96,16.95,16.97,16.97,16.94,4.74,5.0,5.0,5.06,5.05,5.0,5.0,5.0,5.0,5.0,5.0
64.0,8.92,9.65,10.94,10.78,10.87,11.06,10.96,10.82,10.82,10.49,10.2,9.91,12.67,16.08,16.11,16.87,16.96,17.14,16.99,17.02,16.98,16.97,4.99,5.0,5.01,5.07,5.0,5.0,5.0,5.0,5.0,5.0,5.0
128.0,10.67,9.91,11.05,10.96,11.08,11.07,10.97,10.9,10.79,10.41,10.23,11.72,12.67,16.1,16.55,17.07,17.12,17.11,17.09,17.02,16.99,17.0,5.0,5.0,5.0,5.04,5.06,5.0,5.0,5.0,5.0,5.0,5.0
256.0,10.55,9.97,11.14,11.48,11.41,11.08,10.99,10.93,10.9,10.55,NaN,11.78,12.91,16.2,17.09,17.44,17.21,17.3,17.06,17.01,16.99,NaN,5.0,5.0,5.02,5.03,5.01,5.0,5.0,5.0,5.0,5.0,NaN
512.0,10.6,10.74,11.24,11.97,11.41,11.07,11.0,10.99,10.88,10.57,NaN,11.76,13.86,16.1,17.1,17.49,17.43,17.39,17.16,17.05,17.0,NaN,5.0,5.0,5.08,5.08,5.04,5.0,5.0,5.0,5.0,5.0,NaN
1024.0,10.62,11.28,11.64,11.98,11.49,11.2,11.0,11.0,10.96,NaN,NaN,11.71,14.42,16.22,17.58,17.67,17.69,17.52,17.17,17.02,NaN,NaN,5.0,5.01,5.17,5.13,5.04,5.01,5.0,5.0,5.0,NaN,NaN
2048.0,10.61,11.49,11.83,11.93,11.68,11.21,11.0,11.0,10.95,NaN,NaN,12.19,15.29,16.91,17.59,17.83,17.87,17.69,17.15,17.05,NaN,NaN,5.0,5.06,5.41,5.19,5.07,5.02,5.0,5.0,5.0,NaN,NaN
4096.0,10.62,11.48,12.28,12.2,11.75,11.23,11.0,11.0,NaN,NaN,NaN,12.36,15.38,16.96,18.54,17.93,17.95,17.75,17.3,NaN,NaN,NaN,5.0,5.09,5.23,5.28,5.03,5.01,5.01,5.0,NaN,NaN,NaN
8192.0,10.8,12.06,12.27,12.2,11.9,11.52,11.02,11.0,NaN,NaN,NaN,12.94,15.46,17.18,18.44,18.09,18.0,17.83,17.42,NaN,NaN,NaN,5.0,5.44,5.57,5.32,5.06,5.0,5.0,5.0,NaN,NaN,NaN


==> data/times_diffusion.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
0.057192866,0.0047672596,0.25287595,0.016737659,0.0038066306,9.2601316e-05,6.98,0.5120764,10.332691,10.334382,0.107785426,0.009674947,0.6406624,0.05520854,0.0049976725,0.00030643656,9.53,0.57656246,9.677534,9.676078,0.15758753,0.010896119,1.1102443,0.03521241,0.004314294,4.825803e-05,15.49,1.0870682,13.136557,13.136679
0.07603063,0.013312061,0.34718296,0.06693901,0.005526644,0.00032971177,6.45,0.5573204,24.371643,24.371033,0.082660675,0.006309653,0.559936,0.025122892,0.004373207,9.47631e-05,8.65,0.625631,25.537012,25.53271,0.18633094,0.015154375,1.1845791,0.06891549,0.004855201,0.00023661395,16.44,1.1038958,23.136337,23.134922
0.055397328,0.003894359,0.26165387,0.018414758,0.0041180854,0.00013334888,6.08,0.27265993,36.55913,36.54236,0.0833397,0.005564443,0.5594987,0.028236615,0.0041655363,5.7946403e-05,8.58,0.5160064,14.134224,14.133812,0.15423296,0.01005949,1.0830979,0.034791317,0.004322786,7.773822e-05,15.98,0.9637888,13.475386,13.475038
0.04962827,0.0039303973,0.24980198,0.018243955,0.0037706944,8.522649e-05,6.18,0.41145223,23.95488,23.950233,0.12153771,0.016684473,0.6508832,0.055746794,0.0054483684,0.00061477826,9.53,0.85817516,16.556004,16.556019,0.27750033,0.012657627,1.0308,0.035783477,0.003954759,3.3494372e-05,18.44,0.8326664,18.149323,18.150486
0.17583586,0.016190687,0.24712421,0.025059592,0.003695242,6.3752945e-05,12.28,1.1554002,630792.06,630789.5,0.4146753,0.053149443,0.5112935,0.033842817,0.003954998,0.00014115887,16.04,2.088545,9214310.0,9214317.0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.84317565,0.35393146,0.26953956,0.023178874,0.004291074,0.000116136966,15.09,6.2167826,NaN,1786098.9,2.3495412,0.9773962,0.5215139,0.03158703,0.0038339328,4.6940888e-05,19.61,8.016265,NaN,24928094.0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.735447,2.8826673,0.25261846,0.009600413,0.004018143,5.8521622e-05,15.8,7.8263993,NaN,2717788.0,15.4334545,5.742892,0.53632337,0.034075536,0.0045951954,0.0001054934,18.63,6.792234,NaN,37016396.0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> data/times_diffusion_celeba.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
0.053573877,0.0047604614,0.27909467,0.011152455,0.0031629016,4.5952667e-05,7.24,0.6531973,5.2499495,5.250501,0.0726034,0.005689776,0.5550924,0.007490744,0.003148511,2.4864104e-05,9.01,0.7176702,5.7660217,5.766049,0.15939666,0.018502653,1.1732401,0.03952796,0.0033308067,2.612348e-05,13.73,1.6382732,5.8589916,5.8558974
0.09326157,0.0062074317,0.2860301,0.012292984,0.0032332346,5.0518083e-05,8.36,0.5599423,4.8755217,4.8756638,0.20843787,0.012203963,0.5934099,0.014664203,0.0034470034,0.000101425925,10.85,0.59246105,4.9450555,4.944142,0.58207136,0.03432667,1.181189,0.021605816,0.0034695107,6.978885e-05,16.18,0.92529,5.3766904,5.373546
0.41898236,0.032586742,0.29058895,0.013197203,0.003306783,9.201763e-05,11.04,0.8518548,23.509317,23.510773,1.1893401,0.08756772,0.5485514,0.004525734,0.0030941009,3.7990103e-05,15.03,1.114233,311.23834,311.23956,3.6546586,0.49890524,1.114033,0.02301002,0.0031623738,7.481815e-05,19.67,2.6706598,81846.9,81846.82
3.430503,0.28948024,0.283677,0.016284348,0.003221747,4.211655e-05,14.59,1.2316942,12376.188,12376.188,10.10924,0.7752134,0.5537484,0.0069674077,0.003187863,5.066058e-05,19.17,1.4706213,180665.75,180665.77,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> data/times_diffusion_cifar.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
0.06119866,0.0041994103,0.35977525,0.017158305,0.0042979834,5.420935e-05,6.72,0.47311562,3.1923268,3.1923704,0.09389972,0.0053408626,0.7107324,0.019162226,0.0042294455,6.3789375e-05,9.56,0.5563227,1.3710585,1.3710854,0.2681894,0.009350543,1.4418762,0.011801882,0.0042787623,2.0699465e-05,19.97,0.7028801,0.9416042,0.94162744
0.098941766,0.00584677,0.35937035,0.010421418,0.0042989408,5.4241133e-05,7.7,0.4605662,0.12569071,0.12569337,0.24087825,0.014085104,0.7137258,0.00956024,0.0042514172,5.191157e-05,11.77,0.694204,0.14224374,0.14222765,0.81513613,0.02249986,1.4396319,0.011759415,0.0042887996,2.2459712e-05,21.83,0.6039433,0.21172208,0.21175393


==> data/times_forward_training_evolution.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23
0.058121186,0.05517769,0.012245065,0.0014778024,4.5786448,2.274355,0.10575878,0.06020918,0.014357422,0.0046104095,7.4337525,2.2129536,0.20910494,0.05972767,0.020399109,0.0025005573,10.2574,1.7297516,NaN,NaN,NaN,NaN,NaN,NaN
0.052607123,0.003430082,0.012073198,0.00088972255,4.3748293,0.36813003,0.100788504,0.012515445,0.0136875175,0.0016287694,7.445286,1.2091322,0.20437159,0.015191092,0.019950336,0.0024529365,10.410626,1.590901,NaN,NaN,NaN,NaN,NaN,NaN
0.05172386,0.002250162,0.012017751,0.00080208597,4.3192973,0.2964652,0.09965836,0.009133748,0.013556651,0.0031596906,7.509193,0.97528374,0.20391303,0.015131617,0.02062659,0.0023123985,9.987417,1.1811548,NaN,NaN,NaN,NaN,NaN,NaN
0.051770974,0.0025707984,0.01203264,0.0007862975,4.313309,0.25058678,0.100406915,0.011179468,0.013536278,0.00179765,7.515263,1.1562971,0.1966228,0.0049525527,0.020778842,0.0021987266,9.576298,1.133677,NaN,NaN,NaN,NaN,NaN,NaN
0.050897535,0.0017562662,0.012728882,0.009879087,4.3022594,0.44308457,0.097433046,0.0067388066,0.013500798,0.001412278,7.2833815,0.83634865,0.19646285,0.007064498,0.020909047,0.001104905,9.418079,0.5373426,NaN,NaN,NaN,NaN,NaN,NaN
0.051729716,0.0036010896,0.01201376,0.00075399945,4.31735,0.3379224,0.099873744,0.007500168,0.013853048,0.0020657622,7.323345,0.95975167,0.19880131,0.01576426,0.022510171,0.0021509011,8.9131365,1.1269485,NaN,NaN,NaN,NaN,NaN,NaN
0.051965505,0.0021677117,0.01232859,0.002204313,4.273718,0.38735974,0.09869704,0.005945491,0.014124974,0.004510411,7.219443,0.9536409,0.1972028,0.012843687,0.024614885,0.0024991785,8.091628,0.9606957,NaN,NaN,NaN,NaN,NaN,NaN
0.052091006,0.00284057,0.01249231,0.0036419462,4.267804,0.40655026,0.09777899,0.008261209,0.014059578,0.00567211,7.24848,1.0667161,0.19497189,0.006286486,0.02482845,0.0016019044,7.885735,0.5777371,NaN,NaN,NaN,NaN,NaN,NaN
0.051748518,0.0026762818,0.012066363,0.00100598,4.3106914,0.3467835,0.09869447,0.009650366,0.01455843,0.0026015367,6.94684,1.1786319,0.19803593,0.018763827,0.025600111,0.002017036,7.769357,0.81473374,NaN,NaN,NaN,NaN,NaN,NaN
0.051918507,0.003045954,0.012167902,0.0009876604,4.2885118,0.36409426,0.10086213,0.011090304,0.015637243,0.006254524,6.827972,1.3216933,0.19529171,0.007194761,0.025789276,0.0017416993,7.6046863,0.5571029,NaN,NaN,NaN,NaN,NaN,NaN
0.053313114,0.0036026496,0.012801638,0.0026755966,4.249167,0.52870566,0.098547354,0.0051779817,0.016288994,0.005951728,6.3464417,1.0766926,0.19695337,0.01139752,0.025994673,0.0020951831,7.6170473,0.6746363,NaN,NaN,NaN,NaN,NaN,NaN
0.051681995,0.002571073,0.012548696,0.0021662756,4.1810384,0.4254025,0.09806166,0.0069770208,0.015412729,0.0022385116,6.493391,1.0612394,0.19694492,0.010670479,0.026617559,0.0022676399,7.4409575,0.612877,NaN,NaN,NaN,NaN,NaN,NaN
0.053639837,0.0061936784,0.012734162,0.0012903132,4.2547717,0.6700645,0.10132474,0.012519516,0.016557937,0.0035860275,6.262091,1.0489762,0.19531046,0.009503904,0.026303068,0.0021364617,7.4687657,0.6526532,NaN,NaN,NaN,NaN,NaN,NaN
0.052930154,0.0032472177,0.012906602,0.0015720604,4.151539,0.49766237,0.09871656,0.008007532,0.017001018,0.0055363704,6.0460157,0.98151463,0.19589527,0.011287611,0.026832957,0.002631787,7.366532,0.82010615,NaN,NaN,NaN,NaN,NaN,NaN
0.05366429,0.0029901604,0.0132269235,0.002194637,4.134154,0.54048723,0.10245275,0.011949562,0.017174663,0.002347148,6.0213184,0.7215999,0.19401167,0.0057543134,0.027120864,0.002296594,7.203385,0.63232416,NaN,NaN,NaN,NaN,NaN,NaN
0.053585958,0.002531508,0.013546555,0.00185617,4.0184226,0.50936556,0.096923314,0.0044042915,0.01695446,0.0034620254,5.8263025,0.6281361,0.19347316,0.006754876,0.026932634,0.0023496947,7.236804,0.67114145,NaN,NaN,NaN,NaN,NaN,NaN
0.053392574,0.0026390909,0.013836996,0.0018876886,3.9237995,0.5232547,0.101528026,0.008409536,0.017126212,0.0018477757,5.9775476,0.7011103,0.1942383,0.006997451,0.027505174,0.0027570042,7.124936,0.68492156,NaN,NaN,NaN,NaN,NaN,NaN
0.05367795,0.0060941316,0.014476074,0.006307434,3.9343789,0.75181514,0.0988797,0.0059969677,0.017671127,0.004092461,5.749006,0.81455934,0.19336824,0.0061160307,0.027054837,0.0023499622,7.1984534,0.63845193,NaN,NaN,NaN,NaN,NaN,NaN
0.052622188,0.0022300156,0.014971439,0.0056699924,3.6830676,0.5983147,0.09913475,0.005314337,0.017024184,0.0021821312,5.8912897,0.61270994,0.19332987,0.010111603,0.027409472,0.0025622286,7.1115947,0.73008895,NaN,NaN,NaN,NaN,NaN,NaN
0.05216679,0.002823856,0.014799025,0.0020633803,3.5878968,0.5121795,0.09851637,0.008444472,0.017190162,0.0021227235,5.7939286,0.6919271,0.19324787,0.0078729745,0.027625136,0.002570096,7.0552692,0.71115655,NaN,NaN,NaN,NaN,NaN,NaN
0.052373335,0.0024158994,0.014964762,0.0022585467,3.5642807,0.48639923,0.09895721,0.012450074,0.01750919,0.0020068816,5.719431,0.9520409,0.19128539,0.004849255,0.027854048,0.002430322,6.917873,0.6130902,NaN,NaN,NaN,NaN,NaN,NaN
0.052630544,0.0033050785,0.014832776,0.0014638663,3.5841973,0.4370975,0.09984436,0.011300512,0.018000918,0.002326274,5.6213984,0.87372154,0.19454077,0.0081477435,0.02794012,0.0024638758,7.0201597,0.7233814,NaN,NaN,NaN,NaN,NaN,NaN
0.052369643,0.0025572288,0.01526652,0.001159173,3.4460309,0.26664433,0.106831,0.016505595,0.018689105,0.0033428462,5.7756596,0.64886,0.19234672,0.00657871,0.027260654,0.002431105,7.108666,0.64389926,NaN,NaN,NaN,NaN,NaN,NaN
0.052627202,0.0038652683,0.01548687,0.002631813,3.4478846,0.41308108,0.10795146,0.017533766,0.019335186,0.0030090131,5.641952,0.8765604,0.19573927,0.008394683,0.02733849,0.0024655834,7.214153,0.6825731,NaN,NaN,NaN,NaN,NaN,NaN
0.052227873,0.0020803392,0.015278173,0.0010152693,3.4312937,0.23796642,0.102704376,0.014111557,0.01873201,0.0029132308,5.551498,0.8008362,0.1917256,0.005150795,0.027814366,0.0024280457,6.943471,0.6152459,NaN,NaN,NaN,NaN,NaN,NaN
0.052375656,0.0023680474,0.015058821,0.0006930281,3.4846475,0.2188923,0.10049247,0.01252918,0.018470693,0.0022414238,5.529323,1.0443698,0.1934945,0.013472279,0.027752649,0.0025079672,7.0223494,0.7220765,NaN,NaN,NaN,NaN,NaN,NaN
0.05265621,0.0024979147,0.015410588,0.0007720474,3.4236298,0.21006308,0.09726585,0.0044439677,0.019324685,0.0027187474,5.113397,0.6321188,0.19104826,0.0048399344,0.028050186,0.005022762,6.9255176,0.739619,NaN,NaN,NaN,NaN,NaN,NaN
0.052081052,0.0020622876,0.015339712,0.00088490534,3.4052072,0.22185728,0.09664978,0.0030930794,0.01957615,0.0059464746,5.1226406,0.73708194,0.1910172,0.0051123225,0.027711077,0.002261013,6.9429555,0.6451916,NaN,NaN,NaN,NaN,NaN,NaN
0.0519865,0.002324126,0.015200661,0.00086987123,3.430904,0.24683814,0.09774663,0.005661828,0.019581234,0.0023173594,5.0493007,0.57729214,0.1935142,0.010359574,0.027621116,0.0024656183,7.06198,0.7537593,NaN,NaN,NaN,NaN,NaN,NaN
0.054411493,0.00437665,0.015990669,0.001487969,3.4214692,0.32633626,0.09867802,0.005189877,0.019514477,0.0019278788,5.0982704,0.5033461,0.1965565,0.017588709,0.027676564,0.0023932324,7.145904,0.80528253,NaN,NaN,NaN,NaN,NaN,NaN
0.053282768,0.0049933465,0.015523319,0.0009933073,3.4413233,0.3346813,0.106415816,0.017679827,0.02099426,0.006954449,5.241682,0.9012063,0.19070789,0.0047295447,0.028039023,0.0021786464,6.843164,0.5682346,NaN,NaN,NaN,NaN,NaN,NaN
0.05216409,0.002274734,0.01566743,0.0013603176,3.3461547,0.23801644,0.1226569,0.018564064,0.023495719,0.0030803732,5.2427464,0.60546106,0.1917885,0.006342107,0.027767785,0.0020453632,6.9448943,0.5671124,NaN,NaN,NaN,NaN,NaN,NaN
0.05445145,0.0048369844,0.015802203,0.0013621507,3.4591308,0.32139248,0.10325414,0.015481752,0.020476367,0.0027052113,5.069274,0.5944617,0.19432504,0.006893194,0.027929103,0.0022834314,7.0045958,0.6299417,NaN,NaN,NaN,NaN,NaN,NaN
0.054580975,0.0054889144,0.016209763,0.0018705131,3.395511,0.4081245,0.09964731,0.010585975,0.020110138,0.004775796,5.0698605,0.6840168,0.19075257,0.0054989164,0.028008536,0.0019380199,6.844753,0.53613883,NaN,NaN,NaN,NaN,NaN,NaN
0.05532408,0.006325796,0.016009826,0.0015002389,3.4615088,0.293012,0.09951383,0.008946521,0.020108914,0.0023086946,4.985174,0.48701975,0.18991596,0.003957633,0.027655602,0.0023531741,6.9167967,0.6081077,NaN,NaN,NaN,NaN,NaN,NaN
0.053651072,0.0036465863,0.015928876,0.0013964069,3.3891537,0.3324928,0.10241714,0.013135672,0.020386357,0.00267049,5.0682125,0.6583554,0.19332708,0.0059865597,0.02819907,0.002126214,6.893489,0.551089,NaN,NaN,NaN,NaN,NaN,NaN
0.05336267,0.003734867,0.015503578,0.0009809581,3.453068,0.29486838,0.099723585,0.011365538,0.020324683,0.0057889535,5.047738,0.72767437,0.19012009,0.0040426636,0.028152313,0.0020636867,6.7908263,0.53735846,NaN,NaN,NaN,NaN,NaN,NaN
0.05303499,0.002945619,0.015788224,0.0015335919,3.3790066,0.26582548,0.09710834,0.0071913004,0.018946093,0.0019851292,5.1785936,0.6444696,0.19083445,0.004504986,0.028067665,0.0021689031,6.8428698,0.59534085,NaN,NaN,NaN,NaN,NaN,NaN
0.051834665,0.0022931385,0.015556032,0.001248179,3.3490741,0.2599146,0.1002261,0.0130523285,0.020474665,0.006078247,5.0372596,0.85160434,0.19082083,0.00585734,0.02826111,0.0023865064,6.7980433,0.59345055,NaN,NaN,NaN,NaN,NaN,NaN
0.053134378,0.0030913264,0.015744828,0.0019506383,3.4054224,0.31869772,0.09705397,0.0047285524,0.019520156,0.0019797692,5.0168395,0.5112666,0.1901543,0.0045045456,0.028473133,0.0017689185,6.7053967,0.46707729,NaN,NaN,NaN,NaN,NaN,NaN
0.05419487,0.0030978478,0.016274283,0.0016484123,3.3563275,0.32265177,0.099303514,0.00897214,0.01999564,0.002828747,5.0238976,0.55717736,0.19092095,0.004017879,0.027897697,0.0021591373,6.8862877,0.57696855,NaN,NaN,NaN,NaN,NaN,NaN
0.05413009,0.0021978775,0.016266404,0.001383107,3.3489318,0.28540552,0.09749837,0.007991904,0.019325357,0.0023325514,5.103743,0.6395774,0.1925348,0.008202308,0.028173773,0.0021240404,6.8772697,0.65977216,NaN,NaN,NaN,NaN,NaN,NaN
0.05465242,0.0030393244,0.016412564,0.0013463973,3.3485346,0.29525587,0.09709005,0.0044409786,0.019738777,0.0025511805,4.981184,0.5505439,0.19113076,0.011207705,0.028369151,0.0020523325,6.7725196,0.6257146,NaN,NaN,NaN,NaN,NaN,NaN
0.055559788,0.0033278447,0.016654652,0.0017601956,3.3655636,0.3433382,0.096949704,0.007345169,0.01983186,0.008079088,5.098685,0.81342566,0.19276918,0.0062985444,0.028571183,0.0019044395,6.779571,0.54598844,NaN,NaN,NaN,NaN,NaN,NaN
0.055736385,0.00320944,0.016806047,0.0015379486,3.341458,0.33741924,0.09935625,0.010966964,0.019692337,0.0025309369,5.0748277,0.44774446,0.18913077,0.0037666492,0.028896589,0.0016938744,6.5687423,0.4299832,NaN,NaN,NaN,NaN,NaN,NaN
0.05465795,0.0022856423,0.01712208,0.0067393165,3.3155456,0.39310724,0.09864964,0.008199123,0.020250192,0.0055935504,4.9974804,0.64052707,0.1904228,0.0114191985,0.028376656,0.0021887799,6.7488465,0.6375695,NaN,NaN,NaN,NaN,NaN,NaN
0.054732386,0.004402702,0.016231222,0.0012887269,3.391097,0.37377095,0.099542715,0.010845367,0.021173267,0.007855896,4.9071836,0.7924857,0.19108444,0.0053541223,0.028565004,0.0017740652,6.7162075,0.47459158,NaN,NaN,NaN,NaN,NaN,NaN
0.05449541,0.0028337175,0.016131645,0.0013976659,3.3979867,0.28861716,0.09975809,0.010818959,0.020390006,0.0048278216,4.99601,0.61486375,0.19108582,0.007994951,0.028461866,0.0018641987,6.744143,0.54770327,NaN,NaN,NaN,NaN,NaN,NaN
0.05581544,0.0036227661,0.01671816,0.0016035334,3.3652368,0.3561683,0.10111976,0.011457685,0.020245623,0.0022260924,5.0325913,0.6301734,0.18918328,0.0037766998,0.028718669,0.0014266614,6.603544,0.35106632,NaN,NaN,NaN,NaN,NaN,NaN
0.055867773,0.0046730456,0.016584093,0.001716346,3.399129,0.41550955,0.09808524,0.0076218303,0.019561214,0.0013817148,5.0344133,0.48183313,0.18913555,0.0051741246,0.028589478,0.0020096034,6.6487617,0.5120601,NaN,NaN,NaN,NaN,NaN,NaN
0.055720557,0.004792416,0.016376093,0.0013739744,3.4222653,0.3776184,0.101993024,0.01323996,0.020812701,0.0030674348,4.93786,0.5443982,0.18974525,0.004262684,0.028557517,0.0018907886,6.6743407,0.4852665,NaN,NaN,NaN,NaN,NaN,NaN
0.05323207,0.0021417413,0.016148793,0.0014238793,3.3185763,0.28610167,0.09796449,0.010336008,0.019912679,0.0018640817,4.9536,0.61941445,0.19030719,0.004618045,0.028437957,0.0018294873,6.7202425,0.47601384,NaN,NaN,NaN,NaN,NaN,NaN
0.052273285,0.0043886513,0.015700728,0.0013143698,3.3511503,0.38139507,0.09906462,0.009135518,0.0206608,0.003291604,4.8666725,0.663228,0.18890263,0.0034734877,0.028710084,0.001573941,6.6006646,0.40576687,NaN,NaN,NaN,NaN,NaN,NaN
0.052642833,0.0023629023,0.015804326,0.0015693833,3.3545063,0.280274,0.09805464,0.007054929,0.020615987,0.005871429,4.8811903,0.5745371,0.18883783,0.004388648,0.028747031,0.0015854056,6.591465,0.4419966,NaN,NaN,NaN,NaN,NaN,NaN
0.052957706,0.0034170905,0.016029458,0.001762029,3.3350363,0.35981256,0.09822103,0.0075798184,0.01988383,0.0020154135,4.981304,0.5614329,0.18955353,0.0048810984,0.028796539,0.001957632,6.6148634,0.5127398,NaN,NaN,NaN,NaN,NaN,NaN
0.05439597,0.0052672382,0.016834814,0.00451992,3.329691,0.5083911,0.10027163,0.012632292,0.02120162,0.0062058223,4.833141,0.53150934,0.18849126,0.0034372364,0.028470151,0.0017496499,6.6457505,0.4306396,NaN,NaN,NaN,NaN,NaN,NaN
0.052948095,0.0042721997,0.01625836,0.0018870098,3.293336,0.43572965,0.10390797,0.01476018,0.020734541,0.002583784,5.034375,0.59569836,0.19103298,0.011446601,0.028893549,0.0016227214,6.632776,0.5461833,NaN,NaN,NaN,NaN,NaN,NaN
0.053350776,0.0038169255,0.016112652,0.0016709003,3.3401504,0.37696326,0.101489514,0.01197871,0.020881185,0.003011728,4.9013844,0.5077348,0.1894032,0.0038176994,0.028822463,0.0018492541,6.5995317,0.46527803,NaN,NaN,NaN,NaN,NaN,NaN
0.053712007,0.0067869183,0.01601369,0.0017917732,3.379934,0.4452507,0.09947955,0.009835456,0.020479992,0.0019130372,4.8871274,0.5463431,0.18992637,0.0044688475,0.028965114,0.0020640602,6.5898466,0.49647087,NaN,NaN,NaN,NaN,NaN,NaN
0.05302126,0.0037916352,0.01594918,0.0016532743,3.3565502,0.39712337,0.100205585,0.00661582,0.021006271,0.0038023514,4.8765287,0.70516086,0.18910924,0.00437515,0.02877208,0.0018862761,6.6020265,0.48060212,NaN,NaN,NaN,NaN,NaN,NaN
0.054148465,0.0038878089,0.016614703,0.0017747496,3.29045,0.37121344,0.10020604,0.00965282,0.02050016,0.005382696,5.006881,0.7088289,0.1893513,0.00423196,0.028751345,0.0018864854,6.615118,0.47695777,NaN,NaN,NaN,NaN,NaN,NaN
0.052412078,0.0039016397,0.016033655,0.0015892229,3.2949133,0.3587229,0.09982231,0.00548717,0.020174682,0.0018263413,4.9848714,0.49649295,0.18917124,0.0054586376,0.028689675,0.0016939254,6.6185865,0.46730453,NaN,NaN,NaN,NaN,NaN,NaN
0.05207064,0.0028994344,0.016000021,0.0016511065,3.28086,0.3112659,0.099985816,0.006306607,0.020188794,0.002186662,5.001601,0.56422,0.18870209,0.0038377522,0.028751988,0.0015193742,6.5824084,0.39295638,NaN,NaN,NaN,NaN,NaN,NaN
0.05198904,0.0031590438,0.015609987,0.0012648999,3.3471377,0.28319204,0.098858096,0.0034482568,0.02010671,0.002114313,4.95891,0.446113,0.1888824,0.003927171,0.028810464,0.0016796852,6.579213,0.42438698,NaN,NaN,NaN,NaN,NaN,NaN
0.05241825,0.0027649545,0.015953213,0.0015734526,3.3137393,0.33777723,0.100909345,0.009535463,0.020444594,0.0020714016,4.962294,0.47407508,0.19015403,0.0053631184,0.028989,0.0022529876,6.5939507,0.49107748,NaN,NaN,NaN,NaN,NaN,NaN
0.052175827,0.0033544092,0.015959533,0.0016237797,3.2979271,0.35056436,0.09903287,0.005494579,0.020115374,0.0030206537,4.9837804,0.51549137,0.18912548,0.00350956,0.028893027,0.0018255924,6.573736,0.466983,NaN,NaN,NaN,NaN,NaN,NaN
0.05311208,0.0042929547,0.016112795,0.0018611035,3.3326702,0.42908433,0.10029482,0.007486508,0.02008248,0.0016673711,5.0252013,0.5428233,0.18924344,0.0048718713,0.02910787,0.0018821645,6.5273585,0.44587642,NaN,NaN,NaN,NaN,NaN,NaN
0.052660093,0.0040680286,0.016317561,0.0018212061,3.2609198,0.39650968,0.099673964,0.006555986,0.0210323,0.006438756,4.9143205,0.70383346,0.19018097,0.011711724,0.029257491,0.002092857,6.5318017,0.6010567,NaN,NaN,NaN,NaN,NaN,NaN
0.05318828,0.0037174993,0.016249137,0.0023201478,3.3153324,0.383507,0.10036738,0.007315626,0.020274177,0.0017522732,4.9808946,0.51688653,0.19139227,0.0063649947,0.029020404,0.0013006176,6.6099534,0.40390253,NaN,NaN,NaN,NaN,NaN,NaN
0.052427635,0.0023280052,0.016314432,0.0018218806,3.2483118,0.34870696,0.1032633,0.0132622905,0.020615323,0.0059434227,5.1423855,0.7699262,0.18908757,0.0040343697,0.029109938,0.0014316982,6.5115952,0.35494673,NaN,NaN,NaN,NaN,NaN,NaN
0.052640658,0.0022506348,0.016566081,0.0018666709,3.2134702,0.3501708,0.10052869,0.008774807,0.02019591,0.0019833164,5.020855,0.6350606,0.18951179,0.004118534,0.029385049,0.002943157,6.4938335,0.49628946,NaN,NaN,NaN,NaN,NaN,NaN
0.052556213,0.002669147,0.01675345,0.004244818,3.2149148,0.38676986,0.09895117,0.0030010273,0.020465111,0.0022039455,4.8777256,0.43029913,0.1900597,0.005547659,0.028522076,0.0015713337,6.684991,0.43756577,NaN,NaN,NaN,NaN,NaN,NaN
0.051886044,0.0028834185,0.01638859,0.0016765423,3.1968906,0.3499079,0.10246099,0.010422065,0.02146782,0.0061094225,4.894867,0.5950897,0.18981354,0.004294844,0.028798288,0.0019546137,6.621517,0.48049897,NaN,NaN,NaN,NaN,NaN,NaN
0.05201808,0.0036406533,0.016316554,0.0020197902,3.2249722,0.38749543,0.100232214,0.009093184,0.020347537,0.0019845825,4.9560065,0.51975256,0.18929985,0.0049931165,0.028959366,0.0016284143,6.5595293,0.4460813,NaN,NaN,NaN,NaN,NaN,NaN
0.052360546,0.0045254063,0.016494941,0.0019122892,3.212067,0.42221895,0.09990049,0.007955888,0.020116882,0.0014936908,4.987501,0.49370554,0.18966149,0.0054310793,0.0287598,0.00185211,6.6236753,0.49439487,NaN,NaN,NaN,NaN,NaN,NaN
0.05224204,0.0029221298,0.016060306,0.0018219893,3.2879376,0.3604018,0.102060705,0.011957252,0.02056866,0.0023240913,5.0001388,0.6365626,0.19027893,0.0042100996,0.028663293,0.0036197547,6.7066045,0.6042758,NaN,NaN,NaN,NaN,NaN,NaN
0.05334766,0.0028147502,0.01641965,0.0019548098,3.286521,0.35937163,0.10004388,0.008186486,0.020942904,0.005074279,4.8912125,0.6633248,0.18992232,0.004389883,0.028762346,0.001576741,6.623642,0.40958375,NaN,NaN,NaN,NaN,NaN,NaN
0.052210025,0.002049347,0.016315851,0.002313403,3.252694,0.403542,0.10043685,0.006136823,0.02044466,0.0023691703,4.9607224,0.5152425,0.19050726,0.011430378,0.02854577,0.0016818212,6.6963873,0.55329037,NaN,NaN,NaN,NaN,NaN,NaN
0.051914528,0.0021227032,0.016409548,0.0022090354,3.2142456,0.4073025,0.099521965,0.007009528,0.019879662,0.0017414433,5.0387487,0.5216566,0.19021523,0.006813616,0.028223496,0.0017314882,6.7693334,0.5467275,NaN,NaN,NaN,NaN,NaN,NaN
0.052461136,0.0030391177,0.016801791,0.00454833,3.2115014,0.40964562,0.09981873,0.005592804,0.021063404,0.0058583585,4.888002,0.6694556,0.19019136,0.0057508703,0.028360233,0.0019146039,6.7370543,0.50610274,NaN,NaN,NaN,NaN,NaN,NaN
0.051939324,0.0025136392,0.016159507,0.0017038982,3.2487745,0.3681178,0.10155359,0.009215825,0.020368814,0.0023055687,5.0303583,0.61303115,0.18903898,0.0038165709,0.029018626,0.0013211084,6.527218,0.316157,NaN,NaN,NaN,NaN,NaN,NaN
0.052561503,0.0030278587,0.016471691,0.0019031647,3.2284544,0.37665474,0.09958376,0.005964205,0.019939816,0.0011787631,5.008107,0.3744733,0.18999153,0.005641889,0.028584044,0.0017011464,6.6717577,0.46881852,NaN,NaN,NaN,NaN,NaN,NaN
0.051835842,0.0027505823,0.016584374,0.0019242488,3.1637597,0.37740946,0.100801274,0.00974573,0.019776221,0.00095564855,5.1088314,0.5530592,0.19030249,0.0062279217,0.028691964,0.0012280805,6.6449413,0.36478475,NaN,NaN,NaN,NaN,NaN,NaN
0.052000348,0.0034904343,0.01658838,0.0017898214,3.1677592,0.37589937,0.09870792,0.0030819676,0.02057644,0.0036356286,4.8756285,0.4964288,0.19364998,0.008158703,0.028869892,0.0014267104,6.7219896,0.40385848,NaN,NaN,NaN,NaN,NaN,NaN
0.05087844,0.0017213373,0.016046489,0.001571397,3.1984267,0.30653533,0.10046856,0.009647472,0.020040095,0.0013922523,5.0278406,0.5000573,0.19305602,0.007605311,0.028777888,0.0025558409,6.748788,0.5302571,NaN,NaN,NaN,NaN,NaN,NaN
0.0506456,0.002038956,0.016430575,0.0018197026,3.1189847,0.3583458,0.10036724,0.0068046455,0.020346973,0.0018374068,4.962963,0.45511112,0.19610406,0.006071344,0.028950263,0.0016925666,6.7968197,0.45131862,NaN,NaN,NaN,NaN,NaN,NaN
0.054164328,0.0042257477,0.017012486,0.0020859132,3.2198493,0.37888053,0.09969609,0.005751106,0.020256817,0.0015288943,4.944126,0.39800274,0.19646701,0.0060412236,0.029647842,0.0019939973,6.6534886,0.45563537,NaN,NaN,NaN,NaN,NaN,NaN
0.052705158,0.003626325,0.016386257,0.002081156,3.262735,0.4374383,0.10029576,0.008368575,0.020114284,0.0016675816,5.016856,0.57123995,0.20438993,0.008386853,0.029571267,0.0018530558,6.938066,0.5132243,NaN,NaN,NaN,NaN,NaN,NaN
0.051425513,0.002844045,0.01610766,0.0017646383,3.2250257,0.34506744,0.10250205,0.009517532,0.020993132,0.0025853312,4.928101,0.5383243,0.19967292,0.008389813,0.029437566,0.0015299721,6.8010488,0.4591148,NaN,NaN,NaN,NaN,NaN,NaN
0.05152464,0.0035396637,0.01625896,0.0016795488,3.1973333,0.3395619,0.10084456,0.00861288,0.01996489,0.0017775745,5.085103,0.57990855,0.19900654,0.007591775,0.029195953,0.0018999144,6.845334,0.5238678,NaN,NaN,NaN,NaN,NaN,NaN
0.052471977,0.0043924996,0.016608777,0.0022015849,3.209649,0.4837073,0.099118635,0.004124288,0.01996768,0.0020814613,5.0071645,0.47088444,0.19968326,0.011108157,0.029147957,0.0016492837,6.8771534,0.63548464,NaN,NaN,NaN,NaN,NaN,NaN
0.0519439,0.004436498,0.016005635,0.0015943495,3.2727952,0.3897747,0.099280074,0.0039925645,0.019825792,0.0014284782,5.0293093,0.36237073,0.19573872,0.007122689,0.029174585,0.0018554155,6.7379875,0.52143174,NaN,NaN,NaN,NaN,NaN,NaN
0.052704647,0.0039303657,0.016622927,0.001992619,3.2125335,0.42833987,0.10466982,0.010114979,0.020917516,0.006080566,5.1216364,0.56719756,0.19634491,0.01098514,0.029279914,0.0014925045,6.7217445,0.4880482,NaN,NaN,NaN,NaN,NaN,NaN
0.05481619,0.0038473692,0.017058983,0.0018858148,3.2457821,0.3633155,0.09990606,0.0044654715,0.020524275,0.0052529774,4.99126,0.580555,0.19600594,0.008617609,0.029320939,0.0018727615,6.705855,0.44792548,NaN,NaN,NaN,NaN,NaN,NaN
0.05587132,0.008491761,0.017405195,0.0023284152,3.2602835,0.66396475,0.10011854,0.0044013304,0.020597925,0.005134199,4.9812446,0.5587707,0.19512406,0.0064001596,0.028817449,0.0017275412,6.79484,0.45624295,NaN,NaN,NaN,NaN,NaN,NaN
0.055011377,0.0039203223,0.01773568,0.0052817385,3.2057295,0.49417847,0.1015533,0.009930119,0.020446057,0.0035094286,5.0510316,0.7225655,0.19806412,0.0085841445,0.029329153,0.001208939,6.762984,0.37406155,NaN,NaN,NaN,NaN,NaN,NaN
0.05540642,0.003674189,0.017364116,0.002143574,3.2393463,0.45628414,0.10256417,0.009598423,0.020372177,0.0019598196,5.051415,0.3855077,0.19542828,0.0072620194,0.0294486,0.001622337,6.654611,0.41763303,NaN,NaN,NaN,NaN,NaN,NaN
0.054450255,0.0039818273,0.01707908,0.001989586,3.227766,0.41769877,0.10160828,0.008423309,0.02007389,0.0015979863,5.0837274,0.48162943,0.1986954,0.008056454,0.029253185,0.0015616304,6.8133287,0.48850313,NaN,NaN,NaN,NaN,NaN,NaN
0.054291077,0.004827337,0.017253548,0.0022735076,3.1908033,0.4324961,0.09921673,0.0050003445,0.019789489,0.0013317004,5.02959,0.32431224,0.19345413,0.009179968,0.0287681,0.0015523226,6.745784,0.5144224,NaN,NaN,NaN,NaN,NaN,NaN
0.0550327,0.0038095224,0.017459974,0.0022125691,3.196803,0.4206747,0.10157428,0.007722498,0.020518072,0.0032772305,5.0147133,0.52173287,0.19278099,0.0074522486,0.029211616,0.001441223,6.61346,0.38298938,NaN,NaN,NaN,NaN,NaN,NaN
0.054378692,0.0042330814,0.017104335,0.0019500894,3.219626,0.4399061,0.10035387,0.0072639296,0.020703845,0.005177227,4.97516,0.6960778,0.19212335,0.0076633156,0.02923106,0.005540143,6.6780524,0.6777176,NaN,NaN,NaN,NaN,NaN,NaN
0.054808587,0.0034807231,0.017582042,0.004015218,3.197327,0.4525755,0.101007335,0.0052152774,0.02032217,0.0018827303,5.0015426,0.41504765,0.19132791,0.005881721,0.028890202,0.0016421599,6.6415625,0.39631054,NaN,NaN,NaN,NaN,NaN,NaN
0.05307688,0.002227884,0.017265927,0.0040572905,3.161579,0.44621745,0.09962672,0.0060898922,0.020266747,0.0028196226,4.9811244,0.5748003,0.19408831,0.01073697,0.028819911,0.0015421584,6.753554,0.5185122,NaN,NaN,NaN,NaN,NaN,NaN
0.054084692,0.004328472,0.016874818,0.002098729,3.2444384,0.40901282,0.10050242,0.007880878,0.02008219,0.001512614,5.030199,0.5337826,0.19164261,0.0047216536,0.028948288,0.0013137837,6.6332226,0.33848768,NaN,NaN,NaN,NaN,NaN,NaN
0.054427095,0.0023415992,0.017056802,0.0018972883,3.228609,0.3713245,0.09972139,0.0071429834,0.020229345,0.0018438355,4.964787,0.527477,0.19210686,0.0057530375,0.02909071,0.0014019596,6.6168447,0.34118125,NaN,NaN,NaN,NaN,NaN,NaN
0.054770697,0.0030495422,0.016984524,0.0019343445,3.2596922,0.35722235,0.10128085,0.0069229715,0.020341592,0.0017238151,5.0104957,0.5108926,0.19162112,0.006791404,0.029245896,0.0015723394,6.569068,0.40138125,NaN,NaN,NaN,NaN,NaN,NaN
0.053813413,0.002893855,0.016878704,0.0021186885,3.2352958,0.41928616,0.09933363,0.0053813756,0.021099241,0.01042078,4.965965,0.6626325,0.19263507,0.0080365185,0.028833622,0.0016515865,6.703616,0.4898123,NaN,NaN,NaN,NaN,NaN,NaN
0.054173466,0.0035123858,0.01697944,0.0022194262,3.239489,0.44084522,0.1005279,0.008923111,0.020269077,0.0021694575,5.0026994,0.5975197,0.19522972,0.009139482,0.028970327,0.0015380556,6.754386,0.42269397,NaN,NaN,NaN,NaN,NaN,NaN
0.053112816,0.003045641,0.01714954,0.002225152,3.1397948,0.3772821,0.10242032,0.010377799,0.02039906,0.002075052,5.06144,0.6421761,0.19189255,0.0057305032,0.029262101,0.0018001295,6.575823,0.355934,NaN,NaN,NaN,NaN,NaN,NaN
0.054715306,0.003342302,0.017273216,0.0020416498,3.2086473,0.40344125,0.100201435,0.005493772,0.020727975,0.0035331238,4.9142213,0.5542352,0.19121505,0.0050978702,0.029261647,0.0018642329,6.5591044,0.43255064,NaN,NaN,NaN,NaN,NaN,NaN
0.054562982,0.0031088763,0.01703633,0.0018691835,3.237615,0.3713226,0.103688404,0.011845416,0.020762267,0.0024655964,5.026913,0.54339933,0.19214271,0.0053404085,0.029067323,0.001610933,6.6298366,0.41038695,NaN,NaN,NaN,NaN,NaN,NaN
0.054109335,0.002753481,0.01716423,0.0020750272,3.1922448,0.36639953,0.09950656,0.004985231,0.020045169,0.0018044288,4.997698,0.4629326,0.19262291,0.0055582393,0.029188905,0.001880981,6.6266675,0.47632942,NaN,NaN,NaN,NaN,NaN,NaN
0.054407608,0.0033321022,0.017579276,0.0023020552,3.1452112,0.44265643,0.10058951,0.0052935453,0.020366956,0.0021070563,4.982486,0.50880176,0.19386743,0.007417401,0.029182205,0.0014692924,6.6572375,0.37539402,NaN,NaN,NaN,NaN,NaN,NaN
0.053531665,0.0033525014,0.017644295,0.0058287783,3.149315,0.47595114,0.09907098,0.0037970736,0.020297304,0.0017305341,4.9107485,0.3958776,0.19261123,0.012495159,0.029038498,0.0008878111,6.637368,0.44861028,NaN,NaN,NaN,NaN,NaN,NaN
0.054191083,0.0034256952,0.017298933,0.002239547,3.1838012,0.45239586,0.10307768,0.011166835,0.020839112,0.0020245167,4.967775,0.5112614,0.19230208,0.006800071,0.02923354,0.0018226552,6.6012793,0.44272256,NaN,NaN,NaN,NaN,NaN,NaN
0.054831833,0.00409811,0.017083477,0.0019808428,3.2476275,0.40559036,0.10167899,0.0089992145,0.020505574,0.0025488343,4.999022,0.49000764,0.19243343,0.0060195243,0.029204557,0.0018598076,6.611748,0.41557807,NaN,NaN,NaN,NaN,NaN,NaN
0.05412381,0.003590472,0.01742344,0.0020991573,3.1442075,0.373606,0.10195619,0.010029202,0.020873465,0.0028119045,4.9461317,0.6593565,0.19573432,0.007928861,0.02902723,0.0017225747,6.7655835,0.47143257,NaN,NaN,NaN,NaN,NaN,NaN
0.055721868,0.004200391,0.017904911,0.0029880742,3.1661868,0.42390925,0.09928202,0.003486146,0.020437472,0.0017879073,4.8930635,0.44372135,0.19021311,0.0039355764,0.02893746,0.001362229,6.586568,0.31745544,NaN,NaN,NaN,NaN,NaN,NaN
0.054148294,0.002634801,0.017148076,0.0018779732,3.1958723,0.38974464,0.100776695,0.009348334,0.02050576,0.0020119029,4.9533854,0.621014,0.19154751,0.011507849,0.028643236,0.0016743055,6.710305,0.5636493,NaN,NaN,NaN,NaN,NaN,NaN
0.054516096,0.0040853196,0.017274195,0.001876258,3.1909082,0.39730522,0.1007572,0.007505936,0.02070538,0.0036819295,4.9655485,0.7125272,0.19089203,0.007925247,0.029137058,0.0015208937,6.5688367,0.43303102,NaN,NaN,NaN,NaN,NaN,NaN
0.05454667,0.0030740548,0.017765623,0.0020759618,3.1082706,0.38057813,0.10145714,0.009235675,0.020381493,0.0026344026,5.0362086,0.6282792,0.19048229,0.0044853464,0.028928757,0.0015543454,6.604086,0.40711564,NaN,NaN,NaN,NaN,NaN,NaN
0.05406712,0.0021524385,0.017571678,0.0019305124,3.1136189,0.3598553,0.09944567,0.0028866942,0.01970055,0.0013451152,5.068635,0.34320205,0.19118793,0.0074404245,0.028940164,0.001363741,6.620839,0.4038842,NaN,NaN,NaN,NaN,NaN,NaN
0.05769867,0.004931693,0.018511849,0.0028268383,3.1694748,0.4459313,0.09979146,0.0062729376,0.019875595,0.0015539458,5.04621,0.45890617,0.19019325,0.007879999,0.028927539,0.001404641,6.5903997,0.42443356,NaN,NaN,NaN,NaN,NaN,NaN
0.05511875,0.00528932,0.018414773,0.003903775,3.0800354,0.5423012,0.100324005,0.004789047,0.020117052,0.0016783498,5.012868,0.38595793,0.19145249,0.01303433,0.028915292,0.0014365457,6.6376977,0.5649462,NaN,NaN,NaN,NaN,NaN,NaN
0.056654107,0.003481541,0.01837569,0.0022047972,3.1206083,0.3616646,0.101616584,0.010870463,0.020348782,0.0026147994,5.061507,0.7659113,0.18902317,0.0036654298,0.028759902,0.0012594761,6.584725,0.31180218,NaN,NaN,NaN,NaN,NaN,NaN
0.05703485,0.0053044334,0.01886014,0.0028375543,3.076577,0.45364112,0.10086294,0.008865767,0.020363607,0.0030379728,5.0205836,0.6653574,0.19180596,0.01030626,0.029159775,0.0013945961,6.591719,0.4637604,NaN,NaN,NaN,NaN,NaN,NaN
0.05598804,0.0028945326,0.017999075,0.0027690222,3.161196,0.38196483,0.10243473,0.009743682,0.0205513,0.002097879,5.0121803,0.4736574,0.1905312,0.005077048,0.028931892,0.001041556,6.5937676,0.2912597,NaN,NaN,NaN,NaN,NaN,NaN
0.055919454,0.0033514642,0.018251121,0.0025277715,3.1139574,0.41338372,0.10011587,0.006181515,0.020615065,0.0036232988,4.944454,0.61901754,0.18994665,0.00416193,0.028820328,0.0010041929,6.5988817,0.27751058,NaN,NaN,NaN,NaN,NaN,NaN
0.055759154,0.0053194,0.018102705,0.002222241,3.1219523,0.45521343,0.10141821,0.010690528,0.020831412,0.0025277317,4.9205365,0.6870441,0.19062527,0.0044356156,0.029045908,0.002500061,6.5964637,0.43478733,NaN,NaN,NaN,NaN,NaN,NaN
0.056038674,0.0027769355,0.018471263,0.0033944026,3.1036842,0.43828565,0.10026873,0.0060262945,0.020977328,0.0054969564,4.900783,0.58828217,0.19123459,0.010362254,0.028911052,0.0014051889,6.6298785,0.4836333,NaN,NaN,NaN,NaN,NaN,NaN
0.05719153,0.0033265671,0.018857833,0.0027045798,3.0884857,0.44211316,0.10249029,0.010708095,0.020955613,0.0025356926,4.932933,0.5955067,0.19075905,0.011574338,0.028992336,0.0010463798,6.588031,0.46499857,NaN,NaN,NaN,NaN,NaN,NaN
0.058889847,0.0035211537,0.018679123,0.0025712375,3.2044818,0.42281884,0.09989853,0.0051884814,0.020552348,0.0019472956,4.8942323,0.4327682,0.18947285,0.0040729046,0.02876877,0.0014138564,6.603699,0.39168888,NaN,NaN,NaN,NaN,NaN,NaN
0.058675,0.003996711,0.018617807,0.0023729065,3.1956162,0.40789866,0.10258677,0.011773601,0.02081431,0.0023112556,4.9547176,0.5056501,0.19074619,0.0068549244,0.028942559,0.001151912,6.6002965,0.34596056,NaN,NaN,NaN,NaN,NaN,NaN
0.057111412,0.0042135436,0.01824441,0.0017576519,3.1610813,0.39721292,0.09766808,0.0060792277,0.020084685,0.0016075693,4.8876295,0.42294994,0.18969542,0.0037876633,0.02887022,0.0011212069,6.581112,0.30499133,NaN,NaN,NaN,NaN,NaN,NaN
0.05707969,0.0034240407,0.018968396,0.002263721,3.0521371,0.41362455,0.09800608,0.0065157036,0.020543516,0.0034855073,4.852321,0.6154703,0.18958989,0.0037375167,0.029625904,0.008557712,6.546539,0.5631755,NaN,NaN,NaN,NaN,NaN,NaN
0.058293242,0.0050244727,0.019198421,0.0022868274,3.08158,0.48343387,0.096267484,0.0031115855,0.020472908,0.0060341954,4.829516,0.51858836,0.19037214,0.006679273,0.028872788,0.0006635835,6.597534,0.29347557,NaN,NaN,NaN,NaN,NaN,NaN
0.05739767,0.0038821257,0.018457389,0.002426999,3.160331,0.4517759,0.10654777,0.015144784,0.021659398,0.0031104926,4.947356,0.49765804,0.19019637,0.0043228003,0.028975237,0.0012394411,6.575359,0.30800718,NaN,NaN,NaN,NaN,NaN,NaN
0.055723954,0.0036520234,0.018029448,0.0020365657,3.1349764,0.4564642,0.1015104,0.009790584,0.021055726,0.0032036281,4.8934593,0.6597084,0.19092272,0.005844335,0.029018102,0.0012678473,6.5921736,0.35895863,NaN,NaN,NaN,NaN,NaN,NaN
0.0537429,0.0032092223,0.017849956,0.002194043,3.0528555,0.39484572,0.09729149,0.004820165,0.020449553,0.004931434,4.8603096,0.50621337,0.19015086,0.0041000177,0.029856974,0.0075941617,6.4967165,0.5575348,NaN,NaN,NaN,NaN,NaN,NaN
0.055169772,0.0036229375,0.0183192,0.0031399147,3.081481,0.48558843,0.10062697,0.01152635,0.021390758,0.008508302,4.9604716,0.8209685,0.19115913,0.006349098,0.02904897,0.0011535536,6.589405,0.3145763,NaN,NaN,NaN,NaN,NaN,NaN
0.05552905,0.0032457684,0.018046258,0.0021226332,3.1218164,0.43009707,0.09913687,0.008491951,0.020261055,0.0019924853,4.915938,0.40737677,0.18950416,0.004667683,0.02901835,0.0019056597,6.555451,0.41809776,NaN,NaN,NaN,NaN,NaN,NaN
0.055573817,0.006627679,0.017893312,0.0023634085,3.1489975,0.48761016,0.098939784,0.009116405,0.02007612,0.0016571615,4.957409,0.5909048,0.19035767,0.0040527503,0.02901246,0.0012870207,6.573225,0.30998564,NaN,NaN,NaN,NaN,NaN,NaN
0.05444537,0.0030123587,0.018043729,0.0024584453,3.0667162,0.41278616,0.10656826,0.01567335,0.021545878,0.0035240792,4.98482,0.53439814,0.1890499,0.0040694675,0.028808234,0.00092711544,6.569663,0.27247986,NaN,NaN,NaN,NaN,NaN,NaN
0.053422656,0.0035851856,0.017275505,0.0021380044,3.1356652,0.42361012,0.10383268,0.015557817,0.021466866,0.0031028048,4.8690367,0.6154586,0.18968734,0.0038317172,0.02901669,0.001366508,6.551924,0.34966293,NaN,NaN,NaN,NaN,NaN,NaN
0.054789595,0.004497218,0.018055074,0.0027518866,3.0899062,0.4385536,0.10072505,0.010234738,0.020719351,0.0023447245,4.9037604,0.6047225,0.19086441,0.0064029056,0.02897495,0.0007898164,6.5912366,0.2659899,NaN,NaN,NaN,NaN,NaN,NaN
0.053940028,0.002495639,0.017707588,0.0018084146,3.079196,0.35925323,0.09956564,0.005081299,0.020348879,0.0019812186,4.9313145,0.47495896,0.19109918,0.011351028,0.029118087,0.0013967557,6.576758,0.48976335,NaN,NaN,NaN,NaN,NaN,NaN
0.054160427,0.0029678391,0.017894205,0.0020804794,3.0674262,0.4045491,0.09991009,0.0076419692,0.020530792,0.0022182206,4.9129696,0.58871555,0.19016288,0.0050410368,0.028787816,0.0010118394,6.611614,0.23547795,NaN,NaN,NaN,NaN,NaN,NaN
0.054198362,0.0027633528,0.017814362,0.002141241,3.085943,0.39974555,0.10015536,0.0068109846,0.020935025,0.005127825,4.898386,0.60440004,0.19012718,0.0052776644,0.028860074,0.0009105068,6.595969,0.31748176,NaN,NaN,NaN,NaN,NaN,NaN
0.05379786,0.003548896,0.017797867,0.0025139935,3.07112,0.4050473,0.09863731,0.0024546764,0.020615133,0.0046244147,4.8821125,0.49909604,0.18933304,0.0041459957,0.02909868,0.0011995423,6.516058,0.27091244,NaN,NaN,NaN,NaN,NaN,NaN
0.053591102,0.0037661886,0.017173544,0.0018321829,3.1533947,0.3756009,0.100566395,0.0089990115,0.020655978,0.0020021328,4.9064503,0.59463656,0.190107,0.006295594,0.02880558,0.0005845699,6.6019764,0.24374133,NaN,NaN,NaN,NaN,NaN,NaN
0.055308178,0.004738237,0.01772034,0.0022263136,3.1657083,0.44649723,0.10081655,0.008800955,0.020458024,0.0019189799,4.9615345,0.56616205,0.19087721,0.005282482,0.029219009,0.0012630436,6.5460925,0.369663,NaN,NaN,NaN,NaN,NaN,NaN
0.05425867,0.003940382,0.017672064,0.0021927217,3.1126666,0.411453,0.100797854,0.0087144,0.020261806,0.0017576433,5.0009284,0.5143688,0.1954204,0.007391454,0.029351464,0.0010418817,6.6640997,0.3024296,NaN,NaN,NaN,NaN,NaN,NaN
0.053612817,0.004139287,0.017449308,0.001930039,3.1025667,0.35428816,0.09969183,0.007552068,0.0202435,0.0017328621,4.9551897,0.5313129,0.1898603,0.0042704367,0.028993933,0.0010686328,6.5573354,0.29262254,NaN,NaN,NaN,NaN,NaN,NaN
0.054646984,0.0035211854,0.01856836,0.002473187,2.9917817,0.42399713,0.099554196,0.0037251576,0.02159751,0.0062521053,4.7730036,0.6418985,0.19082494,0.006583799,0.029138021,0.0017016472,6.5699697,0.42925858,NaN,NaN,NaN,NaN,NaN,NaN
0.056084227,0.006417548,0.018938204,0.003387251,3.0246506,0.513978,0.100338414,0.006101022,0.020242358,0.0015750543,4.9819455,0.449088,0.19003916,0.0046118163,0.028942391,0.0009097424,6.572235,0.25483915,NaN,NaN,NaN,NaN,NaN,NaN
0.05658725,0.0066810907,0.018367404,0.0021287221,3.1210938,0.53778625,0.100466214,0.00782582,0.020229755,0.0016147317,4.9971623,0.56272453,0.18949203,0.0042791683,0.02900888,0.0011283037,6.5418425,0.29169917,NaN,NaN,NaN,NaN,NaN,NaN
0.055197272,0.0044196434,0.018320486,0.0022935867,3.0570366,0.43861344,0.10272479,0.008883572,0.020868786,0.0022224225,4.949291,0.4163598,0.19041817,0.0047774464,0.028963938,0.0010841232,6.585031,0.33856466,NaN,NaN,NaN,NaN,NaN,NaN
0.053035393,0.0047552106,0.017890224,0.0027056586,3.0116723,0.4029364,0.10017212,0.006488054,0.02045847,0.00209372,4.937078,0.52407527,0.19429226,0.009768848,0.02903974,0.0010071492,6.6983247,0.4073516,NaN,NaN,NaN,NaN,NaN,NaN
0.054981936,0.0031476186,0.017917793,0.0019067604,3.101989,0.36782256,0.101882145,0.013067962,0.020552866,0.002544699,5.0081234,0.72266406,0.1927621,0.01564471,0.029173955,0.0016210369,6.615283,0.47143027,NaN,NaN,NaN,NaN,NaN,NaN
0.054518532,0.00262499,0.018371494,0.0028107425,3.0261374,0.4221709,0.099269174,0.005824749,0.020339616,0.0017761089,4.9090047,0.43674117,0.18974152,0.00377558,0.028977213,0.0014507063,6.5632033,0.3394461,NaN,NaN,NaN,NaN,NaN,NaN
0.05492022,0.0030984215,0.018143233,0.0024956816,3.077188,0.43129125,0.101300925,0.010294731,0.020258637,0.0016637114,5.0254016,0.5746566,0.19052014,0.011425666,0.029245935,0.0013009124,6.527671,0.5001889,NaN,NaN,NaN,NaN,NaN,NaN
0.054132737,0.002941488,0.017971622,0.0019705868,3.0446527,0.3410415,0.10189687,0.009920438,0.020873845,0.0026622443,4.9326434,0.5999463,0.19180502,0.013236622,0.029108386,0.0011874503,6.5986257,0.51466465,NaN,NaN,NaN,NaN,NaN,NaN
0.053762175,0.0039853393,0.017498657,0.0018401244,3.103106,0.37155035,0.10038444,0.007924223,0.02056758,0.002053938,4.9166875,0.51708823,0.18970488,0.0041418746,0.028976867,0.00096612435,6.553999,0.26383787,NaN,NaN,NaN,NaN,NaN,NaN
0.052779194,0.0032311638,0.017678438,0.0019526697,3.0173855,0.34499317,0.09854002,0.003370959,0.02065904,0.004814546,4.8722997,0.52553797,0.19510813,0.012499137,0.029047878,0.0013400723,6.7315044,0.5422784,NaN,NaN,NaN,NaN,NaN,NaN
0.054825474,0.0038731443,0.017969137,0.0019499677,3.0861545,0.40023696,0.09980021,0.0050929724,0.020386064,0.0019814197,4.9244924,0.37182626,0.19050993,0.011158703,0.029274415,0.0012152985,6.516285,0.42257118,NaN,NaN,NaN,NaN,NaN,NaN
0.0545712,0.0038544447,0.01822252,0.0019829827,3.0315552,0.4164949,0.09890345,0.0033854172,0.01990887,0.0015056395,4.992622,0.37421042,0.18971942,0.0040807207,0.029384963,0.0034004548,6.501037,0.4244863,NaN,NaN,NaN,NaN,NaN,NaN
0.05406681,0.0034080823,0.017717486,0.0036384275,3.1236901,0.44247735,0.0989184,0.0031622888,0.020373983,0.0018341412,4.889819,0.42417085,0.19044586,0.0037464222,0.029155409,0.0011472554,6.5414424,0.27182847,NaN,NaN,NaN,NaN,NaN,NaN
0.053916425,0.0027912443,0.01793522,0.0019442728,3.03912,0.34454212,0.10079339,0.009435248,0.020312268,0.0020514987,4.9968944,0.57418835,0.19082616,0.00468954,0.029104866,0.0011259831,6.5644197,0.26232108,NaN,NaN,NaN,NaN,NaN,NaN
0.051864915,0.0032330423,0.017498665,0.0019698627,2.9974046,0.35903743,0.099308416,0.0037609588,0.020261178,0.0018312609,4.934063,0.41043332,0.19045755,0.003973175,0.029225493,0.0014257265,6.5304832,0.31402266,NaN,NaN,NaN,NaN,NaN,NaN
0.054313,0.003288967,0.017946256,0.0017382936,3.0532556,0.33198693,0.0999586,0.004512158,0.020130282,0.0013030067,4.984187,0.36521366,0.19108647,0.0050604655,0.029685711,0.00446387,6.5038853,0.50272596,NaN,NaN,NaN,NaN,NaN,NaN
0.05487536,0.0040900693,0.017920185,0.0022246344,3.1059856,0.42407545,0.09951737,0.006168925,0.020095496,0.0018529136,4.9889827,0.51724875,0.18967354,0.0037235802,0.029255569,0.0010576813,6.4909954,0.24940391,NaN,NaN,NaN,NaN,NaN,NaN
0.054706458,0.0039921436,0.018079903,0.002487042,3.0705433,0.39767885,0.101742364,0.00856118,0.020416133,0.0019963013,5.0216866,0.5652162,0.19094248,0.010959493,0.029193109,0.0012435173,6.552682,0.4763542,NaN,NaN,NaN,NaN,NaN,NaN
0.054561835,0.004185602,0.017732177,0.0019325129,3.1140738,0.42054984,0.10069823,0.0084521305,0.020219486,0.0021043806,5.022545,0.59677535,0.19005877,0.003801371,0.029399607,0.0015628414,6.4782476,0.28796485,NaN,NaN,NaN,NaN,NaN,NaN
0.054237057,0.0041665323,0.017873894,0.0024016353,3.0765188,0.40096706,0.10027772,0.0073575885,0.0203622,0.0022103703,4.9704266,0.55146354,0.18978348,0.004666671,0.02916308,0.0013275826,6.5199285,0.3153555,NaN,NaN,NaN,NaN,NaN,NaN
0.052814983,0.0029470802,0.017590474,0.0017830429,3.0302672,0.31801823,0.10052486,0.0062370147,0.020658484,0.0023187264,4.9091063,0.47435623,0.19029263,0.0116436975,0.029081887,0.0009785467,6.550045,0.44999418,NaN,NaN,NaN,NaN,NaN,NaN
0.053906716,0.0024233789,0.018274901,0.0024835076,2.9998477,0.40045562,0.09910239,0.003855046,0.020171866,0.0019370945,4.94768,0.4168333,0.19062288,0.0045759296,0.029077873,0.0013334778,6.569497,0.3468871,NaN,NaN,NaN,NaN,NaN,NaN
0.054535333,0.0028335643,0.017866438,0.0018716821,3.0859945,0.3659983,0.098737955,0.00458472,0.02004046,0.0017897453,4.9533205,0.35752296,0.19012545,0.0051633082,0.029183865,0.0012848364,6.5254946,0.3030408,NaN,NaN,NaN,NaN,NaN,NaN
0.055269636,0.0039916155,0.01788097,0.001823814,3.1230109,0.39626926,0.09976839,0.005652048,0.0201278,0.0016363853,4.9814467,0.4047873,0.19306573,0.006211588,0.029424949,0.0013966514,6.573198,0.32738593,NaN,NaN,NaN,NaN,NaN,NaN
0.055089712,0.0038050136,0.018085072,0.0019985936,3.081333,0.39343697,0.10117147,0.007922782,0.020461299,0.0022591997,4.9968476,0.6332039,0.18976948,0.004283327,0.029050998,0.001368373,6.5459223,0.32860145,NaN,NaN,NaN,NaN,NaN,NaN
0.05294745,0.0036220124,0.01802423,0.0035391282,2.997233,0.38970107,0.10303706,0.011664811,0.021208374,0.0049280436,4.9603987,0.6629759,0.18980004,0.0043030432,0.029211052,0.0014639688,6.5116224,0.3204173,NaN,NaN,NaN,NaN,NaN,NaN
0.055490345,0.004598747,0.018370997,0.0021227284,3.0600426,0.42983067,0.10411221,0.013520248,0.021186827,0.0034718504,4.973461,0.6164897,0.18949068,0.0037525739,0.029263444,0.00141557,6.488486,0.30571112,NaN,NaN,NaN,NaN,NaN,NaN
0.0553112,0.00438728,0.018056458,0.0019501124,3.098682,0.43037945,0.102777936,0.010929251,0.020887496,0.0027672863,4.973514,0.610883,0.1896182,0.0057180678,0.029185213,0.0012904663,6.5085545,0.32886538,NaN,NaN,NaN,NaN,NaN,NaN
0.054655284,0.0047220294,0.018082816,0.0021355834,3.0642185,0.4447815,0.107649766,0.015458389,0.021591296,0.002952912,5.0171604,0.6263665,0.18958005,0.004924449,0.029061172,0.0010145078,6.530923,0.2732344,NaN,NaN,NaN,NaN,NaN,NaN
0.054991733,0.003578602,0.018700434,0.0019016394,2.968038,0.33352542,0.101442985,0.007587042,0.02029775,0.001381839,5.0147295,0.4557743,0.18947354,0.0038128272,0.029135237,0.0011445744,6.512155,0.26397958,NaN,NaN,NaN,NaN,NaN,NaN
0.055476416,0.005687458,0.018255318,0.0018933172,3.064304,0.3966398,0.10010843,0.0057088435,0.020180736,0.0014630659,4.984912,0.443919,0.18979113,0.007096464,0.028966974,0.0011611573,6.5621796,0.36065432,NaN,NaN,NaN,NaN,NaN,NaN
0.05459414,0.0038297805,0.018832294,0.0031493912,2.9616985,0.45048168,0.10102371,0.00731891,0.020286702,0.0016851146,5.006123,0.466783,0.18963706,0.00436113,0.029061805,0.0009588669,6.5324054,0.26535398,NaN,NaN,NaN,NaN,NaN,NaN
0.05859855,0.006106644,0.019050444,0.0024046237,3.1138563,0.4340993,0.09993527,0.003645977,0.02089458,0.0026102632,4.8398976,0.5016723,0.18971212,0.0048930063,0.029409831,0.001340897,6.462389,0.3092372,NaN,NaN,NaN,NaN,NaN,NaN
0.054640092,0.0025543936,0.01817097,0.0019175577,3.0396228,0.34642202,0.10210389,0.010547289,0.020482883,0.002104315,5.011693,0.5187738,0.19042253,0.0047288164,0.029063895,0.0010494253,6.5596056,0.274259,NaN,NaN,NaN,NaN,NaN,NaN
0.054549076,0.004735626,0.01790494,0.0020239125,3.0847063,0.4336306,0.10360954,0.013208174,0.021802044,0.0052619916,4.8749704,0.77974653,0.18949558,0.0041457308,0.029132724,0.00091481593,6.510017,0.22389144,NaN,NaN,NaN,NaN,NaN,NaN
0.054894328,0.002620658,0.01897132,0.0056042587,2.9904032,0.4169409,0.10010219,0.0066180024,0.020385852,0.0019762812,4.9452686,0.4828114,0.19038847,0.005152317,0.029058015,0.0010533611,6.5593176,0.26937118,NaN,NaN,NaN,NaN,NaN,NaN
0.052505694,0.0026872514,0.017396493,0.0016847719,3.047332,0.34267178,0.09993681,0.0054596737,0.020340454,0.0018217481,4.9454083,0.4538051,0.19013296,0.010304613,0.029226875,0.0012835605,6.5170135,0.44521883,NaN,NaN,NaN,NaN,NaN,NaN
0.055477932,0.0038751601,0.018545019,0.0021576528,3.0270746,0.3781582,0.10034306,0.0050652213,0.020460598,0.002018057,4.9407086,0.45612308,0.18949577,0.0039338754,0.029242061,0.0012268551,6.4902077,0.27506968,NaN,NaN,NaN,NaN,NaN,NaN
0.055494968,0.0039081615,0.018507699,0.0021500338,3.0360882,0.38631085,0.10104468,0.005992103,0.021076307,0.0026925826,4.8569,0.5831766,0.1900154,0.00561238,0.029140387,0.0008511449,6.526026,0.26498783,NaN,NaN,NaN,NaN,NaN,NaN
0.054739054,0.0025889867,0.018498916,0.002023758,2.9944818,0.3645447,0.10179564,0.010612578,0.020382501,0.0021295594,5.0258055,0.5728118,0.19015403,0.003735105,0.029200817,0.0012192952,6.522496,0.28772756,NaN,NaN,NaN,NaN,NaN,NaN
0.055094577,0.004056345,0.019329846,0.0046632863,2.9221113,0.40636733,0.10138042,0.00918113,0.020389805,0.0016346691,4.997898,0.54962194,0.19026892,0.0063620145,0.029123424,0.0012766682,6.545977,0.36682737,NaN,NaN,NaN,NaN,NaN,NaN
0.053972825,0.004809806,0.017988225,0.00161435,3.0221047,0.36274883,0.10205956,0.007365077,0.020819463,0.0022162837,4.9410686,0.49197268,0.1901921,0.004951589,0.029525822,0.0037206293,6.493918,0.4842024,NaN,NaN,NaN,NaN,NaN,NaN
0.053727083,0.003395319,0.018012244,0.0021961934,3.0250695,0.40608013,0.102130376,0.007877568,0.02090938,0.0025567252,4.9296565,0.49325183,0.1906474,0.0052099526,0.029250773,0.0014124534,6.530508,0.32161835,NaN,NaN,NaN,NaN,NaN,NaN
0.05574737,0.004078963,0.018361947,0.002424789,3.0792341,0.41206053,0.10313968,0.010505021,0.02096537,0.0024594467,4.961328,0.5685827,0.18982887,0.003805809,0.029282343,0.0010124656,6.4898624,0.24587192,NaN,NaN,NaN,NaN,NaN,NaN
0.05559664,0.0039476003,0.018690513,0.0021521188,3.0106702,0.37673727,0.10215607,0.010926078,0.020302502,0.0017246032,5.060243,0.6460936,0.18986492,0.0042332313,0.0290781,0.0008411139,6.534049,0.2151978,NaN,NaN,NaN,NaN,NaN,NaN
0.05542574,0.0029350442,0.01842778,0.002485875,3.0540204,0.38617802,0.10071246,0.0082924375,0.020731507,0.0025579093,4.913784,0.61009145,0.19002351,0.0051972545,0.028990028,0.0011905787,6.5660954,0.33192837,NaN,NaN,NaN,NaN,NaN,NaN
0.055195197,0.003308942,0.018401481,0.0021614179,3.0359747,0.3606136,0.10035272,0.007729942,0.020383416,0.0016654092,4.9519897,0.51921684,0.1908062,0.004591967,0.02935838,0.0012597826,6.5087953,0.27282372,NaN,NaN,NaN,NaN,NaN,NaN
0.053873587,0.0034977773,0.018109364,0.0020099282,3.0039105,0.32377458,0.10222545,0.009455202,0.021077588,0.0027709787,4.8979545,0.52623034,0.19184515,0.009322548,0.029143004,0.0012965105,6.594571,0.417125,NaN,NaN,NaN,NaN,NaN,NaN
0.05638482,0.0036147872,0.018417735,0.002019876,3.0966113,0.38643113,0.10272646,0.011429594,0.020708933,0.0027485904,5.0021977,0.56420743,0.19048405,0.0045816954,0.02928078,0.0012840161,6.5171576,0.31421885,NaN,NaN,NaN,NaN,NaN,NaN
0.05586984,0.0032789267,0.018297829,0.0020668772,3.0888128,0.371044,0.10020543,0.0047886353,0.020761352,0.0026544612,4.8906035,0.5669256,0.19007845,0.0040138806,0.029059134,0.0010237898,6.548688,0.25857264,NaN,NaN,NaN,NaN,NaN,NaN
0.0561018,0.003091183,0.018482303,0.0021657702,3.075506,0.38884005,0.10186128,0.009927202,0.021078806,0.0024485327,4.866238,0.474906,0.1907577,0.0065872297,0.02928762,0.001299949,6.5250106,0.35219672,NaN,NaN,NaN,NaN,NaN,NaN
0.055181574,0.0024094586,0.018533897,0.002174103,3.0145502,0.34990984,0.10048638,0.006464178,0.020979533,0.0024428735,4.8399134,0.5283796,0.18963413,0.0039392076,0.029058449,0.0012612899,6.536809,0.2898633,NaN,NaN,NaN,NaN,NaN,NaN
0.055228397,0.0033240737,0.018398698,0.0023155021,3.044733,0.3930078,0.10074033,0.0075017517,0.020643229,0.0025756327,4.931632,0.5547373,0.19043738,0.0041914596,0.029686267,0.004386012,6.482921,0.50877005,NaN,NaN,NaN,NaN,NaN,NaN
0.055248346,0.0032417115,0.018541943,0.0019283227,3.0089908,0.33505842,0.10004007,0.005832861,0.020411426,0.0016503923,4.9301763,0.4614029,0.19120753,0.01174123,0.029248351,0.001271752,6.5498905,0.49730697,NaN,NaN,NaN,NaN,NaN,NaN
0.055357553,0.0034044485,0.018645534,0.0038025847,3.0299544,0.38452914,0.1002328,0.007265229,0.020709045,0.0020547616,4.8766932,0.51356727,0.19079563,0.009456723,0.029163051,0.0012431723,6.5527816,0.40523288,NaN,NaN,NaN,NaN,NaN,NaN
0.054959584,0.0026863634,0.018839745,0.0023901649,2.961448,0.39025727,0.09991732,0.0066788443,0.02058522,0.0021178785,4.8965526,0.54231596,0.19542265,0.017404752,0.029231738,0.0013182597,6.6917076,0.5720282,NaN,NaN,NaN,NaN,NaN,NaN
0.05482592,0.0033410385,0.018534994,0.0021633052,2.9901462,0.3366382,0.10303048,0.010504679,0.02157288,0.005029154,4.882207,0.63364816,0.19160773,0.008946304,0.029177591,0.0008899963,6.572321,0.35213992,NaN,NaN,NaN,NaN,NaN,NaN
0.05549355,0.0043784375,0.0181789,0.0018746172,3.0864053,0.40971008,0.102025054,0.008431712,0.02095775,0.0021999227,4.9123106,0.574326,0.19189753,0.010228605,0.029472027,0.0015488459,6.5278106,0.4755275,NaN,NaN,NaN,NaN,NaN,NaN
0.05325837,0.0025529515,0.017973728,0.0019261476,2.9923284,0.30825433,0.10067465,0.007265146,0.02073247,0.0022500306,4.9051037,0.59119886,0.19121192,0.0064558396,0.029400202,0.0014642144,6.519666,0.39571348,NaN,NaN,NaN,NaN,NaN,NaN
0.055267107,0.004149557,0.018861152,0.0033431198,2.9829683,0.3769921,0.10103375,0.006772268,0.020663474,0.0018186407,4.9175344,0.44263065,0.19073547,0.0054451996,0.029173236,0.0012080544,6.548989,0.32591462,NaN,NaN,NaN,NaN,NaN,NaN
0.057026073,0.0045903707,0.018913887,0.0022274812,3.0538857,0.42241806,0.10163154,0.00805015,0.021048648,0.0032125295,4.891134,0.550708,0.18963459,0.008590357,0.029014798,0.00082568836,6.5412126,0.35431468,NaN,NaN,NaN,NaN,NaN,NaN
0.056888636,0.00445223,0.019124322,0.00244256,3.0224237,0.45618278,0.10195855,0.009550851,0.020818032,0.0021073844,4.9354343,0.5881316,0.19044432,0.007888014,0.029149083,0.0012797265,6.5436764,0.35818028,NaN,NaN,NaN,NaN,NaN,NaN
0.056378145,0.0048814807,0.019086972,0.0023050383,2.9963968,0.44281796,0.104103595,0.010305347,0.021209514,0.0028524753,4.9527435,0.52610177,0.1905785,0.004874886,0.028969174,0.0009886259,6.5856366,0.2664159,NaN,NaN,NaN,NaN,NaN,NaN
0.055333868,0.0029670051,0.01843948,0.0020969661,3.0363903,0.35258,0.10134708,0.007683238,0.0208197,0.0021839864,4.9085636,0.5262054,0.19342764,0.017278258,0.029099789,0.0012664099,6.659491,0.66061693,NaN,NaN,NaN,NaN,NaN,NaN
0.052841198,0.00447457,0.017832618,0.0022447102,3.002399,0.40642408,0.1030866,0.010804142,0.021077812,0.002239931,4.919043,0.49314022,0.19335105,0.0069924383,0.02940866,0.0012345698,6.5848293,0.3418701,NaN,NaN,NaN,NaN,NaN,NaN
0.05647709,0.0042776004,0.019012228,0.0030610943,3.0263724,0.44076082,0.10050826,0.006808342,0.019941524,0.0013242838,5.0523233,0.3658696,0.19437505,0.008372329,0.029294968,0.0012521663,6.6486397,0.4457174,NaN,NaN,NaN,NaN,NaN,NaN
0.056659907,0.00451117,0.018899685,0.0021572537,3.0340044,0.40724525,0.10113495,0.0060123866,0.02074264,0.002670666,4.931843,0.5286766,0.19021668,0.005147954,0.029904181,0.0063908184,6.46262,0.52961946,NaN,NaN,NaN,NaN,NaN,NaN
0.056415286,0.003432669,0.0188669,0.0022984783,3.0330737,0.41198084,0.10136578,0.0048033744,0.021894857,0.0072435085,4.8293943,0.692663,0.1910976,0.010898655,0.029189656,0.0012939008,6.5587487,0.46303067,NaN,NaN,NaN,NaN,NaN,NaN
0.056070007,0.0042391843,0.018576397,0.0021427134,3.056987,0.40982357,0.10289791,0.011600365,0.021090394,0.002984111,4.9279966,0.5448933,0.18976843,0.005611095,0.029337302,0.001606593,6.4857745,0.37196764,NaN,NaN,NaN,NaN,NaN,NaN
0.056078866,0.0046369242,0.018971765,0.0024037203,2.993369,0.37455466,0.10059068,0.0067470847,0.020083144,0.0015298016,5.031475,0.44636607,0.18858103,0.005672635,0.028955137,0.0009768584,6.5199084,0.29055604,NaN,NaN,NaN,NaN,NaN,NaN
0.05262566,0.003128206,0.018033981,0.0022698056,2.959164,0.38009068,0.103374034,0.011586547,0.02122391,0.002973147,4.932109,0.6401033,0.18946427,0.004585647,0.029402588,0.0013120509,6.454902,0.2953038,NaN,NaN,NaN,NaN,NaN,NaN
0.057623073,0.0038775408,0.019348055,0.0025708764,3.0292518,0.4470031,0.10141455,0.009852627,0.020564333,0.0018795595,4.9632435,0.5862886,0.19308703,0.009105559,0.029309291,0.0011019346,6.596945,0.39855945,NaN,NaN,NaN,NaN,NaN,NaN
0.05786253,0.0035995743,0.019605868,0.0026646901,2.997737,0.40448916,0.10225853,0.0082925875,0.021150341,0.003144622,4.8939476,0.52091223,0.19202541,0.010422117,0.029234402,0.0011273706,6.576569,0.4129568,NaN,NaN,NaN,NaN,NaN,NaN
0.05715089,0.0037215247,0.01947057,0.0024706363,2.978881,0.40487498,0.10207838,0.009268457,0.020362658,0.0016882549,5.0292735,0.42582545,0.19151874,0.012088076,0.029670816,0.0019750257,6.4765954,0.52086073,NaN,NaN,NaN,NaN,NaN,NaN
0.05601002,0.0032181726,0.018907923,0.002238193,3.0003018,0.37575328,0.10251737,0.010323153,0.020779794,0.0022344037,4.965459,0.5384337,0.1941675,0.018341344,0.030233458,0.005576272,6.5135436,0.794533,NaN,NaN,NaN,NaN,NaN,NaN
0.057817,0.004080426,0.019693336,0.0027563248,2.9871042,0.42495102,0.10140868,0.007380911,0.020669723,0.00250479,4.9550805,0.54298735,0.19262995,0.013629226,0.029434154,0.0014821171,6.554215,0.47929394,NaN,NaN,NaN,NaN,NaN,NaN
0.057298236,0.004180486,0.020352833,0.011793869,2.9943175,0.4580898,0.09990608,0.0054843714,0.02036466,0.002042887,4.9444427,0.47416613,0.18978679,0.004954185,0.029314738,0.0012978361,6.487501,0.34820527,NaN,NaN,NaN,NaN,NaN,NaN
0.05711813,0.0043551433,0.019233035,0.0026963332,3.0205429,0.44494477,0.1031753,0.00966268,0.021005282,0.0020281281,4.9498854,0.59792507,0.19115946,0.010677345,0.029481519,0.0015385308,6.4993687,0.47297296,NaN,NaN,NaN,NaN,NaN,NaN
0.05544409,0.0042927363,0.019096363,0.0063678883,3.0044422,0.44776654,0.09930153,0.004722726,0.020281462,0.0027659752,4.9442883,0.42235842,0.19064203,0.0049656327,0.029195089,0.0011048171,6.537398,0.26117963,NaN,NaN,NaN,NaN,NaN,NaN
0.054851636,0.0037653237,0.018223373,0.002054161,3.0443597,0.38050586,0.09979193,0.00628036,0.020387433,0.0030841369,4.9543524,0.5012712,0.18998018,0.0045688255,0.029214341,0.001045953,6.5099707,0.25005686,NaN,NaN,NaN,NaN,NaN,NaN
0.051046234,0.0023078052,0.01750709,0.001602717,2.940724,0.31479087,0.09879377,0.0028774184,0.02063276,0.0027894352,4.8457856,0.47118294,0.18909624,0.004418684,0.029168028,0.0015813627,6.500285,0.36119694,NaN,NaN,NaN,NaN,NaN,NaN
0.054608002,0.0040578055,0.018510079,0.002077875,2.980122,0.3526359,0.101078376,0.00681246,0.020499295,0.0018182863,4.9624476,0.4827,0.19557941,0.021702858,0.02954312,0.0016122386,6.635596,0.7913755,NaN,NaN,NaN,NaN,NaN,NaN
0.054617308,0.0032574462,0.018722463,0.0021587773,2.9557648,0.39367563,0.099938974,0.0056486013,0.02060806,0.0018509317,4.881552,0.44369882,0.19458084,0.016508099,0.02967331,0.0018344109,6.575807,0.6023648,NaN,NaN,NaN,NaN,NaN,NaN
0.054748926,0.004020374,0.018475913,0.0016907913,2.98765,0.34911323,0.10087346,0.0073687895,0.020347215,0.002584697,5.008447,0.5667244,0.18930243,0.0049074125,0.029111965,0.00091317727,6.5078325,0.23751298,NaN,NaN,NaN,NaN,NaN,NaN
0.054337464,0.0039812606,0.018785186,0.0022827059,2.9260361,0.34946173,0.09962921,0.005231599,0.020661738,0.001999287,4.855246,0.4138115,0.1927485,0.0077540027,0.029562531,0.001573657,6.539486,0.45709434,NaN,NaN,NaN,NaN,NaN,NaN
0.05097251,0.0023647756,0.01746402,0.0015833776,2.94425,0.32116792,0.10258365,0.008252011,0.020979991,0.0022751498,4.9230876,0.4600098,0.19451849,0.014175684,0.029134938,0.00092761725,6.682644,0.5261527,NaN,NaN,NaN,NaN,NaN,NaN
0.050750054,0.0020357086,0.017456852,0.0016353916,2.9325364,0.2991192,0.100601256,0.0054102964,0.020581026,0.0019176505,4.9267607,0.50645965,0.18920755,0.0047208313,0.029211052,0.0011361638,6.4861174,0.2818606,NaN,NaN,NaN,NaN,NaN,NaN
0.05444876,0.0033704373,0.0184,0.0017563879,2.9920425,0.40099588,0.099996164,0.0050081024,0.020068146,0.00135784,5.0022697,0.3825566,0.18884863,0.009132814,0.02922713,0.0015039481,6.4776387,0.45010263,NaN,NaN,NaN,NaN,NaN,NaN
0.055414513,0.0047483165,0.018512204,0.0017223421,3.0163996,0.35262156,0.10148907,0.00914371,0.020609062,0.0021432855,4.9679227,0.6132614,0.1892304,0.0052719023,0.029300593,0.001451136,6.4745045,0.3810567,NaN,NaN,NaN,NaN,NaN,NaN
0.054664828,0.004084916,0.018642185,0.001594634,2.9539719,0.34114474,0.09956459,0.0048450837,0.020404756,0.0019169948,4.917348,0.47562727,0.18886112,0.0046557896,0.029256422,0.001468072,6.469896,0.3357717,NaN,NaN,NaN,NaN,NaN,NaN
0.05581164,0.0053280736,0.018744165,0.0020397848,3.014992,0.47266623,0.101827934,0.009121294,0.02182229,0.0077272374,4.8335476,0.6343214,0.18902563,0.0047532883,0.029157445,0.00096355076,6.4889665,0.2460529,NaN,NaN,NaN,NaN,NaN,NaN
0.053259805,0.0033439049,0.017838802,0.0018196746,3.013311,0.33481944,0.09951115,0.004858438,0.020482616,0.0018342639,4.890503,0.4393448,0.19012119,0.005741428,0.029324805,0.0013173162,6.494658,0.32286763,NaN,NaN,NaN,NaN,NaN,NaN
0.055101424,0.003864427,0.018567871,0.0019026598,2.9942274,0.3361956,0.10084458,0.007650081,0.020381145,0.001754856,4.9761934,0.4999422,0.18895283,0.0044955635,0.029973889,0.0075161736,6.4288135,0.55336785,NaN,NaN,NaN,NaN,NaN,NaN
0.054042105,0.00223276,0.018546185,0.0026000005,2.9562032,0.3530044,0.09918871,0.0057899086,0.020196777,0.003784497,4.980502,0.47935158,0.18903103,0.005757896,0.029117977,0.0009836893,6.4981346,0.27329388,NaN,NaN,NaN,NaN,NaN,NaN
0.054353148,0.0031059089,0.01835711,0.0017510388,2.9861078,0.31753296,0.099389166,0.0031929442,0.02032704,0.0015212216,4.9120555,0.34005302,0.18868288,0.004248846,0.02906417,0.00088209496,6.496904,0.22112711,NaN,NaN,NaN,NaN,NaN,NaN
0.054616548,0.0031965186,0.018476194,0.0019733359,2.9869704,0.33989593,0.10126192,0.0083335275,0.020934533,0.0028672868,4.9013577,0.6060053,0.18817692,0.0035801353,0.029187797,0.0011201969,6.455447,0.2503643,NaN,NaN,NaN,NaN,NaN,NaN
0.053892307,0.0069315173,0.018117763,0.0016386394,3.001576,0.52674097,0.10090694,0.0062704165,0.021241127,0.0055621755,4.877843,0.65454686,0.18980938,0.0061633666,0.029255893,0.0012118391,6.4969697,0.30381414,NaN,NaN,NaN,NaN,NaN,NaN
0.054103747,0.0021298886,0.018390078,0.0020837546,2.9766874,0.3377317,0.1008045,0.007459189,0.020651227,0.0025028726,4.9275117,0.49023846,0.18960851,0.005844918,0.029931476,0.008272842,6.4726744,0.56420916,NaN,NaN,NaN,NaN,NaN,NaN
0.054564048,0.0030172197,0.019092117,0.002310729,2.8906043,0.32649565,0.09961427,0.00528606,0.020505104,0.0022578896,4.901559,0.48643106,0.19081742,0.011604082,0.029344745,0.0013802594,6.5143065,0.46106434,NaN,NaN,NaN,NaN,NaN,NaN
0.054782033,0.0025656593,0.018804897,0.0020532191,2.9441307,0.32563353,0.100134805,0.0071616513,0.020426748,0.002042909,4.939363,0.50474375,0.1898228,0.005773794,0.029320946,0.0014277976,6.4853725,0.30363396,NaN,NaN,NaN,NaN,NaN,NaN
0.054166723,0.003481127,0.018509667,0.0022803296,2.9690726,0.40858626,0.09960114,0.0035375531,0.020710256,0.0024640139,4.858906,0.4658636,0.18805218,0.0036414082,0.02901204,0.0011348741,6.4913807,0.27781725,NaN,NaN,NaN,NaN,NaN,NaN
0.052345376,0.0027839027,0.018203044,0.0020584585,2.9081702,0.3306816,0.1004283,0.0059083747,0.020418782,0.001781559,4.9492707,0.45924747,0.19180809,0.009991642,0.029099736,0.00075541914,6.5947638,0.3629449,NaN,NaN,NaN,NaN,NaN,NaN
0.05392579,0.0020477823,0.018243603,0.0016089351,2.9796448,0.29942662,0.10215784,0.009520814,0.020706544,0.00205059,4.964522,0.53098094,0.19080578,0.005508249,0.029272562,0.0012459292,6.5286736,0.310416,NaN,NaN,NaN,NaN,NaN,NaN
0.054105997,0.0028359196,0.018214282,0.0017895342,2.9982424,0.3273885,0.10085919,0.0052206004,0.020973472,0.003967398,4.900453,0.59181845,0.18908112,0.004441175,0.029230759,0.0012962298,6.479859,0.29942352,NaN,NaN,NaN,NaN,NaN,NaN
0.054280072,0.0025056938,0.018111102,0.0019165791,3.030351,0.35474375,0.105122335,0.01327877,0.021536471,0.00435565,4.9708185,0.6994424,0.18967561,0.0073118317,0.029477727,0.0016964868,6.4548388,0.43740407,NaN,NaN,NaN,NaN,NaN,NaN
0.055188194,0.0044313,0.018503597,0.0016801786,3.0045872,0.34132388,0.10182857,0.0070138834,0.02067409,0.0019865092,4.954695,0.4258464,0.18892534,0.011828607,0.029085131,0.0010032703,6.503433,0.4704126,NaN,NaN,NaN,NaN,NaN,NaN
0.052847687,0.0030032077,0.017725091,0.0014853467,3.00267,0.30637264,0.09983804,0.0057594953,0.020824969,0.004306563,4.8897166,0.5884404,0.18932119,0.0074536726,0.029326914,0.0015421913,6.4726825,0.41962558,NaN,NaN,NaN,NaN,NaN,NaN
0.055086188,0.004200558,0.018381635,0.0014854512,3.0157373,0.33704165,0.10021335,0.0052223946,0.020296043,0.0019001126,4.9702253,0.44049707,0.18900053,0.004738115,0.029186847,0.001269609,6.4863224,0.2981579,NaN,NaN,NaN,NaN,NaN,NaN
0.0543021,0.003350976,0.018065464,0.0016590275,3.0280926,0.302562,0.1031037,0.010023447,0.021793794,0.007178616,4.9204206,0.74839866,0.1891856,0.0048339483,0.029329138,0.0012888334,6.4608517,0.28985313,NaN,NaN,NaN,NaN,NaN,NaN
0.055365033,0.005103258,0.018476974,0.0016500691,3.0243979,0.44998464,0.09954197,0.0030437731,0.020451639,0.0019189334,4.903892,0.4264006,0.18908706,0.004375398,0.029381627,0.0014775576,6.4498096,0.3232652,NaN,NaN,NaN,NaN,NaN,NaN
0.0543603,0.0027461187,0.018218463,0.0020044371,3.0147371,0.32988498,0.10034933,0.008936449,0.020123199,0.0013949645,5.009917,0.5738742,0.18831964,0.0038502836,0.029103868,0.0010686764,6.4786406,0.25685906,NaN,NaN,NaN,NaN,NaN,NaN
0.053795036,0.0036855591,0.01836842,0.001604744,2.9480295,0.30240032,0.102328256,0.010039771,0.021085696,0.0026989859,4.896979,0.5226184,0.18861932,0.0036557184,0.029416656,0.0014055432,6.4246144,0.29423776,NaN,NaN,NaN,NaN,NaN,NaN
0.054051712,0.0025545275,0.01828933,0.0021765532,2.992845,0.3550367,0.101895615,0.008804163,0.020586474,0.0020906832,4.976578,0.45803365,0.18846722,0.0039608,0.029214192,0.0015371236,6.4664264,0.32594013,NaN,NaN,NaN,NaN,NaN,NaN
0.05420137,0.0019789233,0.01863922,0.0019454168,2.9388332,0.32419118,0.09954201,0.005674078,0.0204067,0.0021613373,4.9149537,0.4451551,0.19043952,0.010172312,0.029292697,0.0013542305,6.5133405,0.44075027,NaN,NaN,NaN,NaN,NaN,NaN
0.055823956,0.005410832,0.018678438,0.0020612644,3.025443,0.45986667,0.10200971,0.011532801,0.020618347,0.002285709,4.9905543,0.66945374,0.18953125,0.008272609,0.029268365,0.001765985,6.4929366,0.38678712,NaN,NaN,NaN,NaN,NaN,NaN
0.054784924,0.0047601745,0.018448943,0.0016502539,2.9920182,0.35970268,0.101723544,0.00930621,0.020632219,0.0038884648,5.0180635,0.6968749,0.19028655,0.0056582866,0.029219475,0.0013620749,6.5246778,0.32990068,NaN,NaN,NaN,NaN,NaN,NaN
0.05239971,0.0030166798,0.017789548,0.0020812524,2.9839532,0.38227922,0.10234416,0.010021743,0.021667002,0.007015561,4.8778253,0.6592429,0.18944326,0.005577631,0.029303156,0.0014809588,6.479671,0.35031688,NaN,NaN,NaN,NaN,NaN,NaN
0.05459912,0.004765104,0.018828325,0.0017950127,2.922829,0.35908827,0.100882776,0.006780798,0.020400845,0.0017455083,4.9740114,0.47957656,0.18891405,0.004326934,0.02939706,0.001471091,6.44056,0.32344607,NaN,NaN,NaN,NaN,NaN,NaN
0.055316757,0.0043867975,0.01857513,0.0016887608,3.0033627,0.37510976,0.102553196,0.009415558,0.020592563,0.0017870873,5.011305,0.59345067,0.18960471,0.004617023,0.029210556,0.001160035,6.499414,0.26697662,NaN,NaN,NaN,NaN,NaN,NaN
0.054586392,0.003226599,0.018474555,0.0016694353,2.9776049,0.31045085,0.10093322,0.008072439,0.021024143,0.0059132,4.9453797,0.67665803,0.18914694,0.0043886923,0.029184446,0.0011628058,6.490549,0.28321147,NaN,NaN,NaN,NaN,NaN,NaN
0.05463858,0.0033012938,0.018568043,0.0019714762,2.9719968,0.3345502,0.099636786,0.0052261716,0.020436144,0.0015435604,4.900915,0.42473105,0.18847127,0.0036326586,0.029084664,0.0010043991,6.4876375,0.2533111,NaN,NaN,NaN,NaN,NaN,NaN
0.053210307,0.006096655,0.018059473,0.0020830794,2.978836,0.44003624,0.10097584,0.005887298,0.02025105,0.0016209728,5.013373,0.44602695,0.19193432,0.016354341,0.02930145,0.0013850259,6.5620203,0.6017437,NaN,NaN,NaN,NaN,NaN,NaN
0.054633673,0.0035039152,0.018480605,0.0019467645,2.9871721,0.3562333,0.100145996,0.0033626952,0.020500036,0.0018846333,4.919418,0.41769978,0.18877047,0.0039799754,0.029252306,0.0012521057,6.4643154,0.29506615,NaN,NaN,NaN,NaN,NaN,NaN
0.054474894,0.002883986,0.018314295,0.0016833809,3.0006506,0.33447573,0.10137872,0.005455112,0.020601274,0.002103715,4.9605336,0.47364682,0.18836029,0.003644682,0.029019322,0.0010997484,6.4988074,0.24698836,NaN,NaN,NaN,NaN,NaN,NaN
0.05451213,0.0034332215,0.018731134,0.003145662,2.9699478,0.44403514,0.1007779,0.0051463707,0.020590592,0.0026354871,4.9519978,0.52448475,0.18850788,0.0049785255,0.029423065,0.0029992391,6.444577,0.41415763,NaN,NaN,NaN,NaN,NaN,NaN
0.054909803,0.00405206,0.018590104,0.001927148,2.983359,0.36316925,0.10096672,0.008282685,0.020548379,0.002292054,4.958196,0.5896325,0.18845975,0.0037794255,0.02907398,0.00089509814,6.4878306,0.22916088,NaN,NaN,NaN,NaN,NaN,NaN
0.052111432,0.0023212107,0.017916583,0.0016667936,2.932731,0.30970198,0.10200596,0.007875613,0.020711217,0.0023458614,4.9734,0.5885153,0.1903825,0.00618339,0.029276252,0.0015541696,6.5187926,0.36939982,NaN,NaN,NaN,NaN,NaN,NaN
0.054510597,0.0029417041,0.018650414,0.0023343146,2.9641683,0.38562015,0.101169966,0.007880438,0.020535018,0.00162955,4.9555964,0.54239213,0.19250722,0.008284151,0.0294352,0.0014278706,6.5533447,0.39841673,NaN,NaN,NaN,NaN,NaN,NaN
0.055636197,0.0045875255,0.018698638,0.0022374422,3.0183527,0.45863223,0.10211617,0.009867402,0.02124905,0.00600241,4.9407234,0.7305314,0.18921402,0.0049061445,0.029034248,0.0010155253,6.523339,0.2478835,NaN,NaN,NaN,NaN,NaN,NaN
0.054461315,0.0029335804,0.018486172,0.0014645866,2.9646585,0.290997,0.09990184,0.0031789746,0.020616284,0.0018162117,4.8796067,0.4184052,0.18918659,0.0052753906,0.029346857,0.0014981279,6.461351,0.34482932,NaN,NaN,NaN,NaN,NaN,NaN
0.054438032,0.0031202303,0.01908127,0.0023702732,2.8971682,0.40487933,0.100958556,0.009317613,0.020454586,0.0017227938,4.9692574,0.61680084,0.18997511,0.0070292507,0.028994847,0.00069027726,6.5552435,0.2766268,NaN,NaN,NaN,NaN,NaN,NaN
0.052498445,0.0025899508,0.018185116,0.0048595797,2.9594376,0.34589294,0.09897876,0.003784108,0.020389676,0.002080501,4.892865,0.4267145,0.19051424,0.0050336877,0.029299654,0.0015710148,6.5201054,0.38251245,NaN,NaN,NaN,NaN,NaN,NaN
0.054723788,0.0039718803,0.018584719,0.0024863225,2.9917681,0.42886403,0.10076917,0.007970812,0.02081928,0.004766233,4.9396396,0.6112675,0.19284287,0.009181887,0.029154414,0.000991109,6.6205864,0.35913023,NaN,NaN,NaN,NaN,NaN,NaN
0.05403219,0.002958348,0.018485587,0.0016699713,2.9436548,0.28158355,0.10415824,0.010527894,0.021909894,0.004068101,4.84335,0.6368011,0.19179425,0.0062503982,0.029284433,0.0013563357,6.5601983,0.3136824,NaN,NaN,NaN,NaN,NaN,NaN
0.054666217,0.0035146629,0.01907778,0.0052812495,2.959764,0.44915605,0.100220464,0.004657733,0.021335177,0.0070936247,4.8835454,0.6540086,0.18984173,0.0049428605,0.029087279,0.0008962258,6.531915,0.24139972,NaN,NaN,NaN,NaN,NaN,NaN
0.05470108,0.0026094306,0.01885904,0.0021537736,2.9330256,0.31976247,0.099510215,0.003017833,0.020465868,0.0016078181,4.890014,0.38765904,0.18851376,0.0033757563,0.029392947,0.0038633596,6.471034,0.47364593,NaN,NaN,NaN,NaN,NaN,NaN
0.05411061,0.003580436,0.018300554,0.0018158577,2.979222,0.29682028,0.09933073,0.005257386,0.020515474,0.0037096199,4.911819,0.46305487,0.19223863,0.012505991,0.029318837,0.0013769147,6.5682,0.48374996,NaN,NaN,NaN,NaN,NaN,NaN
0.054517403,0.0039588427,0.01884629,0.0019200346,2.9183483,0.33079427,0.100433394,0.00881267,0.02008035,0.001278115,5.020454,0.53687245,0.19135538,0.006134361,0.029252157,0.0013307077,6.552418,0.3178428,NaN,NaN,NaN,NaN,NaN,NaN
0.05462844,0.0026145047,0.018747907,0.0014885095,2.9328544,0.28128836,0.101479635,0.011592892,0.020691125,0.0024512305,4.9575286,0.72584295,0.18814468,0.003894101,0.029242966,0.0013591314,6.4458375,0.29340053,NaN,NaN,NaN,NaN,NaN,NaN
0.05464683,0.0032855028,0.01878473,0.0017094157,2.9315927,0.3050183,0.100746214,0.0073384587,0.020345699,0.001625908,4.9781513,0.49881226,0.19140886,0.01432028,0.029222777,0.001387519,6.55745,0.48517543,NaN,NaN,NaN,NaN,NaN,NaN
0.055124793,0.0031336828,0.019026894,0.0017374536,2.919887,0.30415264,0.09991074,0.0034333337,0.02083321,0.0033208968,4.876565,0.5600202,0.19005805,0.008747409,0.02900048,0.0010324237,6.5598907,0.34488615,NaN,NaN,NaN,NaN,NaN,NaN
0.054652378,0.00389029,0.018576534,0.0018658863,2.9681656,0.34008372,0.10332647,0.010903892,0.020780966,0.0024479136,5.010663,0.5634742,0.18884909,0.00480574,0.029182618,0.0013603931,6.482097,0.28411025,NaN,NaN,NaN,NaN,NaN,NaN
0.05381502,0.002587573,0.018502124,0.0024984595,2.9549396,0.37959522,0.100758225,0.0064485106,0.020511454,0.00304737,4.9694777,0.48571253,0.18958016,0.0051155444,0.029355176,0.0015550846,6.4754944,0.37308466,NaN,NaN,NaN,NaN,NaN,NaN
0.056269526,0.0034373808,0.01916371,0.0021118622,2.969565,0.36031836,0.09962781,0.0029705153,0.020642184,0.0016813304,4.855502,0.38978502,0.19019626,0.006576957,0.029417695,0.0019513634,6.4877305,0.40822282,NaN,NaN,NaN,NaN,NaN,NaN
0.055596076,0.0045307446,0.01889468,0.0019220399,2.9685557,0.35048652,0.10102081,0.0063969055,0.020544356,0.0017411045,4.9489145,0.49205527,0.18946615,0.005595001,0.02912304,0.00097403454,6.5120673,0.27051324,NaN,NaN,NaN,NaN,NaN,NaN
0.05505657,0.0036895238,0.018801862,0.001679092,2.949367,0.31025955,0.103279375,0.011297187,0.020925377,0.0023373584,4.960587,0.46368593,0.1889795,0.004974946,0.029761717,0.005073079,6.4302397,0.5279187,NaN,NaN,NaN,NaN,NaN,NaN
0.05554295,0.0029665108,0.018979138,0.0015580849,2.94517,0.2817167,0.10372059,0.010483778,0.020932522,0.0024946018,4.9881845,0.5145432,0.19207531,0.0155183645,0.02925817,0.0015265587,6.5803766,0.6066014,NaN,NaN,NaN,NaN,NaN,NaN
0.055359054,0.003317739,0.018907454,0.001965604,2.956195,0.32711002,0.103682384,0.012624991,0.021648569,0.0032354842,4.8546877,0.66946155,0.18839008,0.0034962439,0.029179845,0.0012237792,6.4655786,0.2561519,NaN,NaN,NaN,NaN,NaN,NaN
0.055778537,0.0026589038,0.019108437,0.0014655985,2.9367468,0.2721081,0.10067354,0.007879616,0.020330006,0.0018386467,4.9866657,0.54922765,0.18977419,0.0064698737,0.029115029,0.00095876073,6.524207,0.2899193,NaN,NaN,NaN,NaN,NaN,NaN
0.05661117,0.0048080627,0.019318424,0.0018964797,2.9572833,0.37674186,0.10067024,0.008325538,0.020170135,0.001684273,5.0184493,0.5305016,0.19399872,0.012563659,0.029537398,0.002016908,6.583972,0.4463928,NaN,NaN,NaN,NaN,NaN,NaN
0.055042945,0.0043982,0.019103277,0.0020736314,2.9086823,0.352167,0.100574076,0.0047168965,0.02144565,0.0061763735,4.8158464,0.5353792,0.18833832,0.0038804144,0.029152872,0.0011607578,6.4693823,0.26499507,NaN,NaN,NaN,NaN,NaN,NaN
0.05647284,0.0025182539,0.019655313,0.001945857,2.8987124,0.295866,0.100013584,0.004897986,0.0205226,0.002091624,4.913042,0.45338252,0.18819106,0.0034247397,0.028935747,0.00082014885,6.508493,0.20625098,NaN,NaN,NaN,NaN,NaN,NaN
0.056808878,0.0036416345,0.019624494,0.0026528498,2.9425824,0.410721,0.10004058,0.008512845,0.020853555,0.0044271597,4.8989677,0.66510135,0.1896423,0.0055057146,0.029351464,0.0016116276,6.4767623,0.34654415,NaN,NaN,NaN,NaN,NaN,NaN
0.05797102,0.0049928166,0.019417945,0.0019789564,3.011441,0.35500804,0.10058975,0.00789982,0.021317944,0.0043775085,4.8202147,0.6406225,0.19018711,0.012650514,0.029409494,0.0015197964,6.482675,0.5375528,NaN,NaN,NaN,NaN,NaN,NaN
0.057296295,0.0044616996,0.019843437,0.0036849051,2.9470632,0.42651942,0.104605585,0.011676572,0.02127197,0.0029572817,4.9681497,0.598798,0.1891549,0.004552684,0.0290967,0.0012877082,6.512929,0.31538388,NaN,NaN,NaN,NaN,NaN,NaN
0.056524325,0.0030112695,0.019227125,0.0018718508,2.9635303,0.29101834,0.10289472,0.008678291,0.02201901,0.0065394873,4.8264155,0.68425566,0.18951097,0.005174767,0.028970875,0.0004742786,6.54276,0.19515197,NaN,NaN,NaN,NaN,NaN,NaN
0.058230124,0.0042612827,0.019951196,0.0035883796,2.982431,0.47540268,0.09997886,0.006724654,0.020747242,0.0060015135,4.954019,0.63644904,0.19328344,0.0063562016,0.029021215,0.0012845832,6.6731358,0.37068215,NaN,NaN,NaN,NaN,NaN,NaN
0.05742696,0.0038614313,0.019146305,0.0022105281,3.0313566,0.36110902,0.10087395,0.006991235,0.020516878,0.002071285,4.9595776,0.56367123,0.1918182,0.0062212395,0.029058088,0.00094137766,6.607614,0.29338858,NaN,NaN,NaN,NaN,NaN,NaN
0.05739391,0.003175738,0.019684007,0.0019451522,2.9419684,0.31534484,0.10146846,0.008144281,0.021398423,0.006164683,4.877466,0.59485215,0.18966137,0.005077887,0.029364899,0.0016937032,6.478073,0.38172063,NaN,NaN,NaN,NaN,NaN,NaN
0.05788439,0.0045398646,0.020074178,0.00224757,2.918783,0.39213315,0.10027331,0.00558599,0.020570846,0.0022631653,4.9197774,0.49836415,0.1901117,0.005461095,0.029201102,0.0012336368,6.520481,0.30484572,NaN,NaN,NaN,NaN,NaN,NaN
0.055776395,0.003015893,0.01896052,0.0018690152,2.9670043,0.30643815,0.10067361,0.0089887865,0.020296492,0.0016485655,4.9914584,0.6061155,0.18912132,0.005040161,0.029053124,0.0011969404,6.520117,0.3151121,NaN,NaN,NaN,NaN,NaN,NaN
0.0587493,0.005025402,0.019763326,0.0019256353,2.9963589,0.35811925,0.10230736,0.009166362,0.021489764,0.006217687,4.896553,0.65650326,0.18984726,0.0061191423,0.02959966,0.0021976656,6.443118,0.45450115,NaN,NaN,NaN,NaN,NaN,NaN
0.057750154,0.0031208296,0.019957578,0.0017675196,2.9163206,0.3035294,0.10098835,0.006919909,0.020430107,0.0017276079,4.972705,0.48900008,0.189066,0.0042243833,0.029233575,0.0014790504,6.4800024,0.28677592,NaN,NaN,NaN,NaN,NaN,NaN
0.058270976,0.0038461883,0.02000211,0.002375394,2.9462793,0.33780107,0.10178215,0.008422014,0.02090593,0.004628161,4.970434,0.66716534,0.1890105,0.0034904515,0.029074773,0.00092170003,6.5065656,0.21842933,NaN,NaN,NaN,NaN,NaN,NaN
0.05832775,0.003324794,0.019907653,0.0022165505,2.9645102,0.3624611,0.09984307,0.0073489216,0.020454388,0.0017844049,4.9105563,0.4651927,0.18877628,0.004589522,0.029584456,0.002376266,6.41178,0.4222872,NaN,NaN,NaN,NaN,NaN,NaN
0.056660347,0.0031716335,0.019628316,0.002202807,2.918894,0.33782437,0.10063751,0.0043311743,0.021419974,0.0054750326,4.8272076,0.6128174,0.18971765,0.004788215,0.029331755,0.0016534686,6.48397,0.32940984,NaN,NaN,NaN,NaN,NaN,NaN
0.05732047,0.0035944835,0.019977264,0.0019894834,2.9007418,0.3708718,0.1019395,0.010109547,0.020170309,0.0014478529,5.076342,0.59863245,0.18938786,0.0052145203,0.029577121,0.0048360485,6.478935,0.5233874,NaN,NaN,NaN,NaN,NaN,NaN
0.05607447,0.0030779487,0.019316446,0.0019647884,2.9324813,0.33904225,0.102737576,0.011106389,0.020655565,0.002212494,5.013925,0.6425553,0.18797365,0.0037249508,0.029491244,0.0017358066,6.39374,0.36310726,NaN,NaN,NaN,NaN,NaN,NaN
0.056444332,0.0037264142,0.019129315,0.0021679893,2.9813879,0.33834037,0.09968911,0.0038545413,0.020199245,0.0021738568,4.9816356,0.48152682,0.19339615,0.012909555,0.029371012,0.0014969993,6.5992126,0.5201181,NaN,NaN,NaN,NaN,NaN,NaN
0.056336235,0.003547531,0.019310342,0.0017567273,2.941291,0.32938984,0.10076248,0.007819807,0.020863678,0.0042007593,4.9332085,0.6839582,0.19137089,0.011743161,0.029291263,0.0013207777,6.5443506,0.46274486,NaN,NaN,NaN,NaN,NaN,NaN
0.055036448,0.0032609599,0.018900288,0.0018292197,2.9363549,0.309323,0.10005923,0.006437513,0.020045133,0.0025287832,5.0409713,0.5218242,0.18855883,0.005357703,0.02919415,0.0013044364,6.467902,0.2645003,NaN,NaN,NaN,NaN,NaN,NaN
0.0559114,0.0058694044,0.018749792,0.0018013313,3.0053067,0.39207476,0.10190477,0.008361227,0.020862617,0.004231349,4.9769,0.62957436,0.18848106,0.0053080874,0.029396003,0.0018210893,6.434097,0.41893595,NaN,NaN,NaN,NaN,NaN,NaN
0.05673002,0.0037764343,0.019401468,0.001992529,2.9504812,0.32836777,0.10226612,0.010395152,0.02048227,0.0018402308,5.031936,0.6884805,0.18957166,0.0043662195,0.029160475,0.0017023984,6.5181127,0.3359553,NaN,NaN,NaN,NaN,NaN,NaN
0.056765746,0.0038421128,0.019206963,0.0019849616,2.9860458,0.36026233,0.1011769,0.0077425893,0.020444479,0.0025386622,5.006687,0.62058663,0.18874985,0.004259079,0.029286373,0.001413422,6.4570045,0.2885326,NaN,NaN,NaN,NaN,NaN,NaN
0.05786053,0.005164452,0.019782418,0.0035537626,2.9781985,0.4174334,0.09966585,0.00432086,0.02046395,0.0018562275,4.904849,0.4351552,0.18807669,0.0038038052,0.029236605,0.0015091867,6.4480095,0.32236975,NaN,NaN,NaN,NaN,NaN,NaN
0.05517622,0.005140808,0.018918665,0.0020258173,2.9433901,0.38712043,0.10120311,0.004099436,0.02095694,0.003922671,4.9182124,0.5267581,0.18843666,0.0039683096,0.029191194,0.0011667487,6.464181,0.26316342,NaN,NaN,NaN,NaN,NaN,NaN
0.054135352,0.003746989,0.01871134,0.0011960582,2.902614,0.2503267,0.09927463,0.0033844642,0.020488141,0.002001765,4.881476,0.4098592,0.18970577,0.005525941,0.02985245,0.0076925796,6.480539,0.5463392,NaN,NaN,NaN,NaN,NaN,NaN
0.056004792,0.0038817632,0.019398585,0.002236036,2.9229658,0.3873752,0.10144499,0.007086204,0.021257691,0.0029660908,4.8318453,0.51478136,0.18836014,0.004429251,0.029136343,0.0010086884,6.4707823,0.22938178,NaN,NaN,NaN,NaN,NaN,NaN
0.056877457,0.0041724867,0.019700648,0.0047560004,2.961948,0.44284838,0.10134386,0.0068264636,0.021109639,0.004334574,4.903845,0.6001823,0.18903111,0.006590789,0.029134268,0.0011650213,6.4980855,0.3370248,NaN,NaN,NaN,NaN,NaN,NaN
0.056656748,0.0036963564,0.019317798,0.0023248214,2.9705822,0.37893158,0.100811556,0.0075991596,0.020391015,0.0019206754,4.974053,0.4922967,0.18923229,0.004012682,0.029342959,0.0014491412,6.462215,0.30322325,NaN,NaN,NaN,NaN,NaN,NaN
0.056144055,0.0040067793,0.019531477,0.002646439,2.9194155,0.39527336,0.10147099,0.009342773,0.02068697,0.002405813,4.951501,0.59150064,0.19010502,0.008343467,0.029172039,0.0012104193,6.528427,0.40787938,NaN,NaN,NaN,NaN,NaN,NaN
0.05536049,0.00398627,0.018591937,0.001646501,2.999712,0.33740368,0.10075751,0.0076330644,0.02034498,0.0017188928,4.9818416,0.5135577,0.1901448,0.0095816245,0.029540652,0.0019407163,6.458833,0.45324865,NaN,NaN,NaN,NaN,NaN,NaN
0.056092296,0.0036989967,0.019209046,0.0017549773,2.9429514,0.32164252,0.10014793,0.0048168804,0.020941481,0.0040496243,4.8801622,0.5734922,0.1893247,0.004876525,0.029346928,0.0015629627,6.4658513,0.31971544,NaN,NaN,NaN,NaN,NaN,NaN
0.056621667,0.0036486876,0.019400122,0.0021780683,2.9526696,0.36517546,0.10076232,0.0060171844,0.020569501,0.0024812082,4.949238,0.507855,0.18862978,0.0036870493,0.029211361,0.0013368658,6.4692407,0.28928152,NaN,NaN,NaN,NaN,NaN,NaN
0.055899173,0.0036683155,0.019178612,0.0020122617,2.943734,0.33704513,0.10315383,0.01276475,0.020709092,0.0030932196,5.030595,0.6792231,0.18906629,0.0046411464,0.02931773,0.001712455,6.4652953,0.32714987,NaN,NaN,NaN,NaN,NaN,NaN
0.056788683,0.003952539,0.019091778,0.0017759205,2.999787,0.34835583,0.09966819,0.0061997413,0.019993292,0.001354313,5.005711,0.4408587,0.1893609,0.0044696457,0.02928412,0.0013838635,6.480124,0.331711,NaN,NaN,NaN,NaN,NaN,NaN
0.055270694,0.0037345295,0.01912568,0.0028828883,2.9322295,0.35625082,0.10070212,0.0071156947,0.020827036,0.0026371346,4.8926477,0.5815997,0.18777539,0.0042772354,0.029294875,0.0015608254,6.4273005,0.36785525,NaN,NaN,NaN,NaN,NaN,NaN
0.053115554,0.0026414616,0.018531358,0.0015845273,2.88493,0.26579207,0.099500984,0.0056944727,0.020058,0.0013386792,4.979637,0.40698895,0.1883623,0.004802424,0.029088106,0.0011124494,6.4836864,0.2685954,NaN,NaN,NaN,NaN,NaN,NaN
0.057037096,0.004255779,0.01922199,0.0018502043,2.9912214,0.3364581,0.10018798,0.006226567,0.020702763,0.0040137074,4.9197984,0.5595202,0.18956284,0.0056493147,0.029801749,0.003322063,6.4111724,0.50924873,NaN,NaN,NaN,NaN,NaN,NaN
0.056042332,0.003873669,0.019436024,0.0017411513,2.9066236,0.34553182,0.1046352,0.011768568,0.021134403,0.0023959337,4.982064,0.53513026,0.18901673,0.0060741273,0.029198403,0.0011755008,6.4818835,0.29538915,NaN,NaN,NaN,NaN,NaN,NaN
0.05682206,0.0042873668,0.019012664,0.0015593822,3.0087867,0.33588564,0.10003723,0.005375601,0.02028815,0.0020684137,4.9653983,0.4180405,0.18911755,0.003928924,0.029190117,0.0013741737,6.4906044,0.28570798,NaN,NaN,NaN,NaN,NaN,NaN
0.055320513,0.0021593666,0.019057455,0.002193316,2.9394262,0.34637362,0.10157959,0.007515,0.020113751,0.0016832126,5.0808406,0.5376524,0.18845522,0.004386024,0.029141748,0.0012102042,6.4767222,0.2847264,NaN,NaN,NaN,NaN,NaN,NaN
0.055191536,0.005688522,0.018674672,0.001635172,2.975514,0.39138058,0.10255746,0.010889989,0.020825945,0.002453699,4.9683747,0.631324,0.18969524,0.012101572,0.029143937,0.0012001853,6.5191774,0.48990193,NaN,NaN,NaN,NaN,NaN,NaN
0.05480979,0.0044298656,0.018931072,0.0017456549,2.9135199,0.30536315,0.1021406,0.009574983,0.020469628,0.0018458222,5.018385,0.5494577,0.18859708,0.004569213,0.029137623,0.0010930345,6.479814,0.24598388,NaN,NaN,NaN,NaN,NaN,NaN
0.056939054,0.004241975,0.019306157,0.0017113166,2.9719002,0.3507494,0.10105729,0.00814845,0.021291673,0.0055397693,4.8801327,0.6922713,0.19125652,0.012394118,0.029325442,0.0017351971,6.5415926,0.5425464,NaN,NaN,NaN,NaN,NaN,NaN
0.057086267,0.0038435955,0.019674206,0.0037390795,2.9542055,0.36401802,0.099913575,0.004401138,0.020457972,0.004491215,4.97699,0.50638914,0.18933107,0.005932671,0.029233431,0.0015980335,6.492487,0.36063507,NaN,NaN,NaN,NaN,NaN,NaN
0.057207722,0.0049695647,0.019323088,0.0020685308,2.9909496,0.39168984,0.10515438,0.014355896,0.022245279,0.0066069486,4.881997,0.77355975,0.18836248,0.004728405,0.029546255,0.0048884726,6.4495716,0.50664616,NaN,NaN,NaN,NaN,NaN,NaN
0.055432647,0.0031850024,0.019024648,0.0017959359,2.9352784,0.2863765,0.10106164,0.006127706,0.020485975,0.0019849984,4.9702473,0.50036836,0.18953623,0.011031446,0.029044664,0.00079276995,6.5308547,0.42809403,NaN,NaN,NaN,NaN,NaN,NaN
0.052958656,0.0034609083,0.018324083,0.001302537,2.9009452,0.24007657,0.09958854,0.0040146965,0.020423327,0.0023469466,4.9207687,0.43932906,0.18887709,0.0063215513,0.02924613,0.0012824883,6.4700956,0.35053548,NaN,NaN,NaN,NaN,NaN,NaN
0.05705506,0.0050706863,0.019247586,0.0019975845,2.9880466,0.34149095,0.101651065,0.010148066,0.020349517,0.0022353237,5.036478,0.62006974,0.18860407,0.004269471,0.029296314,0.0015272147,6.453345,0.3357536,NaN,NaN,NaN,NaN,NaN,NaN
0.05681818,0.003453577,0.019279674,0.0020922949,2.9798522,0.36855757,0.10280634,0.011890714,0.021553839,0.0063177445,4.9166164,0.73927516,0.18876417,0.00667191,0.02931686,0.001597964,6.4555984,0.387164,NaN,NaN,NaN,NaN,NaN,NaN
0.05609255,0.003614297,0.019526768,0.002487176,2.9091117,0.3424085,0.102256134,0.007604908,0.021934852,0.0060398486,4.828432,0.7877334,0.19294868,0.007237279,0.029346976,0.0012813822,6.585766,0.35609296,NaN,NaN,NaN,NaN,NaN,NaN
0.056769963,0.003987251,0.01920449,0.0023140733,2.9959435,0.4066581,0.100837916,0.0092596235,0.01991468,0.0016863403,5.09234,0.60150135,0.18883125,0.004589096,0.029349571,0.0016009117,6.450213,0.34361425,NaN,NaN,NaN,NaN,NaN,NaN
0.05496865,0.0033281276,0.019204484,0.0021507067,2.8896797,0.3037697,0.09934321,0.0047920467,0.02009522,0.0016821304,4.974694,0.44656208,0.19159292,0.0068119694,0.029579943,0.0017998326,6.4990344,0.43143174,NaN,NaN,NaN,NaN,NaN,NaN
0.05404334,0.0050776587,0.018380862,0.0014867282,2.9570706,0.33990738,0.10035913,0.006058967,0.020798476,0.005461016,4.9425106,0.59594315,0.19060747,0.011721054,0.029307567,0.0019424246,6.526772,0.53728026,NaN,NaN,NaN,NaN,NaN,NaN
0.05586462,0.0031055636,0.018928224,0.0013135807,2.9656448,0.2650552,0.1000417,0.004012727,0.020774236,0.0029338973,4.88807,0.5607968,0.18971214,0.011918544,0.029272383,0.0014597826,6.4970746,0.52864414,NaN,NaN,NaN,NaN,NaN,NaN
0.05634153,0.004096598,0.019047791,0.0016852997,2.979941,0.3317021,0.102570385,0.0105498405,0.020359533,0.0023038932,5.0862813,0.67920667,0.19309416,0.012814735,0.02943106,0.0015389482,6.5730076,0.48015907,NaN,NaN,NaN,NaN,NaN,NaN
0.057192076,0.0047796816,0.019239122,0.0017566252,2.9956026,0.365604,0.0994623,0.0032275869,0.020543816,0.0033497047,4.9233994,0.55138576,0.18835989,0.00459093,0.029406939,0.0015990668,6.42211,0.35057944,NaN,NaN,NaN,NaN,NaN,NaN
0.05669684,0.0042896084,0.019100247,0.0018034336,2.9935267,0.3545744,0.10022202,0.0059023635,0.020402664,0.0020740721,4.955327,0.51664615,0.18835646,0.004042469,0.029219722,0.0013293377,6.457453,0.28658825,NaN,NaN,NaN,NaN,NaN,NaN
0.05443311,0.0037482958,0.018826436,0.0016597182,2.9112644,0.31260166,0.09952769,0.0037702585,0.020326799,0.0017997753,4.9304414,0.43024147,0.19068472,0.011570684,0.029451972,0.001736278,6.4920692,0.49113193,NaN,NaN,NaN,NaN,NaN,NaN
0.053135168,0.0041678674,0.018522585,0.0026955076,2.9051569,0.35420802,0.100977354,0.0093537485,0.020840337,0.0024659564,4.8895397,0.54497963,0.19085625,0.010320478,0.029644137,0.0047424296,6.513534,0.61905617,NaN,NaN,NaN,NaN,NaN,NaN
0.056423873,0.0036159612,0.019350618,0.0014558884,2.9315417,0.28331038,0.10172179,0.0091864355,0.020534746,0.0036505528,5.0254188,0.61183554,0.18970154,0.0050072656,0.029319322,0.0014566019,6.483446,0.32122952,NaN,NaN,NaN,NaN,NaN,NaN
0.05656743,0.0038414234,0.019262344,0.0020670486,2.9674094,0.3553178,0.100220345,0.009216151,0.019993568,0.0019506253,5.0543566,0.6615062,0.18946682,0.00787771,0.029552707,0.0019150479,6.4339833,0.44473946,NaN,NaN,NaN,NaN,NaN,NaN
0.056639012,0.005445281,0.019421814,0.0020556892,2.9456108,0.39645755,0.09959746,0.004300939,0.020221977,0.0019533215,4.964259,0.46107134,0.19308235,0.013877209,0.029600918,0.0018663731,6.54526,0.5951827,NaN,NaN,NaN,NaN,NaN,NaN
0.05693267,0.0037303928,0.019767158,0.0023740178,2.9218597,0.40963352,0.09955573,0.004295165,0.020948408,0.00563464,4.880738,0.59555167,0.19489671,0.012760417,0.029611936,0.0016989172,6.601209,0.5597682,NaN,NaN,NaN,NaN,NaN,NaN
0.05429839,0.0031690684,0.018739222,0.0017970258,2.920093,0.29323754,0.09995127,0.0035156514,0.021147192,0.0052664904,4.84385,0.5645392,0.19093256,0.0056074476,0.029715572,0.0019556882,6.4492865,0.41290772,NaN,NaN,NaN,NaN,NaN,NaN
0.05436052,0.0034164998,0.019287368,0.0021597594,2.8415933,0.27468506,0.101027004,0.008164067,0.021267371,0.002772851,4.8037777,0.51446974,0.18924466,0.011921118,0.029353948,0.001471205,6.4625854,0.51984894,NaN,NaN,NaN,NaN,NaN,NaN
0.056121934,0.0029049518,0.019529566,0.002305327,2.903974,0.29726043,0.10129677,0.009593013,0.020616202,0.002614901,4.954554,0.49792528,0.19006489,0.0046676993,0.029308759,0.0013227218,6.497401,0.32134268,NaN,NaN,NaN,NaN,NaN,NaN
0.056585513,0.0044779615,0.0195997,0.002527046,2.9280252,0.39968827,0.09991134,0.0055741183,0.020894988,0.0046264157,4.8939877,0.59907633,0.1893353,0.004823188,0.029549615,0.0016826029,6.4254346,0.3603118,NaN,NaN,NaN,NaN,NaN,NaN
0.056852855,0.0039387937,0.019441819,0.0019910187,2.9507632,0.33574703,0.10205338,0.009574427,0.020385144,0.002166752,5.03647,0.5047049,0.19051863,0.010054481,0.029317651,0.0014346532,6.512766,0.45697635,NaN,NaN,NaN,NaN,NaN,NaN
0.056846794,0.0035539572,0.019387882,0.0029679572,2.9703112,0.32532442,0.100093864,0.00393775,0.02062623,0.0017911169,4.883163,0.39988908,0.19218454,0.0122699,0.029339796,0.0013215677,6.558045,0.43080878,NaN,NaN,NaN,NaN,NaN,NaN
0.056564037,0.0042426735,0.019330822,0.001861983,2.949533,0.32964134,0.10216959,0.013330981,0.020456407,0.0023293959,5.0299296,0.65953,0.18896067,0.0057905954,0.029168146,0.0013703558,6.4916835,0.35334164,NaN,NaN,NaN,NaN,NaN,NaN
0.05581445,0.0036120138,0.019638315,0.0018054438,2.860989,0.28267846,0.10166189,0.008060254,0.020383496,0.0021130869,5.025642,0.55058616,0.19284764,0.014746302,0.029435597,0.0018153125,6.570581,0.57919663,NaN,NaN,NaN,NaN,NaN,NaN
0.0555073,0.0031282825,0.02011751,0.00492689,2.8334534,0.37245125,0.10068501,0.006335838,0.020306807,0.002138447,5.000368,0.52064306,0.19007027,0.011729449,0.029233353,0.0012968242,6.513373,0.48604226,NaN,NaN,NaN,NaN,NaN,NaN
0.05474346,0.003048318,0.01918736,0.0019476108,2.8786843,0.3067348,0.09977904,0.0041061877,0.021103535,0.0059102913,4.8620296,0.58676106,0.18882868,0.0044489237,0.029381568,0.0014584732,6.4411373,0.3292049,NaN,NaN,NaN,NaN,NaN,NaN
0.053683605,0.0026498665,0.018643646,0.0018745135,2.9056678,0.3075518,0.10154367,0.011640743,0.020618953,0.0020899621,4.9652734,0.6808196,0.19043556,0.0055670417,0.029539457,0.0017352246,6.4649315,0.3650132,NaN,NaN,NaN,NaN,NaN,NaN
0.05618974,0.0032879382,0.019829813,0.002225811,2.8641615,0.3267719,0.1002608,0.007783935,0.020098366,0.0015772906,5.01807,0.55382353,0.19045544,0.011199244,0.029453984,0.0017812696,6.4889727,0.5473098,NaN,NaN,NaN,NaN,NaN,NaN
0.05584093,0.003563739,0.019011958,0.0019151341,2.9661548,0.35612702,0.10125579,0.007844185,0.020334007,0.0020352774,5.025774,0.61658764,0.18897484,0.0045235166,0.029239904,0.001343359,6.474851,0.30443946,NaN,NaN,NaN,NaN,NaN,NaN
0.05686994,0.003828306,0.019093717,0.001587531,2.9987912,0.3167176,0.10012403,0.006956183,0.020622153,0.0020873211,4.8991847,0.56709284,0.19080347,0.006488402,0.029414106,0.0016516054,6.505016,0.3948642,NaN,NaN,NaN,NaN,NaN,NaN
0.056916166,0.0039249766,0.019481756,0.0015459099,2.938833,0.29656398,0.099977836,0.007013039,0.020380253,0.0025747262,4.9632106,0.59714603,0.19103901,0.012560568,0.02945477,0.0016748771,6.5044627,0.54999536,NaN,NaN,NaN,NaN,NaN,NaN
0.05424602,0.0037513152,0.018607514,0.0016223423,2.9339185,0.30152887,0.10022028,0.006499425,0.02071383,0.0046671494,4.947082,0.62892437,0.19106513,0.009786845,0.029259196,0.0011852873,6.539897,0.41733447,NaN,NaN,NaN,NaN,NaN,NaN
0.05346044,0.0031160987,0.0186551,0.0013003004,2.8750348,0.20503837,0.099920996,0.004221495,0.020196125,0.0016075746,4.9748745,0.40491846,0.19017313,0.0058272397,0.029449414,0.0016427777,6.47568,0.38325387,NaN,NaN,NaN,NaN,NaN,NaN
0.056701854,0.00400823,0.019673424,0.0019049433,2.9105253,0.3586154,0.09954731,0.0032645864,0.020336054,0.0016412574,4.9237847,0.39150712,0.19334786,0.0070741796,0.029504873,0.0017640933,6.574024,0.4268035,NaN,NaN,NaN,NaN,NaN,NaN
0.05804111,0.004406849,0.020349331,0.0026674815,2.8917985,0.37627998,0.100062825,0.005862936,0.021126557,0.0067925556,4.9086933,0.64922106,0.19275881,0.0071083545,0.029200561,0.000958378,6.607699,0.31391722,NaN,NaN,NaN,NaN,NaN,NaN
0.057817273,0.0049230396,0.020092787,0.0020094858,2.9049613,0.37595677,0.10209049,0.0117543535,0.020525064,0.0022659712,5.01397,0.6515988,0.1937676,0.007248375,0.029559107,0.0014277699,6.568894,0.37658018,NaN,NaN,NaN,NaN,NaN,NaN
0.05742249,0.0041404734,0.019823618,0.005844048,2.9779863,0.37768266,0.099639185,0.0053185173,0.02074584,0.005109937,4.925901,0.60773176,0.19110657,0.012056067,0.029208345,0.0012713517,6.5538282,0.49130717,NaN,NaN,NaN,NaN,NaN,NaN
0.055507377,0.0030969495,0.019269174,0.0018485382,2.900514,0.26229218,0.10155262,0.007677343,0.02109056,0.0054808795,4.9434876,0.610184,0.19022556,0.011373722,0.029428678,0.0016145023,6.480553,0.49778602,NaN,NaN,NaN,NaN,NaN,NaN
0.0555322,0.0041011386,0.019149067,0.001659243,2.917677,0.3001402,0.100069635,0.0051310933,0.020000705,0.0018537927,5.0352077,0.42160937,0.18991196,0.010484628,0.029146891,0.0012812078,6.527136,0.4467235,NaN,NaN,NaN,NaN,NaN,NaN
0.05789227,0.007558593,0.019986417,0.0022514015,2.9223669,0.4316366,0.10191256,0.010495798,0.02028331,0.002435048,5.074638,0.6799954,0.1887771,0.0045902594,0.029352527,0.0015683499,6.4465246,0.32365295,NaN,NaN,NaN,NaN,NaN,NaN
0.057800077,0.0041358816,0.019615948,0.0020898017,2.9762332,0.36188242,0.10062697,0.009034915,0.019971535,0.0015721308,5.0689855,0.6168585,0.1901289,0.005198128,0.029574923,0.0017856302,6.449376,0.38877892,NaN,NaN,NaN,NaN,NaN,NaN
0.05861809,0.0053372136,0.020149186,0.002238062,2.939197,0.39072278,0.10077489,0.008196477,0.019859636,0.0022408487,5.1246266,0.6316092,0.1905566,0.009256277,0.029310098,0.0014444484,6.516262,0.44108757,NaN,NaN,NaN,NaN,NaN,NaN
0.05810912,0.00519456,0.01976511,0.0020287475,2.9697878,0.40011254,0.10088243,0.008732426,0.021080177,0.009743609,5.000784,0.64144796,0.18894386,0.0049412097,0.02961989,0.001986497,6.4042068,0.4174709,NaN,NaN,NaN,NaN,NaN,NaN
0.057094935,0.004002287,0.019509496,0.0014984998,2.9430954,0.30088416,0.10818148,0.01613223,0.021209266,0.0029134108,5.1349964,0.68435824,0.19055405,0.009752563,0.02913789,0.0012055944,6.5489283,0.40642226,NaN,NaN,NaN,NaN,NaN,NaN
0.057485312,0.004930162,0.019576756,0.0018634674,2.958751,0.34340012,0.09982849,0.00462459,0.019988671,0.0015912674,5.0217814,0.41831574,0.19177264,0.01005765,0.02930879,0.0013505952,6.555139,0.4334446,NaN,NaN,NaN,NaN,NaN,NaN
0.058978356,0.0052643893,0.020583428,0.0024232229,2.8994586,0.40434664,0.10095534,0.0067287367,0.020976145,0.005496963,4.9488835,0.66653544,0.1913303,0.011654808,0.0295821,0.0022542824,6.498899,0.5777111,NaN,NaN,NaN,NaN,NaN,NaN
0.058298524,0.0043017343,0.020012114,0.0020890813,2.9402473,0.33790118,0.1047458,0.011753034,0.021118974,0.0031628949,5.015826,0.59983146,0.1887882,0.004092646,0.029252468,0.0016081167,6.4701633,0.33347175,NaN,NaN,NaN,NaN,NaN,NaN
0.058617987,0.0043589207,0.020159684,0.002114776,2.9349434,0.3484461,0.101459846,0.010941082,0.020890184,0.0056702723,4.9839816,0.78476906,0.19017036,0.011383451,0.029333659,0.0014388311,6.497489,0.49534026,NaN,NaN,NaN,NaN,NaN,NaN
0.060051844,0.0045602764,0.020699833,0.0021795707,2.9264712,0.32684258,0.1027201,0.011391235,0.021170836,0.0033098392,4.9074,0.53881633,0.1896159,0.0057833716,0.029278085,0.0014224893,6.488805,0.32473212,NaN,NaN,NaN,NaN,NaN,NaN
0.05767777,0.0045919227,0.019647708,0.0018968121,2.9578614,0.3287881,0.10016558,0.0056054904,0.020343993,0.0020428272,4.962758,0.46391863,0.19074626,0.012620111,0.029379783,0.0012978219,6.503159,0.49426523,NaN,NaN,NaN,NaN,NaN,NaN
0.055891093,0.0033989463,0.019035285,0.0016191027,2.9571633,0.31446952,0.10112533,0.007226512,0.020256437,0.0017220925,5.019715,0.46797732,0.19028209,0.004854543,0.029515794,0.0016488085,6.4638886,0.3499114,NaN,NaN,NaN,NaN,NaN,NaN
0.057280984,0.0044043325,0.019521222,0.0015404214,2.951222,0.31534865,0.09892658,0.003271922,0.019832533,0.0019274526,5.026696,0.44032612,0.18926248,0.0044321744,0.029374188,0.0015221733,6.459065,0.34532943,NaN,NaN,NaN,NaN,NaN,NaN
0.058534756,0.0037197152,0.019856794,0.0021144676,2.977856,0.34454536,0.10001104,0.009014302,0.020396164,0.004232125,4.992422,0.6269509,0.19020592,0.007707744,0.029444577,0.0016230163,6.4753065,0.38608173,NaN,NaN,NaN,NaN,NaN,NaN
0.057722226,0.004467574,0.019707868,0.0018872592,2.9502301,0.32221597,0.10219633,0.011856784,0.020576525,0.002450754,5.006014,0.60608846,0.19126959,0.013326861,0.029506274,0.0016027334,6.49489,0.4902281,NaN,NaN,NaN,NaN,NaN,NaN
0.056722846,0.0034254394,0.019644331,0.0019151218,2.9090285,0.28323197,0.099097624,0.005607215,0.020852014,0.0065272683,4.920994,0.6298739,0.19246265,0.017473113,0.029188443,0.0013658941,6.600357,0.58978623,NaN,NaN,NaN,NaN,NaN,NaN
0.05493524,0.0035415024,0.01907208,0.0017501715,2.9004047,0.28825718,0.101383306,0.0088665085,0.020977134,0.005784036,4.967587,0.71202856,0.18969193,0.011365005,0.029414698,0.0016402254,6.457324,0.320672,NaN,NaN,NaN,NaN,NaN,NaN
0.053972773,0.0027700712,0.018845815,0.0018416806,2.8888502,0.29577634,0.09975634,0.0052400976,0.020425258,0.005888835,5.0046406,0.51589036,0.18839781,0.004208445,0.028993037,0.0011890101,6.5087047,0.30174893,NaN,NaN,NaN,NaN,NaN,NaN
0.056571566,0.003470692,0.019533215,0.0019477834,2.9196813,0.29298264,0.100684926,0.008019166,0.020848779,0.0028402277,4.883936,0.50868785,0.18900542,0.0047619278,0.029377919,0.0015122809,6.448142,0.3282488,NaN,NaN,NaN,NaN,NaN,NaN
0.05642979,0.0028257715,0.019352267,0.0015518662,2.9340785,0.27303842,0.1018983,0.010377368,0.020580264,0.002217394,4.9936843,0.65412587,0.18907969,0.00518115,0.029262993,0.0013268425,6.473083,0.31595248,NaN,NaN,NaN,NaN,NaN,NaN
0.057158384,0.0035100554,0.01953926,0.0016482902,2.9482415,0.33986247,0.09912525,0.0035752405,0.0202102,0.0018028362,4.937007,0.4066154,0.19012624,0.011484959,0.029063191,0.0009392687,6.547513,0.42566386,NaN,NaN,NaN,NaN,NaN,NaN
0.056933098,0.003912701,0.019933341,0.006084683,2.9394836,0.37844703,0.099101946,0.0034363095,0.020490738,0.0021470792,4.882388,0.47539303,0.19082125,0.0058384733,0.029157534,0.0011231446,6.553284,0.30457103,NaN,NaN,NaN,NaN,NaN,NaN
0.055569593,0.0038516372,0.019229915,0.0016985862,2.9106348,0.3087959,0.10075947,0.007588686,0.020124631,0.0018801882,5.037831,0.48050213,0.19094847,0.007351137,0.029004464,0.0011700175,6.5923457,0.33658788,NaN,NaN,NaN,NaN,NaN,NaN
0.053915262,0.0024305356,0.01895105,0.0019294429,2.8676367,0.25979,0.09963983,0.007220199,0.020347126,0.0023345216,4.9420075,0.5215018,0.18907408,0.0047324263,0.029212825,0.0013503833,6.4832807,0.28834915,NaN,NaN,NaN,NaN,NaN,NaN
0.05675701,0.0033588926,0.020053744,0.0032179905,2.8753622,0.33747905,0.10056125,0.007010381,0.020639805,0.005231498,4.9801617,0.57966834,0.18920515,0.004478388,0.029341219,0.0014786348,6.462903,0.32806808,NaN,NaN,NaN,NaN,NaN,NaN
0.057218794,0.0044872784,0.019869728,0.0020309153,2.905598,0.34349084,0.101925224,0.011476515,0.021074448,0.0065984074,5.0120063,0.81275123,0.18969166,0.00793032,0.029326534,0.0015767749,6.4849176,0.41601148,NaN,NaN,NaN,NaN,NaN,NaN
0.05621443,0.0026029549,0.019880783,0.0019529194,2.849627,0.2625774,0.10001779,0.006071399,0.02035707,0.002172418,4.9603934,0.55121267,0.18893398,0.005235004,0.029264593,0.0013238501,6.4683547,0.32841906,NaN,NaN,NaN,NaN,NaN,NaN
0.056461323,0.003340413,0.019640945,0.0020167206,2.9024887,0.3386439,0.10112418,0.009103313,0.021279503,0.0051453565,4.8754954,0.6682119,0.18870965,0.0040309625,0.029704304,0.002853737,6.391183,0.43937382,NaN,NaN,NaN,NaN,NaN,NaN
0.054309502,0.0031571991,0.018898271,0.0018782768,2.8961778,0.28084624,0.09915313,0.0043096757,0.020495968,0.0038843562,4.9254656,0.54796475,0.19071527,0.009835975,0.029456744,0.0015224365,6.4868107,0.3894461,NaN,NaN,NaN,NaN,NaN,NaN
0.05440323,0.003004514,0.018789945,0.00147442,2.910756,0.25770554,0.10979948,0.015288782,0.022460705,0.004733527,4.9788094,0.71201473,0.18851453,0.0043908106,0.02910787,0.0009896324,6.483003,0.2467077,NaN,NaN,NaN,NaN,NaN,NaN
0.056427985,0.003997313,0.019733306,0.0018030697,2.8785717,0.28169858,0.09966049,0.0072030965,0.020913845,0.005884502,4.905274,0.6706944,0.18949327,0.004285107,0.029295165,0.0012892042,6.478223,0.26624054,NaN,NaN,NaN,NaN,NaN,NaN
0.056659374,0.0036604707,0.019887589,0.0021200576,2.8801882,0.35665873,0.098935165,0.006667946,0.02021098,0.0020640672,4.9353914,0.52363724,0.19070503,0.0067355596,0.029522562,0.0016772886,6.4747844,0.346795,NaN,NaN,NaN,NaN,NaN,NaN
0.057800855,0.004931127,0.020509845,0.005333769,2.888115,0.39915335,0.09904116,0.0054175165,0.020036401,0.0017024102,4.970931,0.4237112,0.19056457,0.00790661,0.029491436,0.0019572547,6.4857054,0.45899484,NaN,NaN,NaN,NaN,NaN,NaN
0.057193957,0.0037207545,0.019705337,0.0019418219,2.9309669,0.36837673,0.10093263,0.010638019,0.02039132,0.002698509,5.0157094,0.7230548,0.18958049,0.009773146,0.029626634,0.0020147087,6.420133,0.4215612,NaN,NaN,NaN,NaN,NaN,NaN
0.053868875,0.0023593132,0.018827556,0.0020104302,2.8846557,0.25762218,0.09950036,0.009316119,0.020370817,0.002323172,4.91367,0.44409707,0.19325571,0.01795963,0.029545546,0.0016349754,6.555021,0.63991547,NaN,NaN,NaN,NaN,NaN,NaN
0.05423955,0.0029776976,0.018950306,0.0014154452,2.8758564,0.24447447,0.09937706,0.012048079,0.019846464,0.0017231728,5.042262,0.7641234,0.19087796,0.009699495,0.029324736,0.0014216529,6.5229096,0.4420128,NaN,NaN,NaN,NaN,NaN,NaN
0.056956664,0.0036301815,0.01975646,0.0017281037,2.9039547,0.3126032,0.10038734,0.00692201,0.019928463,0.0018472943,5.0714707,0.50497764,0.18954647,0.0044609727,0.02937036,0.0014911966,6.4680357,0.3239376,NaN,NaN,NaN,NaN,NaN,NaN
0.056910906,0.0038301407,0.020013358,0.0023755922,2.8763819,0.3454916,0.103479445,0.012424897,0.020543419,0.0023412139,5.057667,0.49292916,0.1895639,0.0062843673,0.029672552,0.0020017563,6.41306,0.42146415,NaN,NaN,NaN,NaN,NaN,NaN
0.05689381,0.0039436077,0.0193569,0.0015638343,2.9532976,0.2664217,0.098027565,0.0051339353,0.02057845,0.0040260423,4.849692,0.52843904,0.19160037,0.010711351,0.029353898,0.0014115605,6.541573,0.47533727,NaN,NaN,NaN,NaN,NaN,NaN
0.05691724,0.004693938,0.019579804,0.001858648,2.9279556,0.3222412,0.099317454,0.0073147826,0.020920107,0.0030381954,4.81398,0.5816319,0.18975075,0.0059829517,0.029216342,0.0015689541,6.51072,0.36774895,NaN,NaN,NaN,NaN,NaN,NaN
0.053976525,0.0028427627,0.01875042,0.0017378022,2.896861,0.25172046,0.108484246,0.015637856,0.021840375,0.0031274655,5.0097003,0.66533315,0.1895972,0.011552241,0.029430943,0.0018514781,6.465125,0.54654485,NaN,NaN,NaN,NaN,NaN,NaN
0.05450043,0.0030704874,0.019041156,0.0019415291,2.8814654,0.24538785,0.10960801,0.01791137,0.022636766,0.0061571114,4.9642944,0.7332882,0.18816237,0.004211266,0.02956357,0.00296241,6.407049,0.46277425,NaN,NaN,NaN,NaN,NaN,NaN
0.057482664,0.005160494,0.01956399,0.0016055411,2.9533188,0.32022396,0.10378239,0.013637898,0.02107533,0.002741669,4.957409,0.56667864,0.18901037,0.004773038,0.029329848,0.0013078931,6.456506,0.3203437,NaN,NaN,NaN,NaN,NaN,NaN
0.057043906,0.0040216376,0.019769425,0.0018142534,2.9059582,0.3025483,0.09880266,0.0071253446,0.020108039,0.0018303447,4.949715,0.546162,0.1888257,0.0033630137,0.02969094,0.002956641,6.3990397,0.4289316,NaN,NaN,NaN,NaN,NaN,NaN
0.056985244,0.0030716183,0.019704673,0.0015069967,2.9065003,0.24811754,0.09865515,0.0068553374,0.02091962,0.0057091666,4.8313274,0.5550712,0.19099432,0.011999899,0.029789008,0.0017549722,6.4342475,0.56895375,NaN,NaN,NaN,NaN,NaN,NaN
0.055921607,0.0037249855,0.01966457,0.002025566,2.872638,0.34618646,0.10593315,0.017040435,0.021442037,0.003464851,4.9749107,0.5928188,0.1959774,0.016328517,0.029589456,0.0018373181,6.635896,0.5274344,NaN,NaN,NaN,NaN,NaN,NaN
0.05271557,0.003378283,0.018467585,0.0014094133,2.8663588,0.2351906,0.100257725,0.009613994,0.020385055,0.0021165346,4.950901,0.54094076,0.19206108,0.006901834,0.02946202,0.0012952323,6.5281115,0.30801648,NaN,NaN,NaN,NaN,NaN,NaN
0.051380496,0.0019709945,0.017859275,0.001056481,2.886084,0.19380799,0.09784972,0.0047002905,0.019888373,0.0018039512,4.951326,0.42056486,0.19007854,0.0045720316,0.02945119,0.0013309642,6.466701,0.3228198,NaN,NaN,NaN,NaN,NaN,NaN
0.053786363,0.0037653702,0.018986057,0.0018715736,2.8569458,0.32796568,0.11352945,0.018386085,0.022431197,0.005530579,5.1540194,0.66735905,0.18921708,0.004889121,0.02928183,0.0012310032,6.4715967,0.28503004,NaN,NaN,NaN,NaN,NaN,NaN
0.05629366,0.004283189,0.019281603,0.002433612,2.957055,0.382892,0.09812128,0.0065439087,0.020017542,0.0019491198,4.9402876,0.5165903,0.19154908,0.011663358,0.029820917,0.0024121613,6.464093,0.6858171,NaN,NaN,NaN,NaN,NaN,NaN
0.05448966,0.0021987534,0.018923225,0.0017975267,2.9037158,0.2842112,0.09954081,0.0071261204,0.019731758,0.0015524462,5.0713654,0.5004483,0.18885908,0.0053084115,0.029442057,0.0014460533,6.428634,0.34192452,NaN,NaN,NaN,NaN,NaN,NaN
0.05490562,0.0028301328,0.019288134,0.0018879374,2.8690581,0.28181088,0.101605654,0.010360793,0.020457398,0.002363151,5.0018263,0.52545977,0.1906292,0.007758493,0.029319907,0.0014615327,6.51711,0.41012225,NaN,NaN,NaN,NaN,NaN,NaN
0.054512978,0.003907405,0.018727211,0.001535364,2.9269757,0.29008174,0.10333997,0.014588516,0.021572877,0.003345915,4.8300047,0.52248514,0.18893537,0.0050951727,0.029316563,0.0013399861,6.4555645,0.2931344,NaN,NaN,NaN,NaN,NaN,NaN
0.05120666,0.0019561362,0.01792333,0.00088468514,2.864088,0.1820463,0.09928134,0.009313501,0.020067085,0.001769065,4.9717007,0.5121758,0.19038677,0.008500522,0.02967246,0.0021255072,6.444205,0.48828405,NaN,NaN,NaN,NaN,NaN,NaN
0.05130715,0.0022522195,0.018014433,0.0011930753,2.85906,0.20689704,0.098733924,0.0044876384,0.020561457,0.0023750148,4.855286,0.5209051,0.19005497,0.0047414475,0.029469527,0.0019066645,6.470882,0.37662882,NaN,NaN,NaN,NaN,NaN,NaN
0.055143975,0.003514307,0.019109337,0.0016043523,2.9035385,0.28415632,0.09794992,0.006189194,0.020042716,0.0019538086,4.9242287,0.496783,0.18994235,0.005907169,0.029742809,0.0037333593,6.437591,0.46347287,NaN,NaN,NaN,NaN,NaN,NaN
0.055762347,0.0041556912,0.01945569,0.0020548576,2.8920586,0.32811996,0.09982679,0.009883371,0.020243654,0.0025242658,4.9632607,0.45280787,0.19017294,0.0048777293,0.02922416,0.0011627725,6.516493,0.28510055,NaN,NaN,NaN,NaN,NaN,NaN
0.0548342,0.0021633168,0.019095832,0.0014681595,2.886675,0.22931138,0.09952584,0.0076283203,0.02176834,0.008919381,4.8250175,0.7871024,0.18892397,0.0040381583,0.02949235,0.0016841175,6.423483,0.34148026,NaN,NaN,NaN,NaN,NaN,NaN
0.05200534,0.0034196083,0.018416354,0.0013193777,2.8355172,0.24689373,0.100865506,0.012485392,0.020665012,0.0024150275,4.9308443,0.7341935,0.19182813,0.010069292,0.029471554,0.0017957011,6.528693,0.47143534,NaN,NaN,NaN,NaN,NaN,NaN
0.05256082,0.0031814298,0.018189896,0.0014666609,2.9057932,0.2643998,0.098936774,0.007524875,0.020451477,0.0020566306,4.8834605,0.615598,0.19017977,0.007285192,0.0294344,0.0017156213,6.478857,0.39741725,NaN,NaN,NaN,NaN,NaN,NaN
0.055394903,0.0029585694,0.019570211,0.001795048,2.8499265,0.26179188,0.10037089,0.0068972483,0.020954464,0.0074612023,4.9461827,0.5842078,0.19009991,0.0116189765,0.029695278,0.0019202477,6.4255915,0.54779935,NaN,NaN,NaN,NaN,NaN,NaN
0.055586796,0.0038288196,0.019871673,0.0019518901,2.8211243,0.31407717,0.09938731,0.0076777614,0.02091042,0.0051800744,4.8674145,0.6405857,0.19161758,0.01397244,0.029541535,0.001738437,6.501851,0.5290313,NaN,NaN,NaN,NaN,NaN,NaN
0.054926448,0.0028279976,0.019624159,0.0021402529,2.8270233,0.3024874,0.09913802,0.011516495,0.020546565,0.0020632322,4.871362,0.7703795,0.18898758,0.004051889,0.0290688,0.0010401702,6.5085387,0.24580897,NaN,NaN,NaN,NaN,NaN,NaN
0.056040537,0.004016324,0.019452265,0.0017634031,2.9028313,0.32459182,0.100606,0.0055307695,0.020517146,0.0016527931,4.928327,0.4062316,0.18978801,0.0058948463,0.029263848,0.0012754239,6.495858,0.31572595,NaN,NaN,NaN,NaN,NaN,NaN
0.05244277,0.0034546996,0.018600745,0.0012894049,2.8324304,0.27029243,0.1008292,0.007496899,0.021298582,0.005668578,4.8663445,0.6669821,0.19228977,0.007228524,0.02961834,0.0015470744,6.50749,0.3759647,NaN,NaN,NaN,NaN,NaN,NaN
0.052459978,0.0044525196,0.018686257,0.0021938547,2.8294067,0.2943996,0.09998922,0.007291737,0.020422578,0.0020824822,4.9314995,0.47525868,0.18865333,0.0047089597,0.029389169,0.0014025064,6.4325395,0.3248835,NaN,NaN,NaN,NaN,NaN,NaN
0.052976947,0.002555623,0.018606823,0.0015135163,2.862055,0.22772843,0.10008734,0.007968728,0.019992528,0.0015823923,5.0338902,0.5309741,0.1883474,0.0052481336,0.029690323,0.0019526583,6.3676786,0.40990466,NaN,NaN,NaN,NaN,NaN,NaN
0.05606141,0.0036821088,0.019322744,0.0017960371,2.9236224,0.3116751,0.09866053,0.004708129,0.020567823,0.0037656822,4.881454,0.55762804,0.19076973,0.011829454,0.029570954,0.0018347077,6.473594,0.53656334,NaN,NaN,NaN,NaN,NaN,NaN
0.055325676,0.0037462758,0.019039722,0.0014455605,2.9247625,0.3266843,0.10049512,0.011356578,0.020483559,0.0019866042,4.9496083,0.7552365,0.18996784,0.008183631,0.030022273,0.0040587266,6.393666,0.5852164,NaN,NaN,NaN,NaN,NaN,NaN
0.055500064,0.0038156605,0.019496603,0.0018243073,2.8702033,0.32142308,0.09890233,0.006204985,0.020196456,0.0018765687,4.9330072,0.508868,0.18915692,0.0042031896,0.029298648,0.001319825,6.467251,0.28610423,NaN,NaN,NaN,NaN,NaN,NaN
0.055828203,0.0035967652,0.019467978,0.0018924067,2.8906348,0.3019982,0.0991866,0.0064871935,0.02002661,0.0017353629,4.9844627,0.49365377,0.18937306,0.005243721,0.029458635,0.0016004168,6.444852,0.35379666,NaN,NaN,NaN,NaN,NaN,NaN
0.052265283,0.0023102043,0.018812824,0.0019234417,2.79974,0.25327778,0.09877204,0.008555944,0.020389149,0.0022367903,4.884172,0.5421534,0.19166456,0.013161305,0.02934898,0.0014305445,6.541354,0.4853789,NaN,NaN,NaN,NaN,NaN,NaN
0.05341909,0.002949261,0.018750565,0.0011277242,2.8557246,0.19051842,0.10011233,0.006624821,0.020513559,0.002010552,4.9191937,0.5116528,0.18914993,0.006229217,0.029326646,0.0015548352,6.4657965,0.37189597,NaN,NaN,NaN,NaN,NaN,NaN
0.053531405,0.0027275092,0.019065045,0.001894071,2.827713,0.24880588,0.09894358,0.008309729,0.020668764,0.0059177745,4.91915,0.6500628,0.19005558,0.005830174,0.02940762,0.0013838122,6.477024,0.36357164,NaN,NaN,NaN,NaN,NaN,NaN
0.05555384,0.0034696425,0.0198254,0.00346224,2.848815,0.34495872,0.10809844,0.017512444,0.021678032,0.0033144031,4.9996037,0.41629606,0.18888652,0.006086568,0.029434986,0.0015649202,6.4339666,0.38366657,NaN,NaN,NaN,NaN,NaN,NaN
0.055474926,0.0038923929,0.019480925,0.0018180287,2.870301,0.32168496,0.09947497,0.0072479583,0.020393692,0.0030852554,4.95173,0.6279323,0.18929085,0.004340968,0.029530643,0.0016426557,6.426791,0.3376442,NaN,NaN,NaN,NaN,NaN,NaN
0.05485548,0.003155304,0.019457104,0.001657088,2.8395503,0.29291025,0.09951923,0.0077640726,0.020587506,0.0041426215,4.9287214,0.65194744,0.18874066,0.0048038904,0.029439082,0.0019516067,6.432222,0.36216146,NaN,NaN,NaN,NaN,NaN,NaN
0.05548435,0.003953777,0.019667435,0.0021491975,2.8504515,0.36029086,0.10311781,0.015975678,0.020442376,0.0030894557,5.097064,0.80145305,0.18892267,0.004878547,0.029286342,0.0013165273,6.4624968,0.30963397,NaN,NaN,NaN,NaN,NaN,NaN
0.0534555,0.0060649947,0.018471796,0.0015080699,2.9113429,0.39428455,0.10072575,0.0059947493,0.02015568,0.002237826,5.0411925,0.4918347,0.19222976,0.0135351615,0.029748602,0.0025482003,6.491315,0.561628,NaN,NaN,NaN,NaN,NaN,NaN
0.05204607,0.0027344543,0.018260315,0.0013738199,2.865764,0.26178822,0.10054753,0.009644917,0.020451123,0.0022380892,4.963088,0.64114326,0.18895951,0.005397547,0.029454075,0.0017980409,6.434455,0.36448509,NaN,NaN,NaN,NaN,NaN,NaN
0.05300682,0.002900411,0.018845564,0.001324884,2.8223515,0.19668937,0.10487215,0.013905819,0.021202613,0.002714137,4.9711037,0.5085446,0.18877956,0.004845473,0.029286839,0.0020986418,6.4719176,0.40619257,NaN,NaN,NaN,NaN,NaN,NaN
0.055728447,0.0043373858,0.01991637,0.0034713184,2.8469858,0.3951602,0.09802487,0.0037001735,0.020356832,0.00212931,4.857392,0.4494848,0.19303615,0.013011083,0.029553901,0.0022633397,6.5570893,0.5283123,NaN,NaN,NaN,NaN,NaN,NaN
0.0547099,0.0018370671,0.019222742,0.0013926412,2.8624074,0.25261226,0.10121498,0.012375398,0.02016821,0.002417145,5.0670404,0.7334257,0.18838762,0.004406979,0.029159794,0.0011072449,6.4682603,0.25400057,NaN,NaN,NaN,NaN,NaN,NaN
0.056447983,0.003983724,0.019934483,0.0021841133,2.8568673,0.31764176,0.09941765,0.008188815,0.021103788,0.0035168063,4.794205,0.59333146,0.18950668,0.0059431116,0.029569782,0.0016632376,6.4266944,0.37849495,NaN,NaN,NaN,NaN,NaN,NaN
0.05670267,0.004548297,0.019564142,0.0019943244,2.9254615,0.35733023,0.11811399,0.016458904,0.022992374,0.0033231485,5.164377,0.5291701,0.18983269,0.009728886,0.029456303,0.0019832996,6.468052,0.49024254,NaN,NaN,NaN,NaN,NaN,NaN
0.05290452,0.0032469707,0.01870587,0.0013166466,2.8410838,0.25560835,0.09977745,0.007072149,0.020270638,0.0021528092,4.9635515,0.5145728,0.19328819,0.014030215,0.029355884,0.001515146,6.5979333,0.53617513,NaN,NaN,NaN,NaN,NaN,NaN
0.05312737,0.003092825,0.018850662,0.0033830828,2.855792,0.2735322,0.09830656,0.0073977504,0.020631816,0.003757088,4.8555794,0.6452449,0.19123715,0.007930441,0.029274216,0.0014432011,6.5469093,0.40024817,NaN,NaN,NaN,NaN,NaN,NaN
0.052058645,0.0021037278,0.01854205,0.0015481262,2.8238294,0.22867332,0.09843227,0.00497751,0.020929888,0.004916866,4.8179064,0.6075933,0.19151829,0.008609554,0.029810471,0.0025017597,6.460428,0.52576905,NaN,NaN,NaN,NaN,NaN,NaN
0.055657625,0.0025660647,0.01992145,0.0019200791,2.816624,0.27255777,0.10003031,0.009652696,0.020397214,0.002491775,4.9564834,0.640601,0.19294566,0.012277814,0.02944834,0.0014675072,6.5659137,0.49958047,NaN,NaN,NaN,NaN,NaN,NaN
0.056297235,0.003635099,0.019545205,0.0017614573,2.900191,0.28974664,0.09853431,0.004658957,0.020420115,0.0024853174,4.882155,0.53315824,0.19093747,0.00510839,0.029398818,0.0017102989,6.5108824,0.32655266,NaN,NaN,NaN,NaN,NaN,NaN
0.057121757,0.004558668,0.019710487,0.0022086068,2.929895,0.3816566,0.10054705,0.013602584,0.020141877,0.002434323,5.04651,0.8295032,0.19480526,0.018129783,0.029320076,0.0013379775,6.6555176,0.66087484,NaN,NaN,NaN,NaN,NaN,NaN
0.05745821,0.003268508,0.02007892,0.0019661994,2.8879082,0.3207889,0.100834124,0.00968029,0.020722652,0.0030997866,4.9416566,0.723421,0.19666632,0.021317702,0.030245729,0.0030053125,6.5426598,0.79644865,NaN,NaN,NaN,NaN,NaN,NaN
0.05469428,0.002738925,0.01909319,0.0013953351,2.8767645,0.22697449,0.09955031,0.007865949,0.020043451,0.0021668787,5.008054,0.55353004,0.19235495,0.006494429,0.029492073,0.001561193,6.538506,0.38107687,NaN,NaN,NaN,NaN,NaN,NaN
0.056234047,0.0053850217,0.01915174,0.0012692978,2.9458723,0.3119743,0.10244285,0.013520088,0.020583713,0.0023752074,4.998116,0.54617405,0.19125365,0.00920379,0.029662037,0.0018533121,6.4664965,0.4178284,NaN,NaN,NaN,NaN,NaN,NaN
0.05564417,0.0025638684,0.019413494,0.0017104096,2.885063,0.25366572,0.09912837,0.007065332,0.021028087,0.0057690227,4.8564124,0.6956679,0.19013113,0.004375693,0.02959416,0.0018272708,6.4454317,0.37548995,NaN,NaN,NaN,NaN,NaN,NaN
0.057726298,0.0040559536,0.020215593,0.0020065417,2.8802192,0.3257276,0.09803114,0.0077807824,0.020314692,0.0026150707,4.892069,0.6759748,0.19160362,0.010627548,0.029357564,0.0014872948,6.5344048,0.3305147,NaN,NaN,NaN,NaN,NaN,NaN
0.055548344,0.0028879375,0.0196611,0.0018595394,2.8463504,0.26911688,0.101527825,0.009717329,0.020140741,0.0021543878,5.0749273,0.53547794,0.19153991,0.0051015588,0.029647965,0.0018770323,6.4841743,0.41720888,NaN,NaN,NaN,NaN,NaN,NaN
0.055681404,0.003991348,0.019482398,0.0017242098,2.8793075,0.3242023,0.11564559,0.016356314,0.022746122,0.0033305923,5.1186113,0.5912281,0.19633003,0.017850267,0.029621804,0.0018846793,6.644904,0.63677055,NaN,NaN,NaN,NaN,NaN,NaN
0.05726243,0.006567342,0.019856561,0.0024017878,2.9176059,0.4405967,0.10655468,0.01672828,0.021092849,0.0027724763,5.074564,0.6606733,0.19709942,0.018360483,0.02984572,0.0022126785,6.6269493,0.67524624,NaN,NaN,NaN,NaN,NaN,NaN
0.054679636,0.0051053464,0.019561846,0.0023083845,2.8143246,0.25294024,0.10261799,0.0140614305,0.021067912,0.00474449,4.969397,0.7205467,0.19258556,0.0059741978,0.029820941,0.0023212112,6.488321,0.44162637,NaN,NaN,NaN,NaN,NaN,NaN
0.051904835,0.0028465143,0.018505624,0.001380121,2.817523,0.22932951,0.09926793,0.009838289,0.021125965,0.007260785,4.895783,0.7829866,0.19029747,0.0042706635,0.029342636,0.0014642474,6.499281,0.31815064,NaN,NaN,NaN,NaN,NaN,NaN
0.05173979,0.0021327324,0.01847411,0.0012957186,2.8124244,0.20361185,0.10175984,0.011241471,0.020568399,0.0023389396,4.9735665,0.49582815,0.19257954,0.010028122,0.029951464,0.0026081945,6.4663086,0.55003,NaN,NaN,NaN,NaN,NaN,NaN
0.053099442,0.003624844,0.019301387,0.0077682333,2.8511288,0.33307838,0.10097261,0.00950833,0.021080103,0.0057612313,4.922339,0.64988315,0.1979639,0.016533103,0.030011885,0.0031647182,6.642305,0.684104,NaN,NaN,NaN,NaN,NaN,NaN
0.05654427,0.004757302,0.019608095,0.002690302,2.9185398,0.35986817,0.1039645,0.014231472,0.020917945,0.0027379252,5.0040116,0.6213483,0.19143358,0.009366895,0.02968621,0.0023711694,6.4781384,0.47640273,NaN,NaN,NaN,NaN,NaN,NaN
0.05564923,0.003111117,0.019076578,0.0014337879,2.9313111,0.25133196,0.09964828,0.008268465,0.020846434,0.005594443,4.8920765,0.54311895,0.19745147,0.018481385,0.02972413,0.0022668126,6.6725893,0.73263127,NaN,NaN,NaN,NaN,NaN,NaN
0.05537714,0.0032310332,0.018886534,0.0011264995,2.9424872,0.24732992,0.10124519,0.011281644,0.020403573,0.0024874487,4.9884458,0.46363828,0.1928862,0.008254006,0.030615622,0.003901146,6.3704987,0.63557625,NaN,NaN,NaN,NaN,NaN,NaN
0.055161584,0.002255436,0.019374287,0.0023589134,2.8771024,0.28724912,0.09869515,0.0075793685,0.019850455,0.0017747495,5.006763,0.56008,0.19291072,0.006948311,0.03007674,0.0027871875,6.4577937,0.5342642,NaN,NaN,NaN,NaN,NaN,NaN
0.05206941,0.0020424007,0.018477213,0.0011734819,2.8275962,0.18597814,0.099201486,0.009037873,0.019694878,0.001806049,5.0572915,0.45580426,0.1949234,0.010962117,0.029605914,0.001762915,6.6036196,0.50216025,NaN,NaN,NaN,NaN,NaN,NaN
0.052561518,0.004690707,0.018450048,0.0015425024,2.8615704,0.27821302,0.10214556,0.010449356,0.020481141,0.002286189,5.0220656,0.5688801,0.200733,0.022698354,0.029840836,0.002135833,6.7542424,0.84523106,NaN,NaN,NaN,NaN,NaN,NaN
0.051685277,0.002113389,0.018283758,0.0012438172,2.8397334,0.23157991,0.10034085,0.009253417,0.020611966,0.0023888443,4.925385,0.6911097,0.1948244,0.013835411,0.029757304,0.002555844,6.5761733,0.54994726,NaN,NaN,NaN,NaN,NaN,NaN
0.055142332,0.0042697825,0.019027231,0.0014597606,2.9127593,0.2958787,0.09972626,0.011079892,0.020422425,0.0025552942,4.9508843,0.80798775,0.19340074,0.012646104,0.029729724,0.002295561,6.5350423,0.5777165,NaN,NaN,NaN,NaN,NaN,NaN
0.056156784,0.0034951922,0.019416882,0.0020190307,2.9124405,0.26500914,0.09947463,0.009273474,0.020729147,0.0028672307,4.8505774,0.544865,0.19464894,0.0145944115,0.030135995,0.0028242946,6.50807,0.72709453,NaN,NaN,NaN,NaN,NaN,NaN
0.055409327,0.004132297,0.019469263,0.0019025663,2.8695724,0.33051983,0.099334344,0.013110507,0.019985657,0.0015600391,4.988497,0.6374136,0.19579956,0.017661704,0.029219352,0.001201141,6.708723,0.6253654,NaN,NaN,NaN,NaN,NaN,NaN
0.055611,0.004139966,0.01949043,0.0018286734,2.875766,0.3265451,0.09959409,0.009053193,0.021335702,0.0054486706,4.800348,0.7028058,0.19287357,0.0073043397,0.029898334,0.0024579852,6.4861007,0.50032485,NaN,NaN,NaN,NaN,NaN,NaN
0.05467476,0.003388966,0.01940177,0.0021342346,2.8455627,0.3108276,0.098665506,0.0047632526,0.020027507,0.0019307702,4.9611983,0.4358045,0.19457401,0.014658779,0.02985817,0.0022004629,6.5433655,0.6019483,NaN,NaN,NaN,NaN,NaN,NaN
0.052020263,0.0022335732,0.018325014,0.0010150415,2.8468714,0.19344455,0.10280214,0.010620014,0.022310719,0.008258226,4.8584633,0.8629231,0.19386347,0.012180662,0.02952283,0.0014762226,6.580627,0.5030725,NaN,NaN,NaN,NaN,NaN,NaN
0.052425906,0.0035019147,0.01847086,0.001227861,2.8467932,0.22343303,0.099151276,0.008189604,0.02065983,0.0026371742,4.859018,0.6287943,0.19339223,0.011558862,0.029960476,0.002536192,6.494718,0.6120051,NaN,NaN,NaN,NaN,NaN,NaN
0.05241344,0.0020212396,0.018526101,0.0014049296,2.8444386,0.23240268,0.10100548,0.0095697865,0.020314729,0.0023611295,5.0253086,0.66622335,0.1911427,0.005925612,0.02950385,0.0015436228,6.4943447,0.36562344,NaN,NaN,NaN,NaN,NaN,NaN
0.05498566,0.0037040247,0.019423652,0.0018255482,2.848256,0.26356733,0.102494165,0.012072387,0.020827245,0.002639015,4.948066,0.44506148,0.19504116,0.012876981,0.029982708,0.0025061942,6.536782,0.56518483,NaN,NaN,NaN,NaN,NaN,NaN
0.055862892,0.003917365,0.019305883,0.0020921913,2.9220283,0.34223297,0.099579446,0.0079257395,0.02003152,0.0017176,5.001642,0.53602797,0.19174303,0.010917648,0.029748825,0.001861002,6.467771,0.51415193,NaN,NaN,NaN,NaN,NaN,NaN
0.05509913,0.0026235012,0.019477112,0.0019887497,2.852722,0.27397752,0.09770646,0.0038254966,0.020649053,0.005344909,4.8522367,0.5682716,0.19554797,0.018385816,0.029932875,0.0023356627,6.563904,0.7291145,NaN,NaN,NaN,NaN,NaN,NaN
0.05629261,0.0053930893,0.019316819,0.0014038456,2.9258573,0.32509664,0.099353075,0.005794364,0.020739317,0.005337513,4.917277,0.6205312,0.19217709,0.0068975645,0.02985583,0.0025923005,6.474877,0.49812284,NaN,NaN,NaN,NaN,NaN,NaN
0.054689985,0.0051031746,0.019043628,0.0016528957,2.8884854,0.3300876,0.102629445,0.012763029,0.021251403,0.0056206947,4.9701777,0.8221059,0.19272703,0.0062172054,0.029621847,0.0020437764,6.5284834,0.37895697,NaN,NaN,NaN,NaN,NaN,NaN
0.05144765,0.002027954,0.01822241,0.0014751628,2.8392234,0.22950293,0.10505431,0.014042715,0.021291165,0.0032170557,4.9723926,0.5257306,0.19190754,0.0056998795,0.030558677,0.0070704743,6.407497,0.6296813,NaN,NaN,NaN,NaN,NaN,NaN
0.052385524,0.0038954199,0.018608164,0.001885411,2.838965,0.31913877,0.09809188,0.0047606016,0.019700743,0.0019959593,5.0153866,0.43322936,0.1918758,0.010014596,0.029574683,0.00238463,6.521555,0.54488957,NaN,NaN,NaN,NaN,NaN,NaN
0.051779613,0.0033177105,0.018466193,0.0014558482,2.8166091,0.23072225,0.10045286,0.008610418,0.019948931,0.0017601944,5.0592165,0.48155576,0.1925546,0.010545381,0.029819857,0.0018298248,6.479754,0.5078776,NaN,NaN,NaN,NaN,NaN,NaN
0.054731216,0.004191217,0.019091023,0.0013879437,2.8766828,0.24012122,0.105907924,0.01399487,0.021264322,0.0031077738,5.0307136,0.63259494,0.19509621,0.014241133,0.029775294,0.0024821698,6.5875726,0.65368205,NaN,NaN,NaN,NaN,NaN,NaN
0.055410367,0.0047352714,0.019320197,0.0014733537,2.8843207,0.3337786,0.10307543,0.011461474,0.021668032,0.0043009715,4.847641,0.6208916,0.19244929,0.008508978,0.02997356,0.002125588,6.4487267,0.49424684,NaN,NaN,NaN,NaN,NaN,NaN
0.055421554,0.0044147614,0.019179985,0.0012958113,2.9001312,0.2777323,0.09966101,0.008225072,0.020091707,0.0020696307,5.0009265,0.58082736,0.19637358,0.013616465,0.03001484,0.0024918718,6.57435,0.5843545,NaN,NaN,NaN,NaN,NaN,NaN
0.055033263,0.0027489762,0.01921534,0.0016223164,2.8841825,0.28243077,0.10372805,0.013965626,0.021166308,0.0043217833,4.9828625,0.6886532,0.19357346,0.009450106,0.02949707,0.0016538803,6.57905,0.43114161,NaN,NaN,NaN,NaN,NaN,NaN
0.054225933,0.004852227,0.018834405,0.0017281355,2.8964016,0.32109913,0.098938465,0.010909257,0.019957682,0.002055549,4.997862,0.65959543,0.19041203,0.0049474826,0.029468732,0.0013306052,6.4742327,0.33081907,NaN,NaN,NaN,NaN,NaN,NaN
0.05250939,0.0021372784,0.018433275,0.00091535074,2.855616,0.18487957,0.10072568,0.013826885,0.020228814,0.0024064805,5.020187,0.70941234,0.19391027,0.011640776,0.029683879,0.0019510076,6.557175,0.55596983,NaN,NaN,NaN,NaN,NaN,NaN
0.05275013,0.0024389818,0.018720318,0.0017862928,2.8363066,0.23477863,0.098444626,0.005076254,0.020062067,0.0020009084,4.946114,0.4712347,0.19326548,0.010393098,0.029793367,0.0020438642,6.510572,0.47779223,NaN,NaN,NaN,NaN,NaN,NaN
0.055737372,0.0045067235,0.019357879,0.0018148121,2.903581,0.3662636,0.10343078,0.012554746,0.020972552,0.0026558028,4.9913225,0.77348715,0.19640446,0.017800745,0.029698005,0.0022405698,6.6319494,0.5836602,NaN,NaN,NaN,NaN,NaN,NaN
0.05488138,0.0023372755,0.019678403,0.0023759217,2.8160768,0.26328707,0.103898905,0.013359894,0.021908885,0.004170829,4.820112,0.6179457,0.19309758,0.009618959,0.029746912,0.0023897928,6.525037,0.5418466,NaN,NaN,NaN,NaN,NaN,NaN
0.055152368,0.0027982045,0.019627815,0.0017721337,2.8275454,0.24193038,0.101621516,0.012489136,0.020928001,0.00288972,4.8979816,0.55255854,0.19257411,0.00983072,0.029539233,0.0017043703,6.5396404,0.49197865,NaN,NaN,NaN,NaN,NaN,NaN
0.054014705,0.0032060102,0.019035673,0.0015494013,2.851413,0.2340454,0.09920424,0.008995351,0.020849876,0.005502703,4.8771634,0.6840832,0.19127388,0.005587017,0.030200088,0.0049618646,6.423764,0.6071267,NaN,NaN,NaN,NaN,NaN,NaN
0.05147562,0.001850978,0.018168874,0.0008599326,2.84008,0.17906918,0.10141935,0.011002899,0.021373084,0.0059291534,4.8744597,0.64547443,0.196502,0.018446248,0.029537065,0.0015728194,6.6674404,0.6836316,NaN,NaN,NaN,NaN,NaN,NaN
0.052184775,0.0026250172,0.018966408,0.0043311226,2.8154168,0.3385547,0.100330114,0.009850265,0.020481158,0.0024308749,4.9309945,0.45430595,0.19332455,0.008815527,0.029836295,0.0023792095,6.5109777,0.49780077,NaN,NaN,NaN,NaN,NaN,NaN
0.051413674,0.0037525124,0.018135801,0.000823874,2.8408344,0.24948533,0.10071515,0.012232924,0.02032485,0.0019780844,4.982583,0.63752127,0.19364934,0.012091801,0.029670121,0.0021248779,6.5507174,0.50635237,NaN,NaN,NaN,NaN,NaN,NaN
0.052201282,0.0021228064,0.018685196,0.0016314979,2.8102765,0.22312126,0.100386836,0.009525095,0.021031838,0.005246128,4.9052525,0.7651889,0.19473895,0.012438774,0.029697493,0.0026077954,6.594122,0.60378313,NaN,NaN,NaN,NaN,NaN,NaN
0.055334028,0.004150894,0.01933153,0.0016837589,2.8832705,0.32854623,0.10331671,0.014378782,0.02151428,0.0057553328,4.940451,0.7852314,0.19318408,0.0109973075,0.02940795,0.0013543845,6.582854,0.4862659,NaN,NaN,NaN,NaN,NaN,NaN
0.05548382,0.00346969,0.019525519,0.001763351,2.8618793,0.28699684,0.10135423,0.011298279,0.021127064,0.0066327676,4.9405794,0.6936521,0.19476005,0.014280296,0.02961921,0.001794939,6.597735,0.61112416,NaN,NaN,NaN,NaN,NaN,NaN
0.054596696,0.00254156,0.01931565,0.0018239475,2.845801,0.242584,0.10265142,0.0122005725,0.020777665,0.0029764657,4.9851365,0.5476502,0.19157857,0.0066233804,0.030127473,0.005166719,6.4450727,0.57417744,NaN,NaN,NaN,NaN,NaN,NaN
0.055225004,0.0033875443,0.01920438,0.001580418,2.8943424,0.28935334,0.101398066,0.012080042,0.020534355,0.00246524,4.9599347,0.46093553,0.19193569,0.011449078,0.029477732,0.001490368,6.5262403,0.49616244,NaN,NaN,NaN,NaN,NaN,NaN
0.051555615,0.0022902256,0.018349163,0.0012725596,2.8218267,0.21671799,0.09994644,0.009267587,0.020716522,0.0023301023,4.8687453,0.57823235,0.19294403,0.011319349,0.029978625,0.0023289379,6.4699264,0.5904405,NaN,NaN,NaN,NaN,NaN,NaN
0.051214118,0.0019830198,0.018277088,0.0011797451,2.8124323,0.19455771,0.10158001,0.012962988,0.019917212,0.0020952509,5.124032,0.6293456,0.19256632,0.012267381,0.029887777,0.0025271345,6.4778852,0.58458954,NaN,NaN,NaN,NaN,NaN,NaN
0.051903628,0.0025556895,0.018592568,0.0018498244,2.8148007,0.28242406,0.10557223,0.016202219,0.021000208,0.0031614895,5.0669394,0.6726251,0.19498962,0.014368418,0.029684806,0.0018454322,6.581781,0.4842211,NaN,NaN,NaN,NaN,NaN,NaN
0.051350452,0.0019827448,0.018412234,0.0014600437,2.802467,0.2019147,0.10328668,0.014727745,0.020439541,0.0025113977,5.0854497,0.6717554,0.1940319,0.014604491,0.02996751,0.0022558114,6.5087585,0.67933303,NaN,NaN,NaN,NaN,NaN,NaN
0.05470807,0.0042129257,0.019205673,0.0015115013,2.8608298,0.26201934,0.10311636,0.015461951,0.02064551,0.0029434778,5.05659,0.88883436,0.19155699,0.009498771,0.029997116,0.0025237363,6.422635,0.5477129,NaN,NaN,NaN,NaN,NaN,NaN
0.05513588,0.003267285,0.020031223,0.0039856266,2.8095691,0.35295752,0.100494124,0.009643806,0.021292506,0.0068349936,4.8625493,0.6701346,0.19442008,0.013326194,0.02965123,0.0015440824,6.5721717,0.53776383,NaN,NaN,NaN,NaN,NaN,NaN
0.055784367,0.003702783,0.019452073,0.0015049666,2.8816507,0.26158386,0.097759955,0.0058184187,0.020150153,0.0021435937,4.896922,0.5376766,0.1932645,0.01211405,0.029730527,0.002307999,6.530099,0.55759984,NaN,NaN,NaN,NaN,NaN,NaN
0.055715505,0.004029969,0.019393094,0.0020346856,2.9009905,0.36133444,0.099909805,0.008662675,0.020520344,0.0042517176,4.9750605,0.7015961,0.1910422,0.005816929,0.02970929,0.002130735,6.458272,0.44349426,NaN,NaN,NaN,NaN,NaN,NaN
0.053700913,0.003422086,0.019050218,0.0017030461,2.8354037,0.25766087,0.09934206,0.009663098,0.02015538,0.002178803,4.9668927,0.5819079,0.193423,0.015100408,0.029755207,0.0028996544,6.5410337,0.6566025,NaN,NaN,NaN,NaN,NaN,NaN
0.051671676,0.0023297523,0.018336404,0.0013712888,2.830589,0.21530576,0.10169679,0.011654955,0.02081523,0.0026175217,4.933467,0.6567504,0.19435856,0.011986715,0.029667681,0.0020682788,6.5746593,0.50955826,NaN,NaN,NaN,NaN,NaN,NaN
0.052144855,0.004088837,0.018601174,0.0012675894,2.814386,0.27663875,0.09882555,0.005427679,0.020704318,0.0022638312,4.815442,0.45995829,0.19133526,0.005533107,0.029814959,0.0022202777,6.4472737,0.4463077,NaN,NaN,NaN,NaN,NaN,NaN
0.052322358,0.0026028526,0.018410511,0.001108215,2.851409,0.21248265,0.09831458,0.0054051927,0.021167424,0.006273215,4.797426,0.6500157,0.19412053,0.014541212,0.03025296,0.0037358236,6.4772563,0.68124944,NaN,NaN,NaN,NaN,NaN,NaN
0.053654056,0.003708762,0.018998241,0.0021351618,2.8478818,0.29133755,0.10448239,0.014303026,0.021545101,0.0038383815,4.932575,0.80693066,0.19063681,0.0058393553,0.029727222,0.002149829,6.4400578,0.426819,NaN,NaN,NaN,NaN,NaN,NaN
0.055329267,0.0044745663,0.01930657,0.0020455634,2.8955426,0.3847036,0.1024259,0.014161703,0.02101786,0.002425154,4.912404,0.6988717,0.1897319,0.0047663157,0.02969226,0.0016918886,6.407149,0.34285018,NaN,NaN,NaN,NaN,NaN,NaN
0.05517249,0.0032020907,0.019256983,0.001272448,2.8772254,0.24924886,0.09994758,0.0077862875,0.020841787,0.0054638227,4.9221034,0.6644325,0.19306499,0.011583379,0.029533532,0.0016258608,6.5525975,0.48534372,NaN,NaN,NaN,NaN,NaN,NaN
0.05549551,0.0033373046,0.019240338,0.001783818,2.9033563,0.27949965,0.10169798,0.012667796,0.020290768,0.0019337343,5.0371246,0.6481085,0.1925251,0.0067809443,0.029766519,0.0022085535,6.496817,0.4573601,NaN,NaN,NaN,NaN,NaN,NaN
0.05608535,0.004034972,0.019643985,0.0017884519,2.872273,0.27311784,0.10095451,0.010966149,0.021027809,0.0029209964,4.850951,0.564981,0.192495,0.010915341,0.030013222,0.0024629352,6.4500346,0.5869448,NaN,NaN,NaN,NaN,NaN,NaN
0.051571988,0.0021157202,0.018583274,0.002320701,2.8015952,0.25556144,0.099089496,0.0076164915,0.020016456,0.001421358,4.9746904,0.52473354,0.19479023,0.014678742,0.029724002,0.0020263689,6.5735106,0.570895,NaN,NaN,NaN,NaN,NaN,NaN
0.052456822,0.0031637754,0.01874559,0.0013064162,2.8090768,0.23172453,0.10159053,0.010193053,0.021153891,0.0029031707,4.857258,0.5832215,0.19134197,0.006106608,0.02943384,0.0013755088,6.512565,0.32825273,NaN,NaN,NaN,NaN,NaN,NaN
0.051421214,0.0032174936,0.018125676,0.001083883,2.845536,0.23114438,0.09828494,0.005745966,0.020199033,0.002029754,4.8997955,0.42586786,0.19350594,0.013850131,0.029896744,0.0023579947,6.504622,0.6210761,NaN,NaN,NaN,NaN,NaN,NaN
0.05237399,0.0033742432,0.018446459,0.0011285587,2.8460207,0.20695361,0.10652943,0.017846689,0.021216951,0.0031844366,5.0572715,0.68997073,0.19281596,0.010596711,0.029619504,0.0018093793,6.527521,0.45164827,NaN,NaN,NaN,NaN,NaN,NaN
0.05529438,0.0049190787,0.01984685,0.004852945,2.8536193,0.41868913,0.09793857,0.0066065593,0.020439066,0.001897799,4.8212056,0.45351863,0.1956951,0.016490733,0.029617105,0.0018902668,6.627509,0.6254984,NaN,NaN,NaN,NaN,NaN,NaN
0.05524239,0.003339608,0.019280637,0.0016227307,2.8826025,0.27901345,0.09889195,0.0058878353,0.020580692,0.0020581328,4.844435,0.48165354,0.19585985,0.019408913,0.029544652,0.0014953493,6.6438932,0.7141737,NaN,NaN,NaN,NaN,NaN,NaN
0.057134368,0.005524641,0.019640202,0.0020232599,2.9346087,0.38262263,0.10326743,0.012131743,0.021916533,0.0062763924,4.8401446,0.70480424,0.19232598,0.008549615,0.029572684,0.0018948652,6.523994,0.43933442,NaN,NaN,NaN,NaN,NaN,NaN
0.054963663,0.0029219936,0.01898009,0.0014894893,2.912553,0.26415634,0.10419306,0.015205416,0.020993656,0.0027474968,4.999951,0.66784364,0.19222261,0.007746349,0.0300254,0.0024784545,6.4365797,0.4995708,NaN,NaN,NaN,NaN,NaN,NaN
0.05214593,0.0022078822,0.018241059,0.0014755689,2.8731093,0.21530959,0.10275599,0.011887355,0.02156715,0.00577949,4.9154077,0.84136087,0.1918968,0.013745692,0.029625697,0.001956032,6.500242,0.57791084,NaN,NaN,NaN,NaN,NaN,NaN
0.05186081,0.00264988,0.018877028,0.0032808026,2.7857292,0.27530333,0.10599807,0.016845416,0.02078265,0.002300249,5.110989,0.6289268,0.1913375,0.005342051,0.029678654,0.001965871,6.4701185,0.3955434,NaN,NaN,NaN,NaN,NaN,NaN
0.05315653,0.0027778242,0.01886704,0.0013266023,2.8262212,0.18370403,0.09933996,0.009317446,0.020727407,0.004567661,4.8866377,0.6005873,0.19448362,0.014926881,0.030122152,0.0031051876,6.5111876,0.7446541,NaN,NaN,NaN,NaN,NaN,NaN
0.05157824,0.0018315791,0.018374266,0.00087807473,2.8121026,0.14357677,0.100959584,0.009749984,0.020556994,0.002514829,4.958381,0.58651257,0.19383503,0.013818359,0.029603377,0.0016486691,6.563547,0.53111947,NaN,NaN,NaN,NaN,NaN,NaN
0.055628195,0.0038526088,0.019217808,0.001053726,2.9009662,0.22951826,0.09813414,0.0058401246,0.019726507,0.00147702,4.9997926,0.46479014,0.19323473,0.013289992,0.029417537,0.0012160502,6.5764704,0.47469902,NaN,NaN,NaN,NaN,NaN,NaN
0.055687107,0.004861051,0.019553848,0.0035398698,2.891204,0.35570157,0.09951909,0.008695192,0.020370815,0.0019123968,4.9189296,0.5492264,0.1945148,0.012146751,0.02995812,0.0024089087,6.5293713,0.6225943,NaN,NaN,NaN,NaN,NaN,NaN
0.055836692,0.0037145403,0.019349584,0.0015552233,2.9010592,0.27596804,0.0972398,0.0039071064,0.019916652,0.0015916761,4.909603,0.40158755,0.19041839,0.004865315,0.029927753,0.0023366648,6.3950214,0.4561882,NaN,NaN,NaN,NaN,NaN,NaN
0.055636853,0.0045258235,0.01940437,0.0015593894,2.883907,0.3154041,0.10312247,0.014716495,0.02037175,0.0022517715,5.0921216,0.7166075,0.19271131,0.010190175,0.029696347,0.0026387456,6.5164433,0.40999758,NaN,NaN,NaN,NaN,NaN,NaN
0.053569604,0.0044062496,0.018656585,0.0009851251,2.8791654,0.28588215,0.10058281,0.009493933,0.020391615,0.0023446926,4.9761667,0.58822644,0.19365843,0.00953931,0.03016994,0.0025686722,6.4576845,0.5673704,NaN,NaN,NaN,NaN,NaN,NaN
0.05192089,0.0031736656,0.01828819,0.0011359052,2.8478415,0.21909255,0.099539354,0.010334918,0.020268932,0.002390917,4.963082,0.69963723,0.19158697,0.0060412413,0.029840415,0.0022573394,6.449825,0.43933275,NaN,NaN,NaN,NaN,NaN,NaN
0.052684933,0.0024110787,0.018641038,0.0011268638,2.835277,0.19794865,0.09956363,0.009066454,0.02043267,0.0022549503,4.9230824,0.65128744,0.19151212,0.009415639,0.030025825,0.0028135187,6.4203534,0.55975246,NaN,NaN,NaN,NaN,NaN,NaN
0.051841173,0.0023057356,0.018352067,0.00088831614,2.8297918,0.16080071,0.101260595,0.009862392,0.021041514,0.0028113814,4.8694353,0.6078367,0.19084662,0.00651055,0.029613743,0.001703095,6.4635854,0.40378165,NaN,NaN,NaN,NaN,NaN,NaN
0.052089915,0.0025165405,0.018543266,0.0019570696,2.8285263,0.23250617,0.10092607,0.00860025,0.020936871,0.005299231,4.9448166,0.6979043,0.19552857,0.011168153,0.03018316,0.0026428204,6.5177913,0.59530646,NaN,NaN,NaN,NaN,NaN,NaN
0.054157246,0.0038873765,0.018978603,0.0015444322,2.8674152,0.2648562,0.10253832,0.012715593,0.021062467,0.0064319386,5.0066543,0.7883179,0.19400196,0.010731445,0.029434828,0.0013709363,6.602566,0.44322857,NaN,NaN,NaN,NaN,NaN,NaN
0.05363863,0.0032279002,0.018669337,0.001226156,2.8805077,0.19290832,0.10149224,0.010544664,0.02060237,0.002759611,4.987787,0.6888797,0.19433968,0.012957342,0.02994029,0.002655028,6.528501,0.61842144,NaN,NaN,NaN,NaN,NaN,NaN
0.05276586,0.0020972916,0.018526137,0.0010877221,2.8574433,0.19797419,0.10073574,0.0083502075,0.021762364,0.010280928,4.868034,0.73891944,0.19111177,0.0052137165,0.029414864,0.0013089469,6.5091066,0.3257186,NaN,NaN,NaN,NaN,NaN,NaN
0.051710553,0.0017476903,0.018372746,0.0012980942,2.8272846,0.20952675,0.101033375,0.0122408,0.020029766,0.0021954887,5.074035,0.62173975,0.19315584,0.009006608,0.029655213,0.0028609673,6.5467505,0.43653306,NaN,NaN,NaN,NaN,NaN,NaN
0.052844867,0.0026674583,0.01863759,0.0011408813,2.8445513,0.20932658,0.10145294,0.012094369,0.020872226,0.0032593582,4.9180665,0.5927604,0.19160198,0.005991324,0.02966423,0.001836489,6.481332,0.4180946,NaN,NaN,NaN,NaN,NaN,NaN
0.05200875,0.0023178281,0.018668083,0.0026167347,2.8153894,0.26266468,0.10008886,0.008673205,0.019735452,0.0019906992,5.108542,0.5770733,0.19557482,0.01541654,0.029862786,0.0023499064,6.5840063,0.69524556,NaN,NaN,NaN,NaN,NaN,NaN
0.05145599,0.0019281409,0.018430915,0.0015207579,2.8067782,0.21165195,0.100886725,0.0112900175,0.020779429,0.005456372,4.9819317,0.776878,0.1909034,0.005244645,0.029613258,0.0018973456,6.468841,0.39463806,NaN,NaN,NaN,NaN,NaN,NaN
0.051411677,0.0021463195,0.01808073,0.0007757831,2.8486724,0.17297089,0.09962999,0.008979051,0.021202758,0.005004812,4.8131175,0.62381035,0.19122255,0.00644681,0.029976638,0.0023391056,6.411904,0.47888592,NaN,NaN,NaN,NaN,NaN,NaN
0.051866367,0.0024144815,0.018292893,0.0012413672,2.8457086,0.20435254,0.09901966,0.009981884,0.020414576,0.0020777422,4.8810453,0.5034787,0.19412297,0.0116781965,0.030137192,0.0030378466,6.4911256,0.64339423,NaN,NaN,NaN,NaN,NaN,NaN
0.052249342,0.0031411268,0.025747273,0.072077684,2.805604,0.3728891,0.10414216,0.012125492,0.021335883,0.0031954115,4.9388795,0.60857046,0.19147247,0.0065157874,0.02959919,0.0018844103,6.4893837,0.39445537,NaN,NaN,NaN,NaN,NaN,NaN
0.05234757,0.00258488,0.01860641,0.0015717571,2.8279104,0.2194523,0.100517504,0.011356906,0.02091136,0.0027747839,4.8507986,0.53757423,0.19650589,0.020466587,0.029782264,0.001881301,6.6225495,0.79725766,NaN,NaN,NaN,NaN,NaN,NaN
0.05387982,0.0041840104,0.018757263,0.00093311665,2.8772213,0.2373899,0.10033436,0.009494431,0.020925188,0.0053994455,4.9101744,0.62006944,0.19258052,0.0105719725,0.03002052,0.0026457186,6.456622,0.6086771,NaN,NaN,NaN,NaN,NaN,NaN
0.05109916,0.0017331418,0.018336512,0.0012073693,2.7963367,0.17601371,0.10073373,0.013107738,0.020767085,0.0025690221,4.898448,0.7477966,0.19183876,0.007268533,0.029823704,0.0026773214,6.469461,0.48938146,NaN,NaN,NaN,NaN,NaN,NaN
0.05216622,0.0022284256,0.018510276,0.0010882287,2.8252618,0.1658179,0.1004984,0.0069572665,0.021029465,0.0057879165,4.9103465,0.6130285,0.19323009,0.012481668,0.029509602,0.001532424,6.5599504,0.4588604,NaN,NaN,NaN,NaN,NaN,NaN
0.051409516,0.002192454,0.018247105,0.0010489969,2.8249912,0.17886889,0.102886654,0.010532698,0.021130629,0.0032206746,4.9367404,0.622318,0.19571248,0.014110693,0.029521905,0.0014309229,6.6423597,0.5408142,NaN,NaN,NaN,NaN,NaN,NaN
0.051768932,0.003657989,0.018523468,0.0014343037,2.8071213,0.25711688,0.100435264,0.008741897,0.0213309,0.0059158993,4.846504,0.66649526,0.19314489,0.011307116,0.029683607,0.0019647824,6.530535,0.5270378,NaN,NaN,NaN,NaN,NaN,NaN
0.0527065,0.0027575968,0.018483996,0.0010263792,2.858208,0.18877992,0.10012226,0.011251952,0.020792998,0.0043937215,4.9269514,0.79163766,0.19431555,0.012091633,0.030421436,0.0050459905,6.4873247,0.7577003,NaN,NaN,NaN,NaN,NaN,NaN
0.051900882,0.0024030388,0.01824614,0.0012203199,2.8542619,0.19263788,0.099033855,0.0074540246,0.020192929,0.0015621061,4.9334154,0.5337501,0.19466564,0.01526722,0.029808905,0.0032190601,6.5782027,0.67249465,NaN,NaN,NaN,NaN,NaN,NaN
0.05201622,0.0022873536,0.018349418,0.0011078566,2.843862,0.19848666,0.09967353,0.0084951455,0.02043759,0.0024080377,4.9312615,0.63667685,0.1916927,0.008565544,0.029448016,0.0017127366,6.526626,0.41196346,NaN,NaN,NaN,NaN,NaN,NaN
0.051767156,0.0021719413,0.018424723,0.0015187047,2.8247235,0.21895784,0.09965843,0.009169891,0.021032283,0.0071180947,4.922224,0.7590631,0.19049473,0.0048709735,0.02929709,0.0017240626,6.5189805,0.3376396,NaN,NaN,NaN,NaN,NaN,NaN
0.05157256,0.0018685806,0.018271703,0.0011824718,2.8329253,0.19396216,0.10017505,0.009108967,0.020458372,0.0025095798,4.94436,0.57190335,0.19474515,0.012805237,0.029469147,0.0018784176,6.6256933,0.49256343,NaN,NaN,NaN,NaN,NaN,NaN
0.05199361,0.0036859214,0.018493824,0.0015068064,2.8194525,0.18327358,0.10074007,0.010103894,0.020834198,0.006011753,4.965785,0.6869719,0.19527094,0.013395379,0.030164964,0.0032760412,6.5176573,0.58581287,NaN,NaN,NaN,NaN,NaN,NaN
0.05359149,0.006479896,0.018752301,0.0019796486,2.866308,0.26894945,0.10004363,0.008742385,0.021319015,0.005792661,4.8271656,0.66824746,0.19176681,0.0060997223,0.029673178,0.0019759813,6.486221,0.41695246,NaN,NaN,NaN,NaN,NaN,NaN
0.05137595,0.0021521668,0.018159652,0.0009947167,2.835556,0.16216333,0.10259803,0.010193027,0.021013752,0.004059921,4.9642687,0.5578677,0.19364637,0.013070123,0.02958864,0.002124451,6.5711927,0.58942676,NaN,NaN,NaN,NaN,NaN,NaN
0.051287197,0.002041816,0.018213823,0.0007166627,2.8192565,0.14062746,0.09856436,0.0047859983,0.021277957,0.006145628,4.791261,0.68750435,0.19332805,0.010515897,0.029763408,0.0022998205,6.526559,0.54879844,NaN,NaN,NaN,NaN,NaN,NaN


==> data/times_forward_training_evolution_fulldiag.csv <==
2,3,2,3,4,5,8,9,8,9,10,11,14,15,14,15,16,17,18,19,20,21,22,23
0.018096363,0.0018929989,0.015352943,0.0018477173,3.055812,1.8509659,0.036526047,0.006669381,0.022745667,0.002751376,4.0604997,1.1593001,0.07112095,0.010810797,0.037450016,0.0077563887,3.844877,0.760172,NaN,NaN,NaN,NaN,NaN,NaN
0.017822389,0.0014997965,0.015111991,0.00109908,2.9501476,0.34784636,0.037504353,0.0062508173,0.021721635,0.0022132052,3.930675,0.9937094,0.07183007,0.009141725,0.036216583,0.0069527733,3.8009014,0.7221175,NaN,NaN,NaN,NaN,NaN,NaN
0.017818604,0.0008293098,0.014820264,0.0009906628,2.8768995,0.2246282,0.036894012,0.0052102683,0.022437964,0.0030812337,3.9914515,1.0047107,0.073660485,0.005700591,0.038246013,0.006137976,3.596211,0.5798414,NaN,NaN,NaN,NaN,NaN,NaN
0.017912025,0.0012955199,0.015378872,0.0055620368,2.8495367,0.2979032,0.03682486,0.0057311608,0.022384506,0.0020287388,3.9485514,0.8466393,0.07624352,0.003413509,0.040004663,0.0070946026,3.5398486,0.44470537,NaN,NaN,NaN,NaN,NaN,NaN
0.017921554,0.0013585355,0.014809997,0.0011530117,2.836779,0.22070353,0.03720417,0.005889575,0.023384046,0.0026967712,4.048585,1.0189401,0.07982735,0.008204618,0.04491425,0.009961521,3.5069087,0.6318653,NaN,NaN,NaN,NaN,NaN,NaN
0.017800566,0.0015233195,0.014893238,0.00097373966,2.8297236,0.20975836,0.037521195,0.0062969546,0.023470972,0.002117443,4.015559,1.0541867,0.090453245,0.007055032,0.04600019,0.0081268195,2.97199,0.4955708,NaN,NaN,NaN,NaN,NaN,NaN
0.017531678,0.0004502264,0.014975347,0.0012416764,2.8619688,0.14871036,0.03729824,0.00521037,0.023762675,0.0022201326,3.938041,0.9562732,0.09369264,0.0044239326,0.043215156,0.007543038,2.8510826,0.40318313,NaN,NaN,NaN,NaN,NaN,NaN
0.01758414,0.0006090852,0.01510682,0.002172261,2.8558657,0.18932098,0.038046524,0.006474427,0.024442425,0.0026508619,3.9137652,0.88255197,0.09456344,0.004908784,0.05065248,0.009274056,2.8909855,0.38880673,NaN,NaN,NaN,NaN,NaN,NaN
0.017900728,0.0015936069,0.015349534,0.001361651,2.865414,0.24754786,0.039107352,0.0064763185,0.023531621,0.0019650704,3.7718449,0.9123489,0.09635319,0.007252591,0.052438978,0.009699592,2.8883631,0.43976298,NaN,NaN,NaN,NaN,NaN,NaN
0.018167915,0.0024477462,0.015397536,0.0014530455,2.8157902,0.29300702,0.043327503,0.0090394495,0.024024181,0.0022045204,3.4945097,0.9197668,0.09673923,0.0075764875,0.051571652,0.007260666,2.8067596,0.43022984,NaN,NaN,NaN,NaN,NaN,NaN
0.017813409,0.00084767514,0.01679293,0.0016140379,2.838029,0.19233482,0.04534796,0.006815935,0.02433243,0.0020001,3.4070458,0.86514926,0.10001451,0.009032826,0.054044157,0.01034958,2.7984731,0.4675317,NaN,NaN,NaN,NaN,NaN,NaN
0.018153138,0.002099173,0.01698887,0.0010595464,2.783538,0.24408692,0.04571864,0.0057526706,0.025952749,0.002524621,3.1726794,0.5883016,0.098549776,0.00846509,0.055011492,0.0120879,2.8391712,0.43026936,NaN,NaN,NaN,NaN,NaN,NaN
0.018505407,0.0024860427,0.017247545,0.0010097622,2.7648613,0.29259112,0.046257157,0.005554945,0.026934639,0.0022202854,3.2545285,0.7996222,0.10095605,0.009840342,0.054185465,0.008580726,2.8238282,0.5370503,NaN,NaN,NaN,NaN,NaN,NaN
0.019359272,0.002456379,0.018141225,0.008655738,2.6159399,0.30422568,0.048130892,0.007377543,0.027192933,0.0033161296,3.109144,0.6661986,0.10321049,0.0095588695,0.055979967,0.010258228,2.721346,0.50361466,NaN,NaN,NaN,NaN,NaN,NaN
0.020336132,0.0032519696,0.017572306,0.0014506656,2.547398,0.4171651,0.044329688,0.005353864,0.026630232,0.0023184193,2.9828951,0.50998497,0.10275802,0.009258166,0.0575082,0.014196278,2.6615973,0.42543915,NaN,NaN,NaN,NaN,NaN,NaN
0.021137858,0.0023561656,0.017330103,0.0011337167,2.4206066,0.33225104,0.04600584,0.005153398,0.028268196,0.0036303608,3.1046624,0.6483394,0.10517161,0.009400852,0.055532135,0.009302604,2.655562,0.4214987,NaN,NaN,NaN,NaN,NaN,NaN
0.02200761,0.0024129981,0.018350726,0.0016777822,2.2893195,0.2368043,0.04734935,0.01052694,0.0291209,0.0025162848,2.9459045,0.73517954,0.10483408,0.009559203,0.05568865,0.009962717,2.6258323,0.50677353,NaN,NaN,NaN,NaN,NaN,NaN
0.022519477,0.0017040499,0.018873343,0.0021254763,2.2285886,0.16011131,0.04725531,0.006009307,0.029514695,0.002859989,3.1430118,0.8016714,0.10734091,0.0083464,0.0558465,0.009774164,2.5400236,0.37830466,NaN,NaN,NaN,NaN,NaN,NaN
0.022805203,0.0020503188,0.019615112,0.0015364811,2.2096145,0.16418904,0.050403915,0.010556769,0.030199943,0.002536594,2.9712527,0.9179069,0.10785698,0.008454797,0.054744147,0.008739944,2.5257816,0.43734163,NaN,NaN,NaN,NaN,NaN,NaN
0.022548042,0.0016347165,0.01938269,0.00079355505,2.250069,0.18753782,0.05073411,0.0071759303,0.031720813,0.004114171,2.8218927,0.6489842,0.1086062,0.0075608017,0.056240253,0.010166406,2.5853105,0.40280154,NaN,NaN,NaN,NaN,NaN,NaN
0.02266245,0.0018502496,0.020107832,0.0036903366,2.25141,0.18200961,0.053398527,0.0072218617,0.032385834,0.0032387378,2.6984973,0.68035275,0.10976944,0.00778475,0.058105275,0.010828885,2.509069,0.3361922,NaN,NaN,NaN,NaN,NaN,NaN
0.022732968,0.0017831274,0.021015465,0.0017311778,2.2903447,0.1634041,0.05422503,0.0062613743,0.03307939,0.0033318873,2.65278,0.5731714,0.10909956,0.0078825345,0.056331716,0.008592237,2.4862473,0.37557235,NaN,NaN,NaN,NaN,NaN,NaN
0.022960516,0.0033661483,0.020873956,0.0017928701,2.2149334,0.22568834,0.056453183,0.0077859103,0.03311356,0.0028759695,2.4461372,0.43087947,0.107793435,0.009091075,0.05650353,0.009769246,2.5216334,0.38828886,NaN,NaN,NaN,NaN,NaN,NaN
0.022625027,0.0023417152,0.02167282,0.0016898642,2.2228894,0.1861988,0.0551603,0.0063225427,0.034945663,0.0035313293,2.589117,0.54597056,0.111765146,0.009761609,0.058283392,0.011771213,2.4291525,0.4260675,NaN,NaN,NaN,NaN,NaN,NaN
0.023113072,0.0021129434,0.021985838,0.0012870516,2.3087199,0.17805077,0.055020437,0.0067154625,0.03466813,0.0033928372,2.6368673,0.59478444,0.10967222,0.007802713,0.05701241,0.009959276,2.5498197,0.44445732,NaN,NaN,NaN,NaN,NaN,NaN
0.022507912,0.0016638446,0.022409527,0.0017186787,2.2700918,0.27772814,0.054360572,0.0064146495,0.035183366,0.0031669736,2.5089955,0.43115723,0.11006879,0.0064096,0.05565534,0.009024577,2.446406,0.3083377,NaN,NaN,NaN,NaN,NaN,NaN
0.022658398,0.001954358,0.022619518,0.001784466,2.2257183,0.17447266,0.05467484,0.0052667144,0.03494428,0.002444242,2.5002415,0.47469556,0.11156815,0.009978015,0.057010364,0.009662234,2.5377717,0.36174884,NaN,NaN,NaN,NaN,NaN,NaN
0.022522008,0.001721317,0.023053255,0.0016174668,2.2410467,0.19941887,0.054657765,0.00559337,0.035840858,0.0031516284,2.5163674,0.4874291,0.11051012,0.006147944,0.05613201,0.009297662,2.5165558,0.37469375,NaN,NaN,NaN,NaN,NaN,NaN
0.023013046,0.0030198535,0.023502007,0.0017626624,2.1938457,0.20956075,0.054631278,0.0061809267,0.035767555,0.003480435,2.488087,0.5759294,0.11017704,0.0067339847,0.056621667,0.009527961,2.5188553,0.38429478,NaN,NaN,NaN,NaN,NaN,NaN
0.022535529,0.0011171965,0.023477629,0.00168938,2.2394025,0.15108022,0.055159144,0.005618746,0.03579071,0.0030099421,2.5389557,0.5395721,0.10958311,0.007488317,0.055058703,0.0075668828,2.470849,0.37886316,NaN,NaN,NaN,NaN,NaN,NaN
0.023034306,0.0032671073,0.024113087,0.0019703044,2.2185433,0.2180658,0.053853665,0.0051029,0.03564058,0.002471274,2.4429803,0.42734608,0.10961489,0.005052221,0.052438714,0.008597506,2.374218,0.3105248,NaN,NaN,NaN,NaN,NaN,NaN
0.022759985,0.0018582161,0.024615142,0.0021551778,2.2524219,0.20913489,0.05577403,0.0074446993,0.03631047,0.003371975,2.442583,0.52737063,0.1062679,0.0054866197,0.057992477,0.009341444,2.2396994,0.22343335,NaN,NaN,NaN,NaN,NaN,NaN
0.02279251,0.0016802058,0.024328293,0.0012953477,2.1978304,0.14353733,0.05530833,0.0058736326,0.0370967,0.0036011776,2.517905,0.5103278,0.10858724,0.007587301,0.05818147,0.011383719,2.582014,0.39585048,NaN,NaN,NaN,NaN,NaN,NaN
0.022466838,0.002171417,0.024777837,0.0016294585,2.237936,0.1974743,0.055294067,0.005529461,0.0372878,0.0054207244,2.5250943,0.51724535,0.110910684,0.0065582586,0.058029324,0.010246415,2.450937,0.348628,NaN,NaN,NaN,NaN,NaN,NaN
0.021405725,0.0015876271,0.024853926,0.0020493784,2.2565572,0.1859025,0.055857334,0.0067807254,0.036923517,0.003692598,2.4725342,0.5755432,0.110647924,0.0068540107,0.061059657,0.012002277,2.4153051,0.3210225,NaN,NaN,NaN,NaN,NaN,NaN
0.02211112,0.0019496259,0.026129393,0.004368503,2.2637436,0.33982638,0.05489533,0.0054268055,0.03693926,0.0029534318,2.525715,0.4904074,0.11038896,0.004216808,0.06674797,0.036270425,2.4205709,0.31530803,NaN,NaN,NaN,NaN,NaN,NaN
0.02292872,0.0021075094,0.025767324,0.0023282045,2.231588,0.2047981,0.05449637,0.0059991013,0.038454205,0.004652801,2.6707854,0.6746466,0.1093947,0.006268238,0.060807142,0.010727486,2.4241545,0.3428546,NaN,NaN,NaN,NaN,NaN,NaN
0.022638641,0.0013630303,0.025522385,0.0019023784,2.2283266,0.1463442,0.05511921,0.005922704,0.036781896,0.0023829904,2.621154,0.6172748,0.11126331,0.007839196,0.061482962,0.011780654,2.4360342,0.3995098,NaN,NaN,NaN,NaN,NaN,NaN
0.022727303,0.0011136748,0.025734626,0.001901024,2.2121954,0.13413094,0.056214184,0.006705537,0.03757058,0.003768786,2.5601554,0.4711897,0.11050656,0.006123287,0.059498798,0.012614895,2.4866915,0.37169588,NaN,NaN,NaN,NaN,NaN,NaN
0.023413165,0.0026542775,0.025896018,0.0020059897,2.1747494,0.19888717,0.056767378,0.009098515,0.037786275,0.0034193434,2.514134,0.55542284,0.111936495,0.006956754,0.058450695,0.01066423,2.4030192,0.3164405,NaN,NaN,NaN,NaN,NaN,NaN
0.023510538,0.0029497242,0.026158443,0.002086564,2.1632993,0.23907334,0.05385131,0.0036544749,0.037395515,0.0031739397,2.5392563,0.4572513,0.11086403,0.005725006,0.052258335,0.009473821,2.4345345,0.34824023,NaN,NaN,NaN,NaN,NaN,NaN
0.02370726,0.0021629424,0.026248148,0.002022789,2.1207044,0.19015521,0.05444841,0.0062180664,0.037678644,0.0028410042,2.486033,0.49798802,0.111352116,0.004421825,0.062105685,0.023509623,2.4237194,0.28747305,NaN,NaN,NaN,NaN,NaN,NaN
0.02386686,0.0022635162,0.026429817,0.0015204777,2.1970334,0.22153783,0.05625588,0.006487847,0.03728883,0.0029789393,2.4451075,0.45767063,0.11066289,0.00484191,0.061608486,0.022042328,2.4166822,0.28770098,NaN,NaN,NaN,NaN,NaN,NaN
0.023942942,0.002503411,0.026588894,0.0017968834,2.147879,0.23220573,0.055853568,0.007234489,0.037818182,0.003135469,2.5106897,0.6008488,0.11273716,0.004861979,0.056132738,0.010222786,2.4552107,0.37263376,NaN,NaN,NaN,NaN,NaN,NaN
0.023924598,0.0027091303,0.026805868,0.0020179104,2.1307786,0.2337046,0.055940438,0.005733655,0.03807115,0.004102011,2.506787,0.5248588,0.11168525,0.0042246557,0.05853214,0.010382486,2.42789,0.31629312,NaN,NaN,NaN,NaN,NaN,NaN
0.024285588,0.00259223,0.026621364,0.0016808722,2.091812,0.22465846,0.055945072,0.006316639,0.03832936,0.0035160054,2.5179005,0.53614396,0.111423515,0.003460399,0.0572397,0.009866251,2.4865775,0.3706701,NaN,NaN,NaN,NaN,NaN,NaN
0.024390316,0.0029145342,0.027170513,0.0021690282,2.1521482,0.3574428,0.05515519,0.00567725,0.038135786,0.0034570934,2.4924276,0.5592176,0.11089458,0.004594411,0.057233125,0.009736903,2.5291646,0.37425336,NaN,NaN,NaN,NaN,NaN,NaN
0.024730654,0.003635892,0.027283603,0.001988302,2.0859196,0.24454525,0.05450022,0.004540657,0.03841013,0.0030472465,2.528869,0.45676616,0.11270803,0.006256195,0.05794611,0.008754558,2.4420354,0.32593408,NaN,NaN,NaN,NaN,NaN,NaN
0.024442287,0.002418348,0.027607288,0.0018033286,2.0648453,0.21669862,0.055833712,0.006225563,0.03785782,0.002715698,2.4605742,0.5336072,0.11192088,0.004204971,0.059650183,0.011559308,2.488582,0.39022765,NaN,NaN,NaN,NaN,NaN,NaN
0.024709463,0.0029608146,0.027377723,0.001753405,2.0478094,0.22534484,0.053990826,0.004764337,0.03832114,0.0030823166,2.6089368,0.6140903,0.11215697,0.0048364154,0.05853241,0.010698578,2.4623141,0.3495988,NaN,NaN,NaN,NaN,NaN,NaN
0.024216376,0.0032037087,0.027313516,0.0019136657,2.099701,0.24170342,0.054616038,0.004516936,0.03829968,0.0032452082,2.610464,0.57519937,0.11225674,0.004167573,0.059005767,0.01134818,2.3910356,0.2889005,NaN,NaN,NaN,NaN,NaN,NaN
0.023988478,0.0026432096,0.027065143,0.0014485437,2.1085644,0.23741977,0.055668086,0.0058324714,0.039160017,0.004189004,2.5314708,0.579597,0.11288586,0.0043448512,0.0573662,0.0101363845,2.5068564,0.42103606,NaN,NaN,NaN,NaN,NaN,NaN
0.024190612,0.0028807668,0.027678376,0.0018553418,2.1015391,0.27322054,0.054201093,0.004839847,0.03778987,0.0024932793,2.545087,0.5291919,0.11169965,0.0054676738,0.06033065,0.011567881,2.458739,0.3588315,NaN,NaN,NaN,NaN,NaN,NaN
0.024981927,0.0029768625,0.027645454,0.0019937917,2.0447328,0.24644522,0.054297604,0.0051056542,0.038257517,0.00298252,2.6345484,0.54657245,0.11205054,0.0047884793,0.059066635,0.009055007,2.5056171,0.4449949,NaN,NaN,NaN,NaN,NaN,NaN
0.025021486,0.002863542,0.027823508,0.0020661738,2.0427825,0.23639028,0.055343613,0.006110277,0.03854702,0.0031189164,2.5769181,0.61919963,0.11137714,0.0031396695,0.05969918,0.015863787,2.5221963,0.38561732,NaN,NaN,NaN,NaN,NaN,NaN
0.025020767,0.0030015977,0.027863296,0.0019103229,2.0451028,0.2498297,0.055232573,0.00774618,0.03768842,0.002148153,2.495735,0.5519128,0.11256931,0.0049010413,0.05562001,0.008907872,2.4420738,0.3418505,NaN,NaN,NaN,NaN,NaN,NaN
0.024869263,0.0028295582,0.028254408,0.002128242,2.0599804,0.24690557,0.05537708,0.005025243,0.03849196,0.0039466643,2.556035,0.5286811,0.112843856,0.0047034947,0.058118995,0.0097271465,2.4843743,0.38131207,NaN,NaN,NaN,NaN,NaN,NaN
0.024901776,0.0029841762,0.028227242,0.001918728,2.0702133,0.26944408,0.056043502,0.0067663775,0.03831769,0.0024038064,2.4982557,0.47244602,0.11199405,0.0041319127,0.05689585,0.0108853895,2.4830616,0.38831422,NaN,NaN,NaN,NaN,NaN,NaN
0.025572656,0.0029743037,0.029339924,0.0029246672,2.0052788,0.24706224,0.054761246,0.007034555,0.038689993,0.0033717914,2.5198772,0.4642393,0.110895544,0.0033714315,0.057788342,0.01042329,2.3656266,0.26502216,NaN,NaN,NaN,NaN,NaN,NaN
0.025162406,0.0026924093,0.029688999,0.0027673722,2.0246844,0.21788247,0.056000028,0.0052851136,0.038772777,0.003571973,2.5202634,0.4697982,0.11158435,0.0040196585,0.055395667,0.007903774,2.4198008,0.29392552,NaN,NaN,NaN,NaN,NaN,NaN
0.025208505,0.0024490776,0.029060544,0.0023680166,2.0609238,0.3030483,0.05433634,0.003758623,0.03752695,0.0022826781,2.4469354,0.48544124,0.11181483,0.004357696,0.05657477,0.009790822,2.4097152,0.34870505,NaN,NaN,NaN,NaN,NaN,NaN
0.025226617,0.0031187504,0.029373648,0.0027082239,2.0359826,0.24911658,0.053413898,0.0038859579,0.03985569,0.0049791215,2.374743,0.46407244,0.11157905,0.003674407,0.05662978,0.007916451,2.4153924,0.28111252,NaN,NaN,NaN,NaN,NaN,NaN
0.025174066,0.002664432,0.028582059,0.0020193588,2.0330362,0.21580443,0.05361422,0.005333545,0.03867521,0.003955187,2.432064,0.50683683,0.11083695,0.0043298653,0.056328584,0.010426769,2.446034,0.33444732,NaN,NaN,NaN,NaN,NaN,NaN
0.025568003,0.003631841,0.028236255,0.002059684,2.0313325,0.2575771,0.054115567,0.0045133666,0.038219277,0.003625646,2.4060175,0.42638156,0.11160883,0.004304966,0.058097783,0.0100970175,2.4009972,0.3476571,NaN,NaN,NaN,NaN,NaN,NaN
0.025231628,0.0031228391,0.0286296,0.0024367392,2.0521164,0.23879772,0.053843495,0.005037848,0.03848379,0.003653151,2.4358602,0.48092946,0.11110439,0.00307634,0.057850633,0.011111944,2.4219384,0.30391568,NaN,NaN,NaN,NaN,NaN,NaN
0.024835682,0.0027817935,0.029012466,0.0021709462,2.077613,0.25852782,0.053843852,0.005539929,0.03838029,0.003114412,2.370499,0.5037086,0.110915214,0.003718761,0.059594512,0.0117690135,2.4509025,0.33341658,NaN,NaN,NaN,NaN,NaN,NaN
0.025350858,0.0032653862,0.028413387,0.001651378,2.025131,0.23159462,0.05331086,0.0037520395,0.03952187,0.010269138,2.399369,0.49912587,0.111860104,0.0037190237,0.060104284,0.012271577,2.4531753,0.37254357,NaN,NaN,NaN,NaN,NaN,NaN
0.025356576,0.0027544429,0.028532175,0.002222877,2.029748,0.24133971,0.053646,0.0052683856,0.038459793,0.0026574736,2.4775608,0.55370426,0.112533905,0.004679586,0.062290017,0.01161748,2.3578584,0.31791416,NaN,NaN,NaN,NaN,NaN,NaN
0.025203682,0.004112153,0.02850914,0.0022898759,2.0554512,0.25704363,0.05279319,0.004321793,0.03933828,0.0037564132,2.5100915,0.4814342,0.11128064,0.0041743647,0.061684836,0.010720573,2.3423202,0.34998113,NaN,NaN,NaN,NaN,NaN,NaN
0.02513531,0.0028826068,0.028317945,0.0016711301,2.0760436,0.2191794,0.053471994,0.004776248,0.039479963,0.0035160193,2.3746154,0.3879004,0.11158529,0.003985812,0.058869027,0.011985557,2.3359616,0.3340986,NaN,NaN,NaN,NaN,NaN,NaN
0.024820726,0.0027332061,0.028682433,0.001895753,2.044878,0.21679252,0.05367419,0.004002201,0.038297784,0.0027493162,2.437413,0.4636644,0.11207736,0.0044393726,0.058503114,0.01083057,2.3016164,0.30268767,NaN,NaN,NaN,NaN,NaN,NaN
0.025551457,0.0031256063,0.028890286,0.0016220382,2.0452018,0.24009824,0.060696725,0.052663792,0.038496066,0.003840582,2.3174658,0.49651703,0.11183445,0.004546372,0.05571416,0.008307105,2.3141322,0.35744536,NaN,NaN,NaN,NaN,NaN,NaN
0.025049184,0.0024100088,0.029011035,0.0020156386,2.0318735,0.20063709,0.049790863,0.0021465907,0.038722325,0.0033454986,2.2705019,0.24145432,0.11127602,0.003627906,0.055886537,0.008480434,2.3109086,0.35191792,NaN,NaN,NaN,NaN,NaN,NaN
0.024959037,0.0024021394,0.028561737,0.001690135,2.0295985,0.19633164,0.04881638,0.0023512382,0.03923484,0.003802202,2.3672059,0.27798858,0.111625746,0.0036042177,0.05628511,0.009104586,2.4115536,0.4031643,NaN,NaN,NaN,NaN,NaN,NaN
0.025190782,0.003021348,0.02849571,0.0014202839,2.0431676,0.26329273,0.051721882,0.005758055,0.039027587,0.0037291378,2.501086,0.45502076,0.1118287,0.010551425,0.055948943,0.009253096,2.2853599,0.32311544,NaN,NaN,NaN,NaN,NaN,NaN
0.025501506,0.003621704,0.029159842,0.0022138804,2.0648603,0.3169996,0.055662,0.006909705,0.038782865,0.0030928287,2.4979475,0.50987583,0.11181668,0.0055576647,0.05572165,0.00808088,2.2905526,0.2762618,NaN,NaN,NaN,NaN,NaN,NaN
0.024874507,0.0022852698,0.02901456,0.002336432,2.056671,0.23959772,0.055166792,0.006055564,0.039113857,0.003716727,2.5582426,0.5986963,0.11177689,0.00473464,0.059592746,0.010986076,2.3824096,0.29198405,NaN,NaN,NaN,NaN,NaN,NaN
0.025280688,0.0023455515,0.029283404,0.0025764415,2.0330572,0.1968772,0.054158688,0.0056998753,0.039432973,0.0034737347,2.6203153,0.62903005,0.11164302,0.0046064924,0.057319984,0.010841926,2.3389242,0.34766343,NaN,NaN,NaN,NaN,NaN,NaN
0.025306772,0.0035787616,0.029473996,0.002482159,2.0175195,0.24164458,0.05609729,0.006797068,0.039256167,0.00357171,2.495736,0.52667713,0.11195289,0.004598725,0.06167471,0.010730434,2.3617334,0.33774742,NaN,NaN,NaN,NaN,NaN,NaN
0.02569879,0.0033500292,0.029144049,0.001721065,2.0160925,0.25951916,0.054654684,0.0063179964,0.038832214,0.003095583,2.5346003,0.4934189,0.11100857,0.004131578,0.05932304,0.010930701,2.3196836,0.32391626,NaN,NaN,NaN,NaN,NaN,NaN
0.02486556,0.002868434,0.030116815,0.008771245,2.0708175,0.2952149,0.05516015,0.0057833428,0.038795106,0.0033326223,2.5273755,0.52756524,0.111713946,0.006149041,0.05730282,0.01060456,2.2398617,0.23127212,NaN,NaN,NaN,NaN,NaN,NaN
0.024955291,0.0031934115,0.028894847,0.0019250379,2.0347064,0.27834195,0.056206018,0.0056466535,0.038878217,0.0034738474,2.5354862,0.5263046,0.11132073,0.0044343504,0.059240665,0.010411018,2.3584974,0.33003578,NaN,NaN,NaN,NaN,NaN,NaN
0.02492024,0.0032499835,0.029002981,0.001831102,2.0265434,0.22464941,0.053449336,0.0060066916,0.039076112,0.00285277,2.4680014,0.44530603,0.111117795,0.0045866766,0.053867377,0.0085644005,2.2886775,0.3314985,NaN,NaN,NaN,NaN,NaN,NaN
0.024959624,0.002940909,0.029409442,0.0016680547,2.0504742,0.23786956,0.05529966,0.0051736077,0.039510693,0.0037074531,2.4903688,0.49555683,0.11089041,0.00334754,0.056949195,0.009031929,2.3133132,0.3032349,NaN,NaN,NaN,NaN,NaN,NaN
0.024841707,0.0028593927,0.02888344,0.0018558637,2.0549614,0.22918104,0.056034822,0.007051514,0.038891934,0.0036325254,2.5016363,0.52797765,0.11124191,0.0042942483,0.055809204,0.010169667,2.336753,0.31776768,NaN,NaN,NaN,NaN,NaN,NaN
0.024837857,0.00276885,0.029255286,0.0020295738,2.132723,0.35797572,0.049705032,0.0043015033,0.038963333,0.0033700068,2.462459,0.3845025,0.111041166,0.0039154408,0.055909596,0.008282885,2.3374176,0.34637997,NaN,NaN,NaN,NaN,NaN,NaN
0.024936903,0.0045844414,0.02950028,0.0020887891,2.075371,0.2878718,0.054630402,0.00552773,0.0403683,0.0044662217,2.5319314,0.5119215,0.11097662,0.0040308745,0.05644826,0.008583605,2.337718,0.32535583,NaN,NaN,NaN,NaN,NaN,NaN
0.024725428,0.002716215,0.02924852,0.0018998896,2.0652065,0.22335005,0.055637665,0.0066866726,0.040157285,0.0037479002,2.4147604,0.41950744,0.11160497,0.004244846,0.056349877,0.0095542725,2.2582667,0.2300388,NaN,NaN,NaN,NaN,NaN,NaN
0.025264904,0.0031461164,0.029207757,0.0016509927,2.030046,0.23859455,0.05533752,0.005173062,0.039127532,0.0034884778,2.5191038,0.5105946,0.111299746,0.0042587994,0.057729825,0.010905164,2.303453,0.32548746,NaN,NaN,NaN,NaN,NaN,NaN
0.025912857,0.0034098264,0.029056907,0.0026776115,1.9961935,0.26789024,0.055358496,0.006750448,0.038375694,0.0030039235,2.5691833,0.61178774,0.11101791,0.0041129994,0.055882078,0.009704117,2.3262923,0.30415604,NaN,NaN,NaN,NaN,NaN,NaN
0.025755888,0.0023279947,0.029261317,0.0021261272,1.9688846,0.20199764,0.054516025,0.004366289,0.03858192,0.0025550236,2.5948827,0.51986414,0.11201663,0.004864705,0.05475792,0.008923907,2.290748,0.36170593,NaN,NaN,NaN,NaN,NaN,NaN
0.025328372,0.0029315199,0.029271826,0.0020040509,2.0340652,0.23475865,0.055672992,0.013109259,0.038972378,0.003322213,2.461877,0.45472166,0.11079226,0.0044945674,0.059303638,0.021130458,2.269834,0.30336574,NaN,NaN,NaN,NaN,NaN,NaN
0.025528174,0.0035944574,0.029863931,0.0041454546,2.0199919,0.24922015,0.05440388,0.006126953,0.039323412,0.0031361664,2.4706113,0.46566227,0.11092911,0.003859711,0.0627097,0.014786857,2.2836225,0.27136374,NaN,NaN,NaN,NaN,NaN,NaN
0.025077894,0.0024435322,0.029481402,0.002082918,2.027901,0.20299377,0.054950796,0.005473606,0.037656225,0.002863442,2.5022411,0.47325945,0.111214645,0.0046092914,0.059834242,0.01148259,2.3327544,0.35620543,NaN,NaN,NaN,NaN,NaN,NaN
0.024619704,0.0027171536,0.029367836,0.0026689016,2.06614,0.2382941,0.054358587,0.004745409,0.038981777,0.0035034395,2.490337,0.4180333,0.11036993,0.0038770356,0.060301613,0.012072768,2.3092453,0.30423966,NaN,NaN,NaN,NaN,NaN,NaN
0.02585864,0.002987196,0.029654324,0.0026248319,2.0390868,0.29173297,0.053644363,0.005054107,0.039125957,0.0035835763,2.4917512,0.40810964,0.11101828,0.0036898388,0.06001932,0.011341328,2.3594522,0.38326085,NaN,NaN,NaN,NaN,NaN,NaN
0.025477596,0.0027955498,0.029019501,0.0016175586,2.0482407,0.28500503,0.055139046,0.005505478,0.038916122,0.003906732,2.4693003,0.44306841,0.11099828,0.0036518143,0.06001937,0.013063296,2.338116,0.31302646,NaN,NaN,NaN,NaN,NaN,NaN
0.02583709,0.0026329902,0.029544706,0.002085886,2.069904,0.33062914,0.05441204,0.0053579584,0.03954283,0.004252175,2.4672186,0.526339,0.11131834,0.004035812,0.05980471,0.012112994,2.2896369,0.28685555,NaN,NaN,NaN,NaN,NaN,NaN
0.025960626,0.0029439987,0.029756812,0.0029793251,2.0070992,0.2606588,0.054061998,0.0055500483,0.041172117,0.0048968997,2.5826352,0.5256887,0.112885445,0.020186674,0.059014827,0.011018552,2.3062413,0.3387306,NaN,NaN,NaN,NaN,NaN,NaN
0.026098805,0.0033876433,0.029797483,0.002483481,2.114119,0.29756573,0.055606853,0.006766417,0.04027975,0.0041594086,2.5217736,0.47813782,0.11084389,0.0037408457,0.05979468,0.012210007,2.318986,0.29267216,NaN,NaN,NaN,NaN,NaN,NaN
0.025969362,0.0028470017,0.029397324,0.002135656,2.0571508,0.2913271,0.0558099,0.0063889013,0.040015925,0.004397707,2.4808106,0.4414894,0.11123553,0.0049915095,0.06019145,0.012572296,2.3010616,0.32267827,NaN,NaN,NaN,NaN,NaN,NaN
0.026083246,0.002925645,0.029289884,0.0018738782,1.9907196,0.25126672,0.054603472,0.0054151453,0.0406423,0.004751599,2.5420568,0.5226876,0.11180639,0.0043559936,0.059853077,0.010846436,2.2760472,0.3005493,NaN,NaN,NaN,NaN,NaN,NaN
0.02622568,0.0028459448,0.029510105,0.002120065,2.0526612,0.24935041,0.05573993,0.007512325,0.040847182,0.0044591813,2.4733207,0.52730954,0.11079315,0.003715219,0.056108225,0.010794705,2.325225,0.32328314,NaN,NaN,NaN,NaN,NaN,NaN
0.025861477,0.0033406857,0.029487591,0.0025427414,2.044948,0.2445162,0.055349447,0.0063458215,0.04078336,0.004360071,2.4484365,0.49432397,0.11093824,0.0035937126,0.05777781,0.0104114255,2.324267,0.34955326,NaN,NaN,NaN,NaN,NaN,NaN
0.026041284,0.00589134,0.029370937,0.0022994413,1.9864023,0.24508272,0.054374136,0.005135911,0.040397808,0.004257559,2.566221,0.5774719,0.11060153,0.0031203786,0.06043053,0.011779905,2.3223963,0.32824925,NaN,NaN,NaN,NaN,NaN,NaN
0.02562208,0.0022796784,0.028989036,0.0019050417,1.9862024,0.19818498,0.055195943,0.0049588648,0.040171262,0.004028749,2.4878342,0.43661273,0.11104189,0.0039001754,0.05828812,0.009204561,2.3040953,0.30493423,NaN,NaN,NaN,NaN,NaN,NaN
0.02591015,0.0032717767,0.02946914,0.0020885542,1.9710436,0.22966723,0.054553922,0.0053511267,0.041231416,0.004774947,2.5909967,0.592682,0.11117151,0.004229932,0.058928452,0.010508919,2.3207471,0.2825999,NaN,NaN,NaN,NaN,NaN,NaN
0.025705397,0.0025875764,0.029291783,0.0018363275,2.0163052,0.28404775,0.054618597,0.005935067,0.040691596,0.004808284,2.494724,0.45799452,0.11103816,0.0040957984,0.058971547,0.009769573,2.3214488,0.33484605,NaN,NaN,NaN,NaN,NaN,NaN
0.025802763,0.0034514004,0.030632658,0.0100859385,1.9942304,0.2682423,0.05669549,0.0076318337,0.040663287,0.0041205483,2.4246204,0.36907664,0.11140868,0.0044400264,0.05670674,0.0077385064,2.285715,0.26622903,NaN,NaN,NaN,NaN,NaN,NaN
0.026134413,0.0032384973,0.028815866,0.0012683733,1.9628278,0.22603098,0.055301614,0.0061131464,0.040841594,0.0038496528,2.4944642,0.4946855,0.11134527,0.003865987,0.057918407,0.009372932,2.3429503,0.30912888,NaN,NaN,NaN,NaN,NaN,NaN
0.025182297,0.0025086615,0.02922827,0.0017328832,2.0518703,0.3290863,0.055279374,0.0060486416,0.04026696,0.0039110063,2.4568594,0.46600056,0.11110182,0.0037219785,0.060362186,0.011388188,2.3371444,0.30771974,NaN,NaN,NaN,NaN,NaN,NaN
0.025757562,0.0026586559,0.030287454,0.0059031206,2.0231428,0.22626814,0.05611449,0.006808264,0.04331058,0.0044575166,2.4738429,0.5199835,0.111137904,0.004042268,0.058782283,0.011077034,2.390393,0.3335612,NaN,NaN,NaN,NaN,NaN,NaN
0.025844125,0.0033544877,0.029417004,0.0016481375,2.1266963,0.28234556,0.054746494,0.0050656437,0.045199905,0.0074165193,2.5878928,0.5519254,0.11085701,0.0036039087,0.059020825,0.009833484,2.3709154,0.3034602,NaN,NaN,NaN,NaN,NaN,NaN
0.02584017,0.0021495498,0.029089253,0.002044214,2.0011299,0.18909137,0.05476348,0.005010449,0.043147475,0.004625113,2.5100513,0.4567355,0.11183901,0.007004438,0.057513304,0.008280953,2.3180218,0.33701396,NaN,NaN,NaN,NaN,NaN,NaN
0.025782371,0.002276141,0.029615123,0.0023339929,1.9933178,0.20457223,0.055834547,0.0055294097,0.043933153,0.0041200574,2.4122977,0.3910137,0.11028589,0.0032962835,0.058291044,0.0112195145,2.320745,0.3379534,NaN,NaN,NaN,NaN,NaN,NaN
0.025591802,0.0022874766,0.02893332,0.001340415,2.0219405,0.24907586,0.05508872,0.007750177,0.044053774,0.0043185367,2.5103426,0.49424958,0.111097924,0.0039541805,0.058281086,0.011096862,2.3336184,0.3368073,NaN,NaN,NaN,NaN,NaN,NaN
0.025785558,0.0021362782,0.029436981,0.0021155914,1.9722867,0.19035506,0.055828303,0.006453838,0.043420065,0.0044664727,2.5573826,0.57227165,0.111724444,0.004240226,0.056180727,0.009358582,2.3875961,0.37829036,NaN,NaN,NaN,NaN,NaN,NaN
0.025522852,0.0023082625,0.029311873,0.0019067798,1.9976845,0.21560517,0.054863073,0.0053017847,0.044162404,0.005352126,2.4779754,0.51948404,0.11197495,0.0043841274,0.05505629,0.0092463475,2.3903522,0.31850877,NaN,NaN,NaN,NaN,NaN,NaN
0.026082702,0.0032203943,0.030595688,0.0038363878,1.9986014,0.26958722,0.054867264,0.0077829952,0.04330576,0.0038491746,2.4860773,0.48870525,0.11129601,0.003857122,0.055472802,0.008494105,2.2927036,0.25603345,NaN,NaN,NaN,NaN,NaN,NaN
0.02631604,0.0026127668,0.029675372,0.0023349174,1.9385338,0.2117012,0.05363011,0.0039894385,0.04327578,0.004683096,2.5913668,0.5528978,0.110982746,0.004331174,0.05864704,0.015945327,2.288434,0.3602722,NaN,NaN,NaN,NaN,NaN,NaN
0.025176318,0.0022455493,0.029521871,0.0017997188,2.0177515,0.20776974,0.055032805,0.0055490453,0.043515768,0.0044248053,2.5159974,0.5055805,0.11126994,0.0048590596,0.05755867,0.008345415,2.2634346,0.272352,NaN,NaN,NaN,NaN,NaN,NaN
0.025804568,0.002784678,0.029805219,0.0025576167,1.9878634,0.23890269,0.056798458,0.007434521,0.043461494,0.0043580616,2.5378907,0.53494334,0.111564904,0.0066023697,0.059074644,0.010432428,2.319363,0.35799813,NaN,NaN,NaN,NaN,NaN,NaN
0.025914598,0.002436355,0.029644165,0.0018928995,1.9518039,0.21676964,0.056024257,0.0062469705,0.04397335,0.00558402,2.5570245,0.5542266,0.11239584,0.009746942,0.059564423,0.010870001,2.2637615,0.31167465,NaN,NaN,NaN,NaN,NaN,NaN
0.026234012,0.0028324665,0.029338513,0.0017860634,1.9581742,0.22322719,0.05668749,0.006289859,0.04431437,0.005436395,2.4715137,0.5396757,0.11085571,0.004398123,0.059473947,0.012729939,2.2846744,0.26358265,NaN,NaN,NaN,NaN,NaN,NaN
0.026580375,0.005634351,0.029336648,0.0020851789,1.9448735,0.26935545,0.05553131,0.005886751,0.043250293,0.0057733236,2.510057,0.45150828,0.1116607,0.004530477,0.055055887,0.0077482243,2.1990576,0.23062152,NaN,NaN,NaN,NaN,NaN,NaN
0.025843192,0.0028194431,0.02931613,0.0019764954,1.9601914,0.21009684,0.056121424,0.005206941,0.043509588,0.004009697,2.419171,0.41213045,0.11095358,0.0045885793,0.05578382,0.0077814064,2.3327625,0.3223316,NaN,NaN,NaN,NaN,NaN,NaN
0.026172156,0.002915998,0.029045964,0.0015002224,1.9564335,0.22545506,0.055955313,0.008692138,0.044560358,0.009186778,2.4820418,0.5274673,0.1110128,0.004410463,0.057212114,0.009343438,2.3317041,0.32106525,NaN,NaN,NaN,NaN,NaN,NaN
0.026055062,0.001991356,0.029491987,0.0021012821,1.9545517,0.20342495,0.055655755,0.0064927237,0.043926764,0.005927317,2.458213,0.4588676,0.11098997,0.0037658967,0.05693763,0.008722487,2.2881758,0.3161555,NaN,NaN,NaN,NaN,NaN,NaN
0.026409965,0.004576389,0.0295517,0.0022096043,1.9415381,0.24812248,0.055714075,0.0057894117,0.043648567,0.005365375,2.5689511,0.52072805,0.11148587,0.004523965,0.057253927,0.00944809,2.3305976,0.34054706,NaN,NaN,NaN,NaN,NaN,NaN
0.025761757,0.002315163,0.029358828,0.0021317203,1.986181,0.19420418,0.055568285,0.006128958,0.044002093,0.0044599976,2.4914849,0.5266466,0.111236714,0.0034263588,0.057919312,0.011335138,2.3811142,0.29678553,NaN,NaN,NaN,NaN,NaN,NaN
0.026034009,0.002483709,0.029477024,0.0019143036,1.9666535,0.20963758,0.05477045,0.007506006,0.043748662,0.004182185,2.5064216,0.55977196,0.11081623,0.0042406763,0.057019517,0.009398813,2.384621,0.36730817,NaN,NaN,NaN,NaN,NaN,NaN
0.02625755,0.0025759982,0.029854445,0.0020747227,1.9791591,0.23076345,0.056260727,0.005797029,0.04359684,0.0038025095,2.4784777,0.5009601,0.11064741,0.0038061757,0.057520464,0.01059055,2.353795,0.30527824,NaN,NaN,NaN,NaN,NaN,NaN
0.026501773,0.0031175383,0.029595511,0.0020489718,2.0027168,0.3247173,0.056297973,0.006899722,0.043529067,0.004698692,2.468896,0.477396,0.1103124,0.0035288804,0.05959374,0.011358803,2.343046,0.32187143,NaN,NaN,NaN,NaN,NaN,NaN
0.02680167,0.0031266068,0.029491492,0.0018857414,2.044623,0.29690424,0.05589387,0.0068133003,0.044155307,0.0049339966,2.4438875,0.4486479,0.11090384,0.005022026,0.058591377,0.008555959,2.2566726,0.28496495,NaN,NaN,NaN,NaN,NaN,NaN
0.026025688,0.002284688,0.029901657,0.0024549193,2.0365834,0.24603572,0.055450812,0.005901189,0.04373801,0.005067073,2.445683,0.47950408,0.11123146,0.004809031,0.053447146,0.008805022,2.2610395,0.29865155,NaN,NaN,NaN,NaN,NaN,NaN
0.026916675,0.0031494503,0.029536843,0.0019830905,2.046859,0.27881986,0.054966416,0.0053697317,0.044140123,0.0046305414,2.5461085,0.43947446,0.11055886,0.004373101,0.059726533,0.010618158,2.2328203,0.25690648,NaN,NaN,NaN,NaN,NaN,NaN
0.026422098,0.002400458,0.029573305,0.0021042442,1.9652301,0.20743436,0.054444417,0.0054978705,0.043667737,0.005018947,2.489769,0.46569857,0.11054619,0.004854835,0.057735376,0.010440456,2.3332577,0.3565216,NaN,NaN,NaN,NaN,NaN,NaN
0.02620904,0.0022899646,0.029776853,0.001987506,1.9589562,0.20462608,0.056376293,0.0068036113,0.041083585,0.0041997,2.4681852,0.48625815,0.110926084,0.004681372,0.05621954,0.009088988,2.2411997,0.25015682,NaN,NaN,NaN,NaN,NaN,NaN
0.026394095,0.0031689175,0.030072402,0.0019517615,1.9642602,0.27337682,0.055892795,0.0055782557,0.041017618,0.00419698,2.503333,0.4895928,0.11049951,0.0037568822,0.057947196,0.008848673,2.3024018,0.31193668,NaN,NaN,NaN,NaN,NaN,NaN
0.02617952,0.0021387418,0.029750304,0.0020097587,1.9583048,0.20091914,0.0554353,0.005830296,0.04174524,0.0045410246,2.4755445,0.4785822,0.11135712,0.007886588,0.058055826,0.009856796,2.3053582,0.36812964,NaN,NaN,NaN,NaN,NaN,NaN
0.025621764,0.0020208692,0.029719086,0.0019877448,1.9942005,0.30514115,0.05595449,0.005891175,0.041955285,0.0056633838,2.4375837,0.4484518,0.11125282,0.0065967888,0.06261409,0.01731845,2.2777138,0.33287376,NaN,NaN,NaN,NaN,NaN,NaN
0.026644673,0.0034299546,0.02926094,0.0013811017,1.9107913,0.2195011,0.05518466,0.005227947,0.040998563,0.004354479,2.480795,0.50344807,0.11010209,0.0034901104,0.05624425,0.0076053706,2.2347825,0.24297252,NaN,NaN,NaN,NaN,NaN,NaN
0.025816169,0.0025683937,0.029484186,0.0018570622,1.9851747,0.21286285,0.055263385,0.005406355,0.041539453,0.0052157296,2.4289722,0.48595774,0.110642135,0.0044534593,0.05761935,0.010401964,2.228409,0.25823462,NaN,NaN,NaN,NaN,NaN,NaN
0.026184268,0.0033736874,0.029593768,0.0021142832,1.9581575,0.2244831,0.055886995,0.0060044588,0.040745106,0.0041565793,2.529754,0.45639986,0.11004185,0.003990729,0.056341086,0.008548407,2.2328236,0.24442351,NaN,NaN,NaN,NaN,NaN,NaN
0.025889602,0.0031668788,0.029722577,0.0019988527,2.0079489,0.2641603,0.056817345,0.0066269743,0.041411806,0.005239007,2.466454,0.49391952,0.11031582,0.004861226,0.05726616,0.008888444,2.258564,0.26227376,NaN,NaN,NaN,NaN,NaN,NaN
0.026277697,0.0031100267,0.029332772,0.0019330502,1.9674964,0.2282846,0.054164898,0.0054637343,0.041986898,0.004965306,2.534251,0.5767738,0.11033157,0.0037625853,0.05856864,0.010101507,2.2648761,0.28852722,NaN,NaN,NaN,NaN,NaN,NaN
0.026784414,0.0019275915,0.02925356,0.0015751973,1.9296403,0.18262793,0.05735166,0.015099339,0.041138723,0.004052526,2.5140374,0.6205458,0.109862015,0.0026755468,0.05894454,0.012295355,2.28131,0.26684442,NaN,NaN,NaN,NaN,NaN,NaN
0.026301526,0.0021168548,0.029151604,0.0017453857,2.0548074,0.23053768,0.05577331,0.005394507,0.044087306,0.005760991,2.5487933,0.58408415,0.11055502,0.003822682,0.05881664,0.010325702,2.2674627,0.2788263,NaN,NaN,NaN,NaN,NaN,NaN
0.026604319,0.0027654208,0.028925702,0.001966472,2.1407423,0.34851363,0.053795382,0.0055973693,0.04109508,0.00393537,2.5722578,0.47603106,0.111511946,0.006386117,0.05660282,0.009189751,2.268615,0.31861803,NaN,NaN,NaN,NaN,NaN,NaN
0.026451198,0.0024172345,0.02895527,0.0018601965,1.9578775,0.21588092,0.056607753,0.0074381144,0.04154891,0.0046399445,2.5891476,0.5855566,0.11105892,0.004355163,0.05738945,0.008762611,2.2868073,0.34273696,NaN,NaN,NaN,NaN,NaN,NaN
0.026037225,0.0022081062,0.028809173,0.0018003444,2.0148628,0.20782557,0.05519239,0.005940615,0.042636015,0.0052314694,2.460344,0.52467644,0.10993373,0.005168812,0.057537314,0.010505038,2.248617,0.33571786,NaN,NaN,NaN,NaN,NaN,NaN
0.02597764,0.0020738693,0.028737364,0.0018589684,2.00595,0.1797474,0.0553539,0.006123488,0.041039154,0.005356755,2.5269024,0.4895325,0.110918224,0.0044682715,0.060137607,0.011052696,2.2766387,0.3159727,NaN,NaN,NaN,NaN,NaN,NaN
0.02624867,0.0025855985,0.028934328,0.0018592997,1.9761543,0.20981231,0.05625531,0.0066377847,0.04217354,0.010261491,2.4282908,0.4106855,0.1104178,0.004117355,0.05947938,0.010188565,2.2759905,0.31184062,NaN,NaN,NaN,NaN,NaN,NaN
0.026087739,0.0023931027,0.028856093,0.0018616896,2.008008,0.24984045,0.055944286,0.0068895463,0.042135164,0.0057444326,2.4571953,0.4919325,0.110490344,0.0046286224,0.052881338,0.009967712,2.2585015,0.2944739,NaN,NaN,NaN,NaN,NaN,NaN
0.026154501,0.001980891,0.029247243,0.0018208243,2.0370338,0.27445367,0.05620514,0.00692317,0.041611966,0.004748905,2.4440327,0.52741873,0.11055984,0.0054733674,0.052899342,0.008720875,2.2264886,0.23385501,NaN,NaN,NaN,NaN,NaN,NaN
0.025729535,0.0023020783,0.028761147,0.0018201105,1.9983609,0.24722096,0.056205586,0.0070400583,0.0407545,0.0043655685,2.5378587,0.4730664,0.1108038,0.0045290096,0.057121623,0.0082606,2.2754512,0.3117378,NaN,NaN,NaN,NaN,NaN,NaN
0.025385967,0.0022667453,0.028627492,0.0015019668,2.0121675,0.19500318,0.055121902,0.005733103,0.04105586,0.004489369,2.4583087,0.49372193,0.1104357,0.0031388516,0.05746104,0.009128974,2.275822,0.3062787,NaN,NaN,NaN,NaN,NaN,NaN
0.026119052,0.002857561,0.028789196,0.0012747786,1.9990475,0.24215008,0.055466305,0.005267505,0.04125169,0.0048486767,2.5156393,0.5594288,0.11076975,0.00480289,0.057293862,0.011235881,2.3647726,0.39644516,NaN,NaN,NaN,NaN,NaN,NaN
0.025777638,0.0019210369,0.02909019,0.0016009466,1.9970442,0.19377328,0.056194615,0.00679841,0.044518765,0.005239949,2.4720564,0.45096236,0.11145313,0.0054764426,0.058299355,0.00931879,2.308064,0.33351925,NaN,NaN,NaN,NaN,NaN,NaN
0.026331363,0.0024722521,0.029251201,0.00169062,1.9815952,0.20860623,0.05492817,0.004824346,0.04350311,0.003939249,2.612149,0.5399575,0.110800356,0.0044104187,0.056702234,0.010410844,2.2717502,0.28463474,NaN,NaN,NaN,NaN,NaN,NaN
0.02656517,0.0017419143,0.029553853,0.0019457755,1.9407295,0.15054946,0.056122877,0.006351927,0.043724347,0.004783707,2.5333774,0.5441882,0.110131286,0.0038313176,0.053647675,0.0071566454,2.287655,0.3255372,NaN,NaN,NaN,NaN,NaN,NaN
0.02601204,0.002598999,0.029092645,0.0014859983,1.9502276,0.18970615,0.060492225,0.03985902,0.04386154,0.0050225505,2.4914825,0.5008119,0.11033987,0.0049499986,0.05632475,0.008985752,2.2519255,0.29084817,NaN,NaN,NaN,NaN,NaN,NaN
0.02664224,0.0027129764,0.029471092,0.0017512742,1.9846458,0.24855751,0.055156317,0.0054877177,0.04404611,0.0043961327,2.520528,0.46994427,0.109852694,0.0035704945,0.059291124,0.010868935,2.3070798,0.36255193,NaN,NaN,NaN,NaN,NaN,NaN
0.026916277,0.0024828825,0.029714497,0.002452749,1.9227464,0.17401361,0.055907026,0.00548644,0.044381347,0.0053856545,2.538983,0.44790033,0.11011526,0.00405991,0.058375802,0.009893829,2.3096302,0.34567475,NaN,NaN,NaN,NaN,NaN,NaN
0.027083855,0.0021512748,0.02969242,0.002272869,1.9326237,0.1815341,0.05664781,0.006600951,0.044810582,0.0061276425,2.5815604,0.6332554,0.1098053,0.0033936317,0.059861403,0.012090977,2.293873,0.30885172,NaN,NaN,NaN,NaN,NaN,NaN
0.026944106,0.0024011165,0.02905306,0.0023194985,1.983454,0.23814896,0.055244043,0.005420397,0.04440386,0.0053414437,2.503651,0.5396178,0.11156967,0.00991288,0.06037625,0.011232685,2.2286181,0.2928266,NaN,NaN,NaN,NaN,NaN,NaN
0.026675265,0.0023518912,0.029271169,0.0015833478,2.0320086,0.3025634,0.05623402,0.008172717,0.043720104,0.0051939227,2.4383252,0.4678902,0.11080399,0.0067184027,0.055881742,0.007945889,2.26744,0.25572786,NaN,NaN,NaN,NaN,NaN,NaN
0.026729492,0.002476391,0.028976569,0.0016620414,1.9815768,0.2541998,0.055662517,0.0068593165,0.043647867,0.0039759604,2.560306,0.5595677,0.11061049,0.0044004265,0.05632861,0.010687614,2.2526407,0.2830524,NaN,NaN,NaN,NaN,NaN,NaN
0.027336955,0.0021777658,0.029265633,0.0018282987,1.9871583,0.24829002,0.055425674,0.005456311,0.044128668,0.0044461316,2.508102,0.4988636,0.11131071,0.0053171148,0.05490179,0.009321251,2.2763574,0.28913423,NaN,NaN,NaN,NaN,NaN,NaN
0.026488429,0.0019835555,0.030246204,0.0031986323,1.9959509,0.19759427,0.055684384,0.0054810615,0.043353196,0.0040535335,2.540169,0.5420728,0.11027953,0.0034698916,0.05731889,0.009995347,2.2682261,0.27035087,NaN,NaN,NaN,NaN,NaN,NaN
0.027169159,0.0027716842,0.029294848,0.0018439668,1.943954,0.19901018,0.055817567,0.005392097,0.043622002,0.004055972,2.5537205,0.55999696,0.11147217,0.004904539,0.057796292,0.010119085,2.2361796,0.2788082,NaN,NaN,NaN,NaN,NaN,NaN
0.026826784,0.0022642284,0.029933523,0.0024725762,1.9274879,0.18192618,0.05538678,0.006567856,0.04403049,0.004469336,2.4430552,0.47240952,0.110797,0.003968312,0.05999855,0.011988529,2.2823975,0.30553228,NaN,NaN,NaN,NaN,NaN,NaN
0.027146611,0.0017554471,0.029523633,0.0022819596,1.8920174,0.18661569,0.056379512,0.00606655,0.044836164,0.0061168247,2.456087,0.5046229,0.110285595,0.003468935,0.057763673,0.007916571,2.2316215,0.21342641,NaN,NaN,NaN,NaN,NaN,NaN
0.026872592,0.0018578006,0.029196382,0.0016925253,1.9028158,0.16629305,0.055973757,0.0064234654,0.044262934,0.005589234,2.528576,0.46634653,0.11069031,0.0039556627,0.05678104,0.009276484,2.3154607,0.36153612,NaN,NaN,NaN,NaN,NaN,NaN
0.026670976,0.0018570047,0.028914867,0.00171872,1.9229802,0.18017654,0.055019125,0.0059739626,0.044148315,0.0048329155,2.5093958,0.4779439,0.11088852,0.0049720304,0.055127934,0.00962075,2.3073473,0.31693867,NaN,NaN,NaN,NaN,NaN,NaN
0.027164964,0.003948612,0.02890607,0.0014800528,1.9069484,0.23459461,0.05710978,0.007073478,0.044354267,0.005645692,2.4995506,0.5158588,0.110694826,0.003990664,0.057081398,0.009304973,2.2690995,0.2532104,NaN,NaN,NaN,NaN,NaN,NaN
0.026915025,0.002640739,0.029515771,0.0023018986,1.8942406,0.1689099,0.05673349,0.007943715,0.04314714,0.004528196,2.5272002,0.58462685,0.11067798,0.003907395,0.056765858,0.00947476,2.3623772,0.3638684,NaN,NaN,NaN,NaN,NaN,NaN
0.026929678,0.0025336752,0.02896172,0.0015519945,1.9131693,0.19695269,0.055523407,0.0064509115,0.0442908,0.004600315,2.5063682,0.5350089,0.11150135,0.005151727,0.05832163,0.01082794,2.2457983,0.2801483,NaN,NaN,NaN,NaN,NaN,NaN
0.027878787,0.0038260266,0.029157374,0.002092397,1.9150122,0.24619517,0.05700459,0.007185077,0.043741155,0.0043732175,2.4989595,0.52386814,0.11108869,0.006453301,0.05691246,0.009763362,2.2842689,0.32110184,NaN,NaN,NaN,NaN,NaN,NaN
0.02665812,0.0025687697,0.028776402,0.0019243852,1.9938587,0.2500744,0.056313872,0.0065335818,0.045182638,0.006464708,2.4925187,0.42756027,0.11003712,0.0040680347,0.05620943,0.0088249855,2.2481146,0.2710121,NaN,NaN,NaN,NaN,NaN,NaN
0.026100598,0.0024768412,0.028471962,0.0013681472,1.9523573,0.19215861,0.05463134,0.005763872,0.043821078,0.0038081787,2.5971932,0.56812936,0.11044519,0.0036944707,0.057485107,0.01104049,2.2337236,0.29131055,NaN,NaN,NaN,NaN,NaN,NaN
0.02645271,0.0055362475,0.028765047,0.0013342561,1.9607391,0.26387677,0.055409294,0.006082434,0.044482645,0.0052659777,2.5019698,0.40474603,0.11037925,0.0038627721,0.059186183,0.013689995,2.2492738,0.2723434,NaN,NaN,NaN,NaN,NaN,NaN
0.026373312,0.0023037698,0.029024322,0.0019635153,1.9190965,0.1523907,0.055155136,0.0066352636,0.04375833,0.0043712365,2.527835,0.573032,0.11089976,0.004062806,0.055945415,0.009384883,2.2539444,0.25674775,NaN,NaN,NaN,NaN,NaN,NaN
0.025908384,0.0020277393,0.029159484,0.0015090519,2.0068848,0.20537803,0.055550437,0.005758928,0.044259872,0.0043902784,2.4910378,0.4420451,0.11189324,0.008051334,0.059059545,0.009573874,2.2372897,0.26489615,NaN,NaN,NaN,NaN,NaN,NaN
0.02617654,0.002319202,0.029245675,0.0023754935,2.0443556,0.27689672,0.056170173,0.007926687,0.044069167,0.005034426,2.5005348,0.53093606,0.110715084,0.003695944,0.05927983,0.010985011,2.2382948,0.2794686,NaN,NaN,NaN,NaN,NaN,NaN
0.026439454,0.0020803374,0.029170547,0.0019218519,2.0377307,0.27677912,0.055142306,0.0061577056,0.04422392,0.0049363757,2.5267076,0.57933825,0.105807886,0.0021962817,0.057480704,0.009423149,2.0687492,0.11845139,NaN,NaN,NaN,NaN,NaN,NaN
0.026519222,0.0019456617,0.028907731,0.0016506977,1.9209958,0.15351586,0.05550003,0.00622785,0.043701123,0.0040232977,2.4006925,0.44168323,0.10965852,0.005912634,0.056253303,0.008377057,2.2799592,0.31473088,NaN,NaN,NaN,NaN,NaN,NaN
0.026404245,0.0020380716,0.029352842,0.001887614,1.9379016,0.14916763,0.05699738,0.006320619,0.043663252,0.004507629,2.495984,0.5096431,0.11132585,0.004728017,0.058037207,0.010139712,2.3181112,0.29114,NaN,NaN,NaN,NaN,NaN,NaN
0.0262954,0.0015622482,0.02993541,0.0021331403,1.9711624,0.18768126,0.0552094,0.0052835215,0.04377862,0.0038041587,2.5130517,0.54824793,0.110102616,0.003692063,0.05775942,0.009252595,2.2517157,0.31982547,NaN,NaN,NaN,NaN,NaN,NaN
0.02667706,0.0016832498,0.02983736,0.0019807704,1.9292903,0.15943667,0.056677774,0.007534418,0.044531263,0.00406436,2.459989,0.53561234,0.11055599,0.004608903,0.058619622,0.010815974,2.2398558,0.27986488,NaN,NaN,NaN,NaN,NaN,NaN
0.026645526,0.0017410532,0.02983411,0.0026257741,1.9287463,0.15271431,0.057657823,0.00783512,0.044087496,0.004956013,2.4542735,0.44600824,0.11005649,0.00432336,0.05840022,0.008628894,2.2559109,0.31091702,NaN,NaN,NaN,NaN,NaN,NaN
0.026761632,0.0018734444,0.030219246,0.003226084,1.9290972,0.1495662,0.055198498,0.005697247,0.04354818,0.003848573,2.5101507,0.44856492,0.11030409,0.0042874236,0.056514625,0.009560039,2.2261012,0.26508093,NaN,NaN,NaN,NaN,NaN,NaN
0.026673712,0.0014793614,0.030768476,0.0065829162,1.9309956,0.1443404,0.056023527,0.0061134417,0.04463318,0.005234705,2.5355446,0.55785555,0.11034641,0.0042843465,0.05599572,0.008646724,2.239561,0.2613779,NaN,NaN,NaN,NaN,NaN,NaN
0.026199376,0.0020843828,0.030904975,0.003237903,2.0061803,0.24272761,0.055053253,0.0057052677,0.04437521,0.005658158,2.5401523,0.57522887,0.11037923,0.0042042998,0.057573784,0.009616652,2.223398,0.27546376,NaN,NaN,NaN,NaN,NaN,NaN
0.026175862,0.0021349117,0.030219827,0.0024814124,1.9597085,0.20452693,0.056381427,0.0060349987,0.044479426,0.004030862,2.5446837,0.55330664,0.11502761,0.02911998,0.058385327,0.009460001,2.250914,0.38559732,NaN,NaN,NaN,NaN,NaN,NaN
0.026222993,0.001627037,0.031206785,0.010779803,1.9658047,0.18001021,0.055674013,0.0062803742,0.04412549,0.0052666613,2.5387006,0.5908085,0.10983225,0.0030636294,0.05849865,0.011747828,2.2489097,0.24852434,NaN,NaN,NaN,NaN,NaN,NaN
0.026830861,0.0017778296,0.03008209,0.001974171,1.9138465,0.14764751,0.055857304,0.0059946165,0.044366326,0.0055957786,2.420738,0.40596864,0.109858125,0.0032349343,0.060949355,0.011562711,2.3287902,0.33071318,NaN,NaN,NaN,NaN,NaN,NaN
0.026690468,0.0020862028,0.02997465,0.0024231724,1.9333307,0.1679305,0.058935806,0.012860214,0.043747686,0.0046858545,2.4626555,0.5562542,0.109630376,0.0026989295,0.058479134,0.010284148,2.326773,0.35365635,NaN,NaN,NaN,NaN,NaN,NaN
0.026775593,0.0023980164,0.030546684,0.0034771762,1.9331399,0.1827456,0.056234594,0.006501602,0.043819413,0.004662347,2.537321,0.54134226,0.110478185,0.0039759907,0.060174193,0.014698594,2.2105956,0.22535987,NaN,NaN,NaN,NaN,NaN,NaN
0.026434079,0.0018954361,0.031825803,0.0034107026,1.9874171,0.24167979,0.056285363,0.006973885,0.043834493,0.004918083,2.4297192,0.38250712,0.110857055,0.0051590484,0.05905442,0.013058283,2.2643485,0.27660927,NaN,NaN,NaN,NaN,NaN,NaN
0.026370294,0.0017452285,0.030856078,0.0020675713,1.9579657,0.17032929,0.056565557,0.0068222927,0.044297136,0.004894438,2.5305717,0.47373,0.110314324,0.004164176,0.056252714,0.007071584,2.2524555,0.3014576,NaN,NaN,NaN,NaN,NaN,NaN
0.026130695,0.0023433485,0.032056957,0.007884661,2.0007463,0.22825654,0.056715127,0.006503144,0.04433487,0.004914791,2.5225775,0.516432,0.110324666,0.004552777,0.05549283,0.006341272,2.2723315,0.31301737,NaN,NaN,NaN,NaN,NaN,NaN
0.026116576,0.0019706446,0.03061511,0.002367093,1.9791025,0.24055327,0.05530373,0.0065158578,0.04318321,0.0043494613,2.5295608,0.47219318,0.110708036,0.004380797,0.059338693,0.010603889,2.2864296,0.30539507,NaN,NaN,NaN,NaN,NaN,NaN
0.026212865,0.0017929632,0.031332713,0.0031987843,2.0410817,0.28837323,0.057550587,0.0066694357,0.043562308,0.004144009,2.5630991,0.5391226,0.11124936,0.004916621,0.056705877,0.0137780355,2.2786396,0.30506465,NaN,NaN,NaN,NaN,NaN,NaN
0.0263891,0.0011033639,0.031224862,0.0041263304,1.9485701,0.1448391,0.05642388,0.0059830523,0.042946104,0.0040986976,2.678811,0.730612,0.11036125,0.003355146,0.058119927,0.007298269,2.3264742,0.27048323,NaN,NaN,NaN,NaN,NaN,NaN
0.02634379,0.0016364027,0.031147256,0.0027801308,1.9581506,0.24598286,0.057356052,0.006693858,0.04408887,0.0051743696,2.5444546,0.555772,0.110930584,0.0035048097,0.05656557,0.0079741655,2.3390648,0.28076175,NaN,NaN,NaN,NaN,NaN,NaN
0.026407175,0.0019321089,0.030581443,0.002943139,1.9469196,0.16242851,0.056792367,0.006874242,0.04450767,0.004991481,2.5907898,0.55818516,0.110669196,0.0048651984,0.06367404,0.03316105,2.2986937,0.34126008,NaN,NaN,NaN,NaN,NaN,NaN
0.026761113,0.0024552403,0.030608056,0.0021719025,1.9663501,0.20397359,0.05709777,0.0062845415,0.04541007,0.004675636,2.6216717,0.62742573,0.110697515,0.00429211,0.06069503,0.02237284,2.2564526,0.29883152,NaN,NaN,NaN,NaN,NaN,NaN
0.026578955,0.002611738,0.030034114,0.0019975626,1.9887406,0.32137844,0.05964211,0.013828329,0.0439223,0.0050747516,2.5977056,0.6606763,0.110438846,0.003285523,0.060119346,0.01202308,2.2405846,0.29772198,NaN,NaN,NaN,NaN,NaN,NaN
0.026758857,0.0018964369,0.02992935,0.0017600086,1.9454901,0.17900339,0.057214964,0.0065704426,0.044003624,0.0045317067,2.5208547,0.5546817,0.11088192,0.004944417,0.061069876,0.013062479,2.2524297,0.2635443,NaN,NaN,NaN,NaN,NaN,NaN
0.026505591,0.0016235635,0.030309916,0.002326576,1.9497699,0.14276513,0.057450563,0.007355318,0.04432629,0.0048237746,2.4784095,0.5574814,0.112005875,0.020310475,0.05701154,0.008856624,2.2408404,0.31513235,NaN,NaN,NaN,NaN,NaN,NaN
0.027034037,0.0026281322,0.029598668,0.001854033,1.912534,0.17854129,0.056361314,0.0067268927,0.043390285,0.003910198,2.5125427,0.49464932,0.11025477,0.0039759087,0.05768675,0.009297164,2.2283592,0.2578236,NaN,NaN,NaN,NaN,NaN,NaN
0.026690997,0.0019852314,0.02997617,0.0021179777,2.0941005,0.26207352,0.05636082,0.0064353896,0.043972053,0.0048019793,2.622491,0.5807997,0.11016372,0.0060154805,0.057233673,0.009409545,2.2815726,0.33116996,NaN,NaN,NaN,NaN,NaN,NaN
0.026359139,0.0015639015,0.02963051,0.0017120973,1.9523778,0.14421837,0.057235695,0.0065573426,0.044296235,0.00456743,2.5375369,0.5731844,0.11036457,0.0040156967,0.056358375,0.00823447,2.2408495,0.2817761,NaN,NaN,NaN,NaN,NaN,NaN
0.027101599,0.0051821764,0.02986071,0.0018046495,1.9167067,0.19271462,0.056567613,0.007298609,0.044324454,0.0045089996,2.550994,0.56749433,0.11028732,0.0035436952,0.058259625,0.0088976305,2.281057,0.2835947,NaN,NaN,NaN,NaN,NaN,NaN
0.026409721,0.0013666481,0.03099352,0.0026056103,2.0445633,0.27622586,0.057877135,0.006979365,0.04398875,0.004223923,2.548765,0.60940224,0.1100457,0.0032451965,0.06036885,0.011431782,2.2609944,0.30032077,NaN,NaN,NaN,NaN,NaN,NaN
0.026573481,0.001690464,0.03105964,0.0018815679,1.9359386,0.14441198,0.056727458,0.00628807,0.044317666,0.0046661044,2.5552676,0.5776605,0.11046372,0.0042591966,0.058357064,0.0099823475,2.2290366,0.26157278,NaN,NaN,NaN,NaN,NaN,NaN
0.026654327,0.0014928799,0.03138221,0.0024233996,1.9251331,0.14728917,0.055160202,0.0070904507,0.044512045,0.0044491673,2.4728646,0.52062905,0.110409886,0.0038113894,0.05585057,0.010796024,2.2462494,0.31515637,NaN,NaN,NaN,NaN,NaN,NaN
0.026462939,0.0014753209,0.030761138,0.002029648,1.9406368,0.1256799,0.05678694,0.006897552,0.04511207,0.004555599,2.4386377,0.5198891,0.10973822,0.004149723,0.058257088,0.010585569,2.289548,0.29644883,NaN,NaN,NaN,NaN,NaN,NaN
0.026890919,0.0013112602,0.029998539,0.0019656694,1.9390666,0.17290598,0.057478003,0.0067129387,0.043895874,0.0051647145,2.4915094,0.540733,0.11103021,0.005046025,0.059132833,0.009993521,2.2632277,0.3327195,NaN,NaN,NaN,NaN,NaN,NaN
0.02705961,0.002959334,0.030106224,0.0019545318,1.9199464,0.19332075,0.055596165,0.0072757546,0.044411995,0.005292755,2.4957547,0.53794,0.109862976,0.0038218298,0.057392377,0.009942119,2.2202115,0.26842642,NaN,NaN,NaN,NaN,NaN,NaN
0.026739616,0.0015100674,0.031260695,0.0033153736,2.024531,0.25068,0.057482958,0.0079190405,0.044369318,0.0038435857,2.4980285,0.567889,0.10944033,0.0038854033,0.057277165,0.009104794,2.2598085,0.30974287,NaN,NaN,NaN,NaN,NaN,NaN
0.02649244,0.0017781775,0.030416207,0.003159138,1.9502095,0.17682847,0.057355642,0.007613529,0.043937355,0.004892867,2.6006546,0.58805907,0.11021984,0.0032630633,0.060839195,0.011707783,2.2012522,0.21215564,NaN,NaN,NaN,NaN,NaN,NaN
0.026804557,0.0018375736,0.031223895,0.0029327367,2.0034819,0.2542497,0.056113448,0.006810566,0.043497875,0.004378468,2.5297272,0.569493,0.11057415,0.0046009417,0.05680958,0.009468569,2.2433376,0.2864911,NaN,NaN,NaN,NaN,NaN,NaN
0.026203396,0.0014714617,0.031058334,0.0018850596,1.9609364,0.16168799,0.057104994,0.008624438,0.043370523,0.0037463387,2.566323,0.6023478,0.11118408,0.0047861715,0.05633349,0.008744543,2.2448099,0.2734392,NaN,NaN,NaN,NaN,NaN,NaN
0.026431613,0.0021514774,0.031076105,0.0065114084,1.9350722,0.17370473,0.05609499,0.0068336376,0.043869976,0.00429775,2.5577037,0.5986304,0.110268146,0.003963863,0.05887592,0.010966487,2.2493708,0.30352637,NaN,NaN,NaN,NaN,NaN,NaN
0.026578195,0.001727002,0.030932352,0.004300923,1.9191018,0.13775167,0.05579454,0.008539605,0.044469938,0.004990357,2.5722322,0.5832048,0.1103468,0.004256342,0.059450746,0.013440816,2.1971247,0.25835764,NaN,NaN,NaN,NaN,NaN,NaN
0.026698155,0.0019259751,0.030901587,0.002374103,2.1112442,0.31888402,0.056941524,0.006773354,0.044136662,0.004750858,2.486766,0.5165334,0.11092036,0.006375721,0.058117133,0.011413572,2.2323341,0.27938867,NaN,NaN,NaN,NaN,NaN,NaN
0.026403146,0.0017135704,0.030611606,0.0018806441,1.9551021,0.1968472,0.055935394,0.0060984315,0.044251002,0.0044270284,2.5439866,0.5613547,0.11064551,0.0037211915,0.05711215,0.008105653,2.195214,0.24698243,NaN,NaN,NaN,NaN,NaN,NaN
0.026371012,0.0015654147,0.031274594,0.004121742,1.9440073,0.15917912,0.05748999,0.008379998,0.045000497,0.004166177,2.475695,0.48571822,0.11000473,0.0033841555,0.059128784,0.0096250195,2.2637537,0.32076886,NaN,NaN,NaN,NaN,NaN,NaN
0.026053308,0.001508771,0.030863505,0.0023549912,1.9518471,0.15948455,0.056140624,0.005861243,0.044325653,0.0040607345,2.52612,0.5511527,0.111187994,0.004891204,0.05714732,0.009358027,2.2396402,0.2955312,NaN,NaN,NaN,NaN,NaN,NaN
0.027176064,0.0043703495,0.031200828,0.0026338217,2.1254265,0.34939116,0.056892686,0.0060975566,0.044493187,0.0043403218,2.5740716,0.55898845,0.11092243,0.004790679,0.056498095,0.009786255,2.1990097,0.28380877,NaN,NaN,NaN,NaN,NaN,NaN
0.026463501,0.0015739247,0.031007402,0.0022779668,1.9644516,0.17006184,0.056147784,0.006885399,0.045189794,0.0060602687,2.5239887,0.54313236,0.111048944,0.0046147606,0.056450434,0.011653243,2.2107792,0.2882067,NaN,NaN,NaN,NaN,NaN,NaN
0.026540805,0.0012472498,0.032105487,0.0031198394,2.0313993,0.23868482,0.05666502,0.00696873,0.045432314,0.004679973,2.4670155,0.42192972,0.11093681,0.004757911,0.05491187,0.008597264,2.2495053,0.33944798,NaN,NaN,NaN,NaN,NaN,NaN
0.0267842,0.0018399117,0.031017099,0.00208753,1.9240308,0.21972343,0.055989232,0.0058066593,0.044806078,0.0062567093,2.4681864,0.4946765,0.11000232,0.0034720367,0.061158918,0.011208341,2.2360864,0.2456286,NaN,NaN,NaN,NaN,NaN,NaN
0.026539512,0.0012711524,0.031782016,0.00305116,1.9375067,0.13008739,0.05579807,0.006255415,0.045100573,0.006023166,2.6175275,0.5971741,0.1115912,0.007045717,0.05814627,0.009256073,2.229663,0.30106238,NaN,NaN,NaN,NaN,NaN,NaN
0.026494835,0.0017238588,0.031155722,0.0032232974,1.9275653,0.1369875,0.056048717,0.0074523296,0.044564556,0.005689568,2.5343308,0.5681968,0.110777,0.00570027,0.057864584,0.009311991,2.2412167,0.28217214,NaN,NaN,NaN,NaN,NaN,NaN
0.026333883,0.0013548621,0.030995984,0.002278326,1.9561932,0.18068059,0.056393728,0.0069809575,0.04542744,0.007125093,2.511163,0.47335708,0.110621184,0.0043807453,0.05955825,0.009915041,2.2281485,0.23984249,NaN,NaN,NaN,NaN,NaN,NaN
0.026606433,0.0013255704,0.03154518,0.0034349014,1.9073694,0.109237105,0.05530769,0.006411719,0.044314347,0.004113175,2.6052182,0.55148816,0.11127735,0.0060286503,0.054066345,0.008482655,2.2173462,0.26129293,NaN,NaN,NaN,NaN,NaN,NaN
0.026497694,0.0014986126,0.03286974,0.0046055187,1.9355898,0.13427301,0.056050986,0.0063394294,0.044261456,0.0047749844,2.467262,0.50154084,0.11104396,0.0060041323,0.05658765,0.009074432,2.209435,0.26149383,NaN,NaN,NaN,NaN,NaN,NaN
0.026341755,0.0016354164,0.032213166,0.0037323283,1.9218441,0.12590429,0.056848496,0.006372826,0.04627578,0.006701607,2.510812,0.5767066,0.111084096,0.0046546096,0.0569435,0.007973421,2.2342896,0.3019417,NaN,NaN,NaN,NaN,NaN,NaN
0.026088653,0.0011323466,0.031003842,0.003013303,1.9604692,0.16076349,0.0556329,0.0059313634,0.043936018,0.004626643,2.4828906,0.46245137,0.11067213,0.004805919,0.05897437,0.0115869045,2.2359278,0.25395533,NaN,NaN,NaN,NaN,NaN,NaN
0.025827747,0.0017755674,0.0323239,0.012373445,2.058526,0.2790206,0.05589118,0.0066196877,0.044431448,0.00426697,2.53272,0.545737,0.11052591,0.0038799006,0.05995154,0.0107101025,2.3284986,0.36673564,NaN,NaN,NaN,NaN,NaN,NaN
0.025778113,0.0029125768,0.031706825,0.0038130882,1.9760468,0.19372478,0.05711698,0.008858829,0.045666695,0.00489263,2.565466,0.5015847,0.11127025,0.0039714975,0.06037428,0.011186566,2.307242,0.3132031,NaN,NaN,NaN,NaN,NaN,NaN
0.025591256,0.001620552,0.031784125,0.003859522,1.9658589,0.14470577,0.05710208,0.0070414245,0.04468052,0.0049212268,2.5088737,0.5198028,0.1123677,0.0053727385,0.059047684,0.010420056,2.378652,0.3492213,NaN,NaN,NaN,NaN,NaN,NaN
0.025709905,0.0014995913,0.031815205,0.0054411353,1.9509479,0.14073995,0.056276463,0.006934984,0.045047652,0.0055018608,2.4142184,0.43663538,0.11131705,0.0047318432,0.058770515,0.010678261,2.276404,0.29947487,NaN,NaN,NaN,NaN,NaN,NaN
0.026454076,0.0023771364,0.029091163,0.0022050247,1.9291745,0.15264413,0.05717238,0.009205912,0.042396337,0.0045799767,2.4485745,0.5008876,0.110511325,0.004411906,0.057167392,0.011104311,2.2762356,0.31019956,NaN,NaN,NaN,NaN,NaN,NaN
0.025866466,0.001547382,0.02876076,0.0017387631,1.9736329,0.17897251,0.056434985,0.0068790033,0.042693865,0.005576351,2.5226297,0.6129919,0.11032157,0.0042230757,0.060052074,0.014387452,2.229401,0.2689531,NaN,NaN,NaN,NaN,NaN,NaN
0.02613902,0.0013399251,0.028645582,0.0017055536,1.9390335,0.11769442,0.0565716,0.006961956,0.042610046,0.00449835,2.4741724,0.4458134,0.10963834,0.002701606,0.06295793,0.027445985,2.256542,0.2637246,NaN,NaN,NaN,NaN,NaN,NaN
0.025722137,0.0018006861,0.02873378,0.0016673711,1.9724766,0.15506479,0.056730133,0.006245915,0.04207221,0.0040273564,2.5150692,0.51542634,0.110616684,0.004229412,0.059848543,0.01016218,2.2303185,0.25734562,NaN,NaN,NaN,NaN,NaN,NaN
0.026019942,0.0015112478,0.029261777,0.0022254172,1.955827,0.15431476,0.057403225,0.008157988,0.042610906,0.004873555,2.4660451,0.4923026,0.11141832,0.008328839,0.0591018,0.008597534,2.2346427,0.2952025,NaN,NaN,NaN,NaN,NaN,NaN
0.02632905,0.0018026634,0.02866979,0.0017308429,1.9373955,0.14399509,0.054786652,0.0058365474,0.04256996,0.005037111,2.553783,0.5153484,0.11093944,0.004881091,0.057234675,0.01053801,2.2325263,0.26668593,NaN,NaN,NaN,NaN,NaN,NaN
0.026190631,0.0012118062,0.031150887,0.004195538,1.9544986,0.26112652,0.057780266,0.007605947,0.042304106,0.0045602294,2.4729614,0.56431544,0.110969484,0.004789387,0.05683148,0.009404463,2.2304091,0.28512338,NaN,NaN,NaN,NaN,NaN,NaN
0.02618116,0.0016774301,0.03004597,0.0026942515,1.9681578,0.35509714,0.05645866,0.005733186,0.041952964,0.004491958,2.4741812,0.49320412,0.11067758,0.0040059667,0.05707056,0.008652204,2.2482057,0.28369898,NaN,NaN,NaN,NaN,NaN,NaN
0.026006231,0.0014382463,0.029328575,0.0022211147,1.9298966,0.12725751,0.055679988,0.0068845786,0.042353045,0.0058911503,2.5792007,0.65478903,0.11052752,0.0037840346,0.057162262,0.011572332,2.2727745,0.33459893,NaN,NaN,NaN,NaN,NaN,NaN
0.026275106,0.0016219757,0.031423848,0.005335848,1.9292974,0.13437101,0.055856463,0.0070150974,0.042291716,0.004740529,2.5990815,0.516445,0.11055233,0.0038660974,0.058747277,0.010380239,2.2649345,0.32562912,NaN,NaN,NaN,NaN,NaN,NaN
0.026816314,0.002412614,0.031970736,0.0034724595,2.0879884,0.30237934,0.056794103,0.008713225,0.042126253,0.005489327,2.5294127,0.52849936,0.112099074,0.0057091955,0.06018913,0.011717175,2.2326112,0.30121207,NaN,NaN,NaN,NaN,NaN,NaN
0.026505226,0.0021559629,0.03256924,0.003154169,2.1316156,0.2851096,0.056597415,0.007316508,0.045791358,0.006212902,2.453327,0.53729534,0.110005654,0.0037693384,0.05833222,0.014200523,2.2516189,0.29795918,NaN,NaN,NaN,NaN,NaN,NaN
0.026502892,0.0019228583,0.031998955,0.0032961504,1.976427,0.19961692,0.05581479,0.005796714,0.04382455,0.004934519,2.4975798,0.44014326,0.11053859,0.004150436,0.05799772,0.0083884895,2.3232431,0.34173733,NaN,NaN,NaN,NaN,NaN,NaN
0.02654195,0.0017585226,0.03206587,0.0031113955,1.9571083,0.18197007,0.057232328,0.0074524735,0.04508664,0.0055498625,2.4262695,0.4997536,0.111375876,0.004872286,0.05851436,0.010717193,2.2327845,0.27854043,NaN,NaN,NaN,NaN,NaN,NaN
0.026519658,0.0015684082,0.032592822,0.00341054,1.9620523,0.14896494,0.05630229,0.007961072,0.04345174,0.0034566978,2.4987507,0.48414996,0.11097475,0.00391577,0.056818485,0.008484845,2.2658145,0.3226985,NaN,NaN,NaN,NaN,NaN,NaN
0.026441,0.0023981268,0.032053597,0.0036105702,1.9594516,0.20830081,0.05634134,0.0066336584,0.043951422,0.004664845,2.4689047,0.57224673,0.111639805,0.004161782,0.054861378,0.008961186,2.3557782,0.3005548,NaN,NaN,NaN,NaN,NaN,NaN
0.026214905,0.002149912,0.031376436,0.0030238924,1.977131,0.22853756,0.05588234,0.006871988,0.044771943,0.0048561497,2.5794222,0.62908924,0.111940295,0.0056528267,0.05493418,0.0074657453,2.3450744,0.2956146,NaN,NaN,NaN,NaN,NaN,NaN
0.02663926,0.0014707657,0.02996592,0.0019354274,1.9889581,0.20160112,0.057438288,0.0075292033,0.045024022,0.0046900194,2.3784769,0.44284242,0.11104815,0.0043557854,0.055400707,0.008309598,2.3758197,0.30567947,NaN,NaN,NaN,NaN,NaN,NaN
0.026339123,0.0014747345,0.03016213,0.0032033497,2.002977,0.29413,0.057288256,0.008807032,0.04494586,0.005524195,2.480184,0.4968803,0.11117038,0.0042622676,0.056061387,0.008492282,2.3422499,0.27250564,NaN,NaN,NaN,NaN,NaN,NaN
0.026308551,0.0016065908,0.029644286,0.0023873192,1.9378334,0.13889591,0.057339415,0.007016913,0.044497658,0.0048716813,2.470808,0.5322301,0.11120159,0.0046837195,0.060375776,0.01068761,2.3248644,0.21417761,NaN,NaN,NaN,NaN,NaN,NaN
0.026252124,0.0011701471,0.030154571,0.0022249955,1.9385837,0.12657909,0.05646803,0.006277876,0.04516959,0.0043467064,2.536821,0.55063784,0.11093738,0.0042879474,0.057643138,0.009742791,2.3637435,0.30038798,NaN,NaN,NaN,NaN,NaN,NaN
0.026205545,0.0017471755,0.030194761,0.002808555,1.9442437,0.14002973,0.056160416,0.006377046,0.04407307,0.004705615,2.5655518,0.5733569,0.11119096,0.0037914254,0.05773057,0.009751881,2.39603,0.2843122,NaN,NaN,NaN,NaN,NaN,NaN
0.02663993,0.0017941371,0.030544935,0.0028478152,1.9658467,0.21298775,0.056983486,0.0066158455,0.044773106,0.0044442164,2.4677174,0.5101382,0.11150173,0.004762333,0.05609848,0.008367576,2.3342843,0.3016819,NaN,NaN,NaN,NaN,NaN,NaN
0.026536979,0.001605817,0.03109829,0.003909155,1.9325603,0.1319669,0.05783379,0.0089866705,0.04509432,0.004998974,2.445593,0.527691,0.11067673,0.0042156004,0.055213567,0.009074741,2.369912,0.25176823,NaN,NaN,NaN,NaN,NaN,NaN
0.026744535,0.0012320302,0.029580217,0.0024102202,1.9993247,0.27813426,0.05685645,0.0069434107,0.046044048,0.005932239,2.5218592,0.5021585,0.11177162,0.005067705,0.057406396,0.008944616,2.288052,0.33063266,NaN,NaN,NaN,NaN,NaN,NaN
0.026566815,0.0014027213,0.030178495,0.0030398807,1.9548439,0.1597633,0.05523668,0.0066614184,0.04459085,0.0041926894,2.4566617,0.40597633,0.11004074,0.0033917,0.057654265,0.011092135,2.281224,0.33570182,NaN,NaN,NaN,NaN,NaN,NaN
0.026578264,0.001713743,0.029889943,0.0022876328,1.958239,0.20018287,0.05631656,0.006664275,0.043947354,0.004350309,2.6120257,0.5939375,0.110483244,0.0047016875,0.05537173,0.007851303,2.239673,0.2786452,NaN,NaN,NaN,NaN,NaN,NaN
0.026867852,0.0028357063,0.029819895,0.0021869272,1.9516401,0.2358191,0.05624323,0.0059911963,0.04400967,0.0046054753,2.5243282,0.49836978,0.11044663,0.0047735893,0.06006949,0.010836284,2.2511568,0.26811677,NaN,NaN,NaN,NaN,NaN,NaN
0.026923724,0.001886478,0.029939651,0.0025004738,1.9580115,0.1801803,0.055337228,0.0058057983,0.045216504,0.0053276364,2.5229464,0.5208365,0.110710055,0.005188133,0.060964316,0.011803119,2.2323496,0.2950265,NaN,NaN,NaN,NaN,NaN,NaN
0.027092434,0.0018332145,0.029810239,0.0017887919,1.9344113,0.17708838,0.0565994,0.0073911496,0.043920804,0.0038879348,2.4993396,0.52069217,0.109805405,0.0035754903,0.055572443,0.0071139936,2.2818618,0.26246473,NaN,NaN,NaN,NaN,NaN,NaN
0.027465196,0.0037587504,0.029718904,0.0018389806,1.9311991,0.24225241,0.056555726,0.006156651,0.044579517,0.0047452347,2.5695539,0.6260593,0.10817278,0.0033559413,0.055990268,0.008598807,2.2372587,0.25792468,NaN,NaN,NaN,NaN,NaN,NaN
0.026356848,0.0015568289,0.030158708,0.0018281286,1.9757657,0.19935963,0.05638696,0.007486138,0.04488106,0.0053112158,2.4924042,0.50071573,0.11133701,0.0055912253,0.05804638,0.011628813,2.308864,0.32108298,NaN,NaN,NaN,NaN,NaN,NaN
0.026663363,0.0012740591,0.029622937,0.0018796118,1.9971819,0.23806798,0.05631658,0.0062181954,0.044032216,0.003939539,2.48785,0.5047356,0.11108326,0.0048776064,0.05637611,0.008796341,2.3134756,0.35954636,NaN,NaN,NaN,NaN,NaN,NaN
0.026344573,0.0013425305,0.032173358,0.0047629275,1.9374155,0.13170895,0.056237385,0.007252975,0.044459,0.004696413,2.4579835,0.4618789,0.11111491,0.0044688126,0.055727888,0.009353928,2.3003755,0.3398937,NaN,NaN,NaN,NaN,NaN,NaN
0.026428748,0.0010623562,0.02992067,0.0023739536,1.9344499,0.124879606,0.056832608,0.007234604,0.043519355,0.0051960093,2.4496386,0.57785666,0.11083353,0.004135594,0.056157723,0.010439214,2.2976618,0.25238913,NaN,NaN,NaN,NaN,NaN,NaN
0.026633538,0.0012978008,0.031090474,0.0042320155,1.9306617,0.14378008,0.056665324,0.007670758,0.045151133,0.005755811,2.4553416,0.49860877,0.110504925,0.004652686,0.056584463,0.0076391264,2.273678,0.31002375,NaN,NaN,NaN,NaN,NaN,NaN
0.026321119,0.001643187,0.030174961,0.002110142,2.0615811,0.2605495,0.056037493,0.006367003,0.044023074,0.00436823,2.428943,0.40947372,0.11128269,0.004983156,0.055874277,0.0075857285,2.2770028,0.28458005,NaN,NaN,NaN,NaN,NaN,NaN
0.026420644,0.0023284052,0.029937262,0.0016651999,1.9064387,0.15159872,0.056590807,0.007547467,0.04479301,0.0052186004,2.5161722,0.53619957,0.110982746,0.005636165,0.05528743,0.006802505,2.2801244,0.30881608,NaN,NaN,NaN,NaN,NaN,NaN
0.026631111,0.0013815147,0.030341163,0.0026106462,1.9053619,0.10634247,0.057615027,0.009694477,0.045207553,0.005534874,2.462575,0.5355582,0.11054714,0.0039580953,0.057596635,0.009526892,2.336728,0.32131857,NaN,NaN,NaN,NaN,NaN,NaN
0.026924042,0.006345149,0.030533375,0.0025191226,1.9229312,0.19101232,0.055864517,0.0070046065,0.044453457,0.0042743087,2.4965286,0.55651605,0.11133464,0.0064818035,0.056909192,0.008939874,2.2667115,0.32833058,NaN,NaN,NaN,NaN,NaN,NaN
0.026539851,0.0016648729,0.030478062,0.0024861286,1.9229497,0.12682703,0.05566301,0.0065803765,0.044310622,0.0046401285,2.5106542,0.51925534,0.110357225,0.0033941115,0.056680962,0.009715704,2.2622485,0.28660288,NaN,NaN,NaN,NaN,NaN,NaN
0.026549278,0.0016815257,0.031016536,0.0032825049,1.9412415,0.15610535,0.05777925,0.006615188,0.044156484,0.0042290944,2.3261454,0.4159633,0.11058959,0.006438459,0.058112916,0.0092785135,2.2896047,0.29525048,NaN,NaN,NaN,NaN,NaN,NaN
0.027299518,0.0039725243,0.030349901,0.002233144,1.9038379,0.17112134,0.05700019,0.00745628,0.044177417,0.004204638,2.4781082,0.50984794,0.110545576,0.0044007893,0.061391015,0.012437705,2.217002,0.26697075,NaN,NaN,NaN,NaN,NaN,NaN
0.026365492,0.0016613797,0.030209294,0.0018697632,1.9383806,0.14682738,0.056482486,0.005946518,0.044066604,0.0043184455,2.4415503,0.5188074,0.11056403,0.009739356,0.05725428,0.011852901,2.268075,0.3075508,NaN,NaN,NaN,NaN,NaN,NaN
0.02663804,0.0012651369,0.030516224,0.0026965048,1.9978096,0.24347356,0.056957293,0.0076958262,0.045212284,0.0051964275,2.5106127,0.5313335,0.110557154,0.004040286,0.056038886,0.010837578,2.2864497,0.30219862,NaN,NaN,NaN,NaN,NaN,NaN
0.026256448,0.0012397778,0.030478248,0.002715369,1.9657215,0.1842643,0.056568757,0.0074215084,0.044846427,0.011129782,2.4341726,0.51473725,0.11008357,0.0041257697,0.055566687,0.009666773,2.2484465,0.25906166,NaN,NaN,NaN,NaN,NaN,NaN
0.026270546,0.0013443338,0.030801626,0.0025389243,1.9422756,0.15521552,0.056662895,0.0072333743,0.044544216,0.0045429044,2.427986,0.49384126,0.11078997,0.004359076,0.05776489,0.010080424,2.2469962,0.26598603,NaN,NaN,NaN,NaN,NaN,NaN
0.02619509,0.0009615626,0.030567933,0.0020210592,1.9424121,0.1270094,0.05616113,0.0071973978,0.04440488,0.005017636,2.5916877,0.5754553,0.11064081,0.008062381,0.054726094,0.0071927374,2.2463725,0.30192396,NaN,NaN,NaN,NaN,NaN,NaN
0.026056213,0.0012447719,0.031127052,0.0028222625,1.9352742,0.12005601,0.05511583,0.0062206723,0.044437572,0.004564314,2.4834497,0.50118524,0.11044833,0.0039416095,0.05745249,0.0092291655,2.3266363,0.3651476,NaN,NaN,NaN,NaN,NaN,NaN
0.026541619,0.001323047,0.031029958,0.0033855725,1.974915,0.19714232,0.056128412,0.0061077643,0.04432523,0.0038760984,2.5493531,0.590289,0.11093987,0.0047814623,0.057123452,0.0072730263,2.3144393,0.33943704,NaN,NaN,NaN,NaN,NaN,NaN
0.026440348,0.0015809688,0.030224347,0.0022778583,1.9274728,0.1373415,0.057283815,0.008493068,0.044831876,0.005208543,2.4384017,0.51665413,0.111331195,0.0043973075,0.05732189,0.0090557765,2.349657,0.33790317,NaN,NaN,NaN,NaN,NaN,NaN
0.02684039,0.0025439707,0.031940535,0.0045171385,1.9105954,0.16562888,0.056275416,0.006643507,0.04487808,0.0055033835,2.4655776,0.49788326,0.11191028,0.004666466,0.055990458,0.007166397,2.3661628,0.32512504,NaN,NaN,NaN,NaN,NaN,NaN
0.026339628,0.0014013094,0.03034906,0.0022236144,1.9449105,0.16061737,0.056654345,0.0070609334,0.04484311,0.005734628,2.3860388,0.47384426,0.111873,0.004686739,0.054454178,0.0068014967,2.355737,0.26506612,NaN,NaN,NaN,NaN,NaN,NaN
0.02643436,0.0010682683,0.030864991,0.004155774,1.9372555,0.10925972,0.05655112,0.006995647,0.044860974,0.005516498,2.5771208,0.59109664,0.11095547,0.0038763327,0.05530953,0.008083736,2.351336,0.32087764,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN

==> data/times_single_pass_relu.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99
2.0,0.00014097104,0.00012415461,0.000117368996,0.00014156103,0.000121949706,0.0001250999,0.00012425333,0.00012543565,0.000112332404,0.00011085719,1.2207031e-05,0.0017482783,0.0015344564,0.0014986619,0.001757361,0.001649885,0.001678627,0.0018265322,0.0018283068,0.0015818328,0.0015562549,0.0005769231,0.080634214,0.08091114,0.07831586,0.08055319,0.073914066,0.07452513,0.06802691,0.06860755,0.071014084,0.07123331,1.0,0.0002505621,0.00022090599,0.00021394715,0.00025059283,0.00024875626,0.00024599116,0.00025003403,0.0002812799,0.00025159307,0.00021834671,1.2207031e-05,0.0008714921,0.0007538721,0.00073934346,0.00086093694,0.0008350671,0.0008457387,0.0009559542,0.0009767511,0.00082908385,0.0008802563,0.0005769231,0.28750932,0.29302847,0.2893745,0.2910699,0.29788774,0.29085955,0.26155442,0.287975,0.30345914,0.24804902,1.0,0.00039153313,0.0003450606,0.00033131614,0.00039215386,0.00037070597,0.00037109107,0.00037428737,0.00040671555,0.00036392547,0.0003292039,1.2207031e-05,0.0026197704,0.0022883285,0.0022380054,0.002618298,0.002484952,0.0025243657,0.0027824864,0.002805058,0.0024109166,0.0024365112,0.0005769231,0.14945322,0.15079156,0.14804082,0.14977434,0.14918032,0.1470037,0.13451543,0.14499363,0.150949,0.13511282,1.0
4.0,0.000253411,0.00025562197,0.00026189536,0.00025646389,0.00022701919,0.00022678822,0.00022978894,0.0002519302,0.00023939088,0.00020812452,2.4414063e-05,0.0028717201,0.0029234812,0.002949888,0.0030609164,0.0039868765,0.003977243,0.004026348,0.004107917,0.0040555745,0.005409466,0.0011538462,0.08824363,0.08743753,0.08878146,0.08378664,0.056941617,0.05702147,0.05707131,0.061327968,0.059027612,0.03847413,1.0,0.00038767513,0.00038903952,0.0003908202,0.00039249472,0.00039046817,0.00038888492,0.00039408403,0.00047361106,0.0004703179,0.00034877472,2.4414063e-05,0.0009858841,0.0010000542,0.0010061804,0.001009291,0.001019597,0.0010163579,0.00102094,0.0010401211,0.001017645,0.0018938221,0.0011538462,0.39322585,0.38901845,0.3884196,0.38888162,0.3829632,0.38262597,0.38600114,0.45534223,0.46216303,0.18416445,1.0,0.00064108614,0.0006446615,0.00065271556,0.0006489586,0.00061748736,0.00061567314,0.00062387297,0.00072554126,0.0007097088,0.00055689923,2.4414063e-05,0.0038576042,0.0039235353,0.0039560683,0.0040702075,0.0050064735,0.004993601,0.005047288,0.0051480383,0.0050732195,0.007303288,0.0011538462,0.16618764,0.16430628,0.16499098,0.15944116,0.12333778,0.123292424,0.12360559,0.14093548,0.13989317,0.07625322,1.0
8.0,0.00048571825,0.00044288812,0.00044121966,0.00047611678,0.0004215408,0.00042987615,0.00043427304,0.00043265708,0.00044440478,0.0004462977,4.8828126e-05,0.0033405144,0.003348452,0.0035272054,0.004414129,0.0044575147,0.0056479424,0.005940778,0.006961374,0.0073315576,0.023426365,0.0017307692,0.14540224,0.13226652,0.12509044,0.107861996,0.09456857,0.076111995,0.073100366,0.062151104,0.06061533,0.019051086,1.0,0.00064333715,0.00063126395,0.00059659965,0.0006777658,0.0006679967,0.00067158043,0.0007000939,0.0008297069,0.0008410793,0.0006927089,4.8828126e-05,0.001152683,0.001050849,0.00101454,0.0011495203,0.0011420567,0.0011667907,0.001178609,0.0011649658,0.0013472792,0.004298915,0.0017307692,0.55812144,0.600718,0.5880494,0.58960754,0.5849068,0.57557917,0.59400016,0.71221566,0.62427986,0.16113575,1.0,0.0011290554,0.0010741521,0.0010378193,0.0011538826,0.0010895375,0.0011014566,0.001134367,0.001262364,0.0012854841,0.0011390066,4.8828126e-05,0.0044931974,0.004399301,0.0045417454,0.0055636493,0.0055995714,0.006814733,0.0071193874,0.00812634,0.008678837,0.02772528,0.0017307692,0.25128105,0.24416426,0.22850671,0.20739672,0.19457516,0.16162872,0.15933491,0.15534225,0.1481171,0.04108188,1.0
16.0,0.0008813478,0.0008497271,0.00096419547,0.00096266484,0.00084954686,0.0007420927,0.0008349861,0.0008384781,0.00082915276,0.0008374434,9.765625e-05,0.0033454,0.00452089,0.0049868384,0.00500601,0.005169248,0.0061509237,0.0065340158,0.007797117,0.010825507,0.0587505,0.0023076923,0.26345065,0.1879557,0.19334805,0.19230181,0.16434631,0.12064736,0.12779064,0.10753694,0.076592505,0.014254235,1.0,0.0011447314,0.0011314251,0.0012830766,0.0012749261,0.0012628362,0.0011341274,0.0012683948,0.0016580052,0.001625862,0.0012697652,9.765625e-05,0.0011756029,0.001180416,0.001332962,0.0013263198,0.0013345443,0.001209408,0.0013368577,0.001352862,0.0023573227,0.010372311,0.0023076923,0.97373986,0.958497,0.96257555,0.96125096,0.9462677,0.9377541,0.94878817,1.2255539,0.689707,0.12241874,1.0,0.0020260792,0.0019811522,0.002247272,0.002237591,0.002112383,0.0018762201,0.0021033809,0.0024964833,0.0024550147,0.0021072086,9.765625e-05,0.004521003,0.005701306,0.0063198004,0.00633233,0.0065037925,0.0073603317,0.007870873,0.009149979,0.01318283,0.069122806,0.0023076923,0.44814816,0.34749097,0.35559225,0.35335982,0.3247925,0.25490972,0.26723602,0.27284032,0.1862282,0.030484999,1.0
32.0,0.0018652417,0.0016246717,0.0016873502,0.0016540997,0.0016819332,0.0016982406,0.0016660932,0.0016758814,0.0013960823,0.0014861021,0.0001953125,0.0053958446,0.0048770066,0.005240813,0.0064417217,0.007140206,0.0075110607,0.0073612332,0.00867606,0.021423602,0.14701769,0.0028846154,0.34568113,0.33312887,0.32196346,0.25677913,0.23555806,0.22609864,0.22633344,0.19316159,0.06516562,0.010108322,1.0,0.002388019,0.0021571051,0.0022609457,0.0021216683,0.0024649873,0.0024293065,0.0024611708,0.0032368228,0.0029126033,0.0021878947,0.0001953125,0.001471933,0.0012875441,0.001331694,0.001314668,0.0015334766,0.0015460737,0.001501279,0.0015301704,0.0045899004,0.025867738,0.0028846154,1.6223694,1.675364,1.6977968,1.6138434,1.6074502,1.5712748,1.6393827,2.1153347,0.63456786,0.08458006,1.0,0.004253261,0.0037817769,0.003948296,0.003775768,0.0041469205,0.004127547,0.004127264,0.004912704,0.0043086857,0.0036739968,0.0001953125,0.0068677776,0.006164551,0.006572507,0.0077563897,0.008673683,0.009057134,0.008862512,0.01020623,0.026013503,0.17288542,0.0028846154,0.61930674,0.6134716,0.60072905,0.48679453,0.4781038,0.4557233,0.4656991,0.4813437,0.16563267,0.02125105,1.0
64.0,0.0032701716,0.0040834807,0.0033882875,0.0037724897,0.0029724613,0.0029304773,0.003340879,0.003456615,0.003341169,0.0033747153,0.000390625,0.0055217445,0.0061920136,0.0068110432,0.0077420846,0.0069736578,0.0074346736,0.009389522,0.011172872,0.047297344,0.30048478,0.0034615383,0.5922352,0.6594754,0.4974697,0.48727053,0.42624134,0.39416355,0.3558093,0.30937567,0.07064179,0.011230903,1.0,0.004197374,0.0048778355,0.0043025613,0.004819669,0.004396692,0.0043102205,0.0048496188,0.006147689,0.006316544,0.0049996627,0.000390625,0.0014635399,0.0016635433,0.0014634393,0.0016667247,0.0014782138,0.0015260652,0.0016754842,0.0024700132,0.010042271,0.06227114,0.0034615383,2.86796,2.9321964,2.940034,2.8917007,2.9743273,2.8244014,2.894458,2.4889297,0.6289956,0.080288604,1.0,0.0074675456,0.008961316,0.007690849,0.008592159,0.007369153,0.0072406977,0.008190498,0.009604304,0.009657713,0.008374378,0.000390625,0.0069852844,0.007855557,0.008274483,0.009408809,0.008451872,0.008960739,0.011065006,0.013642885,0.057339616,0.36275592,0.0034615383,1.0690396,1.1407614,0.92946583,0.9132036,0.871896,0.80804694,0.74021626,0.70397896,0.16843002,0.023085434,1.0
128.0,0.0075326525,0.007535413,0.007636947,0.007541485,0.00680645,0.006631485,0.0061508045,0.005701294,0.006004902,0.0057835,0.00078125,0.008275311,0.008071497,0.008445628,0.008348085,0.008407445,0.010393884,0.009487921,0.020397514,0.11030897,0.70522887,0.0040384615,0.9102561,0.9335831,0.9042486,0.9033791,0.8095742,0.638018,0.64827734,0.27950928,0.054437116,0.008200884,1.0,0.00961294,0.0091305,0.009561971,0.0095560625,0.009167392,0.009873768,0.008644244,0.010574855,0.010968537,0.008521168,0.00078125,0.0018065497,0.0017591678,0.0018307972,0.001812242,0.0018126452,0.0018670224,0.0016794354,0.00440884,0.022873826,0.1438027,0.0040384615,5.32116,5.1902385,5.2228456,5.273061,5.057466,5.288511,5.147113,2.3985572,0.47952348,0.05925596,1.0,0.017145593,0.016665913,0.017198918,0.017097548,0.015973842,0.016505253,0.014795048,0.01627615,0.01697344,0.014304668,0.00078125,0.010081861,0.009830665,0.010276426,0.010160327,0.01022009,0.012260906,0.011167357,0.024806354,0.1331828,0.84903157,0.0040384615,1.7006377,1.6952987,1.6736284,1.6827754,1.5629845,1.346169,1.3248478,0.6561282,0.12744468,0.016848216,1.0
256.0,0.014796868,0.015713714,0.013569213,0.013668621,0.011958318,0.011908058,0.013503563,0.011373095,0.011289574,0.01302819,0.0015625,0.010770408,0.009026431,0.008252632,0.008488849,0.010393096,0.010186484,0.011475474,0.043292332,0.24417304,1.9800388,0.0046153846,1.3738446,1.7408558,1.6442286,1.6101855,1.1506021,1.1690058,1.1767325,0.2627046,0.046235956,0.006579765,1.0,0.01866832,0.018527228,0.017439596,0.01691781,0.017606381,0.01716474,0.01788267,0.021101989,0.021427438,0.019309293,0.0015625,0.0019272249,0.001983352,0.0017701983,0.0017844811,0.0017986726,0.001808364,0.0025347006,0.009235393,0.05104358,0.34310985,0.0046153846,9.686633,9.341372,9.851775,9.48052,9.788542,9.491862,7.055141,2.2849042,0.4197871,0.056277294,1.0,0.033465188,0.034240942,0.03100881,0.03058643,0.0295647,0.029072799,0.031386234,0.032475084,0.032717012,0.032337483,0.0015625,0.012697633,0.011009783,0.01002283,0.01027333,0.012191769,0.011994848,0.014010174,0.052527726,0.29521662,2.3231487,0.0046153846,2.6355453,3.110047,3.0938177,2.9772656,2.424972,2.4237738,2.2402458,0.61824656,0.11082374,0.0139196785,1.0
512.0,0.029880416,0.033610612,0.029603232,0.027635045,0.025685765,0.028067231,0.027215745,0.027886944,0.026087964,0.027615964,0.003125,0.011112713,0.009891115,0.009574261,0.010663532,0.011554901,0.0119292885,0.020364393,0.0946211,0.5517921,3.940647,0.0051923078,2.6888497,3.398061,3.0919602,2.5915473,2.2229326,2.3528001,1.3364378,0.29472226,0.047278613,0.0070079775,1.0,0.0338613,0.039074328,0.037362434,0.03503517,0.03644154,0.037090592,0.038961053,0.04887949,0.049442794,0.03800837,0.003125,0.001872546,0.0021591112,0.0021172278,0.0019144416,0.002115022,0.002142474,0.004379279,0.01995912,0.11522878,0.8056013,0.0051923078,18.083027,18.097414,17.646866,18.300465,17.229864,17.312038,8.896682,2.44898,0.42908373,0.047180124,1.0,0.063741714,0.07268494,0.06696567,0.062670216,0.062127303,0.06515782,0.0661768,0.07676643,0.07553076,0.065624334,0.003125,0.012985259,0.012050226,0.011691488,0.012577973,0.013669923,0.014071763,0.024743672,0.11458022,0.66702086,4.7462482,0.0051923078,4.908775,6.031832,5.7277284,4.982537,4.5448174,4.6303954,2.674494,0.66997975,0.11323598,0.0138265705,1.0
1024.0,0.054190792,0.060566273,0.06070383,0.061990976,0.052468203,0.05300109,0.054917708,0.055616654,0.05329618,NaN,0.00625,0.011405911,0.012541506,0.012600431,0.0117273405,0.012640126,0.012835078,0.04226506,0.20449892,1.2446188,NaN,0.005769231,4.751115,4.829266,4.8175993,5.2860217,4.150924,4.1293936,1.2993642,0.27196553,0.042821288,NaN,1.0,0.06683777,0.07459763,0.074319914,0.07445008,0.07493132,0.07402328,0.07680295,0.10481043,0.09574014,NaN,0.00625,0.0020438153,0.0022856402,0.002291529,0.0020512342,0.0023212656,0.0026476607,0.0089968555,0.042742442,0.25795245,NaN,0.005769231,32.702454,32.63752,32.432457,36.29526,32.280373,27.957993,8.536643,2.4521396,0.37115422,NaN,1.0,0.121028565,0.1351639,0.13502374,0.13644105,0.12739953,0.12702437,0.13172066,0.1604271,0.14903632,NaN,0.00625,0.013449727,0.014827147,0.01489196,0.013778575,0.014961392,0.015482739,0.051261917,0.24724136,1.5025712,NaN,0.005769231,8.9985895,9.115975,9.066889,9.902407,8.51522,8.204257,2.5695617,0.6488683,0.09918752,NaN,1.0
2048.0,0.13491228,0.12653142,0.13890591,0.105046004,0.117069185,0.105234966,0.121377565,0.12075187,0.10436386,NaN,0.0125,0.013265941,0.013581787,0.013646312,0.011986,0.013619304,0.022467913,0.08907123,0.45035997,2.7958984,NaN,0.006346154,10.169824,9.316257,10.179008,8.764058,8.595827,4.6837893,1.3627023,0.268123,0.037327487,NaN,1.0,0.15682353,0.15817238,0.16952893,0.13166977,0.15994838,0.14853315,0.16324681,0.21201414,0.1998585,NaN,0.0125,0.0024423897,0.0024872432,0.0024944916,0.0021567605,0.0024947482,0.0047479537,0.018803516,0.09401342,0.5735984,NaN,0.006346154,64.20905,63.593452,67.96131,61.04979,64.11404,31.283613,8.681717,2.2551475,0.34842932,NaN,1.0,0.29173583,0.2847038,0.30843484,0.23671578,0.27701756,0.25376812,0.28462437,0.332766,0.30422235,NaN,0.0125,0.015708331,0.01606903,0.016140804,0.014142761,0.016114052,0.027215866,0.10787474,0.5443734,3.3694968,NaN,0.006346154,18.572044,17.717546,19.109015,16.737593,17.191055,9.324271,2.638471,0.61128265,0.09028717,NaN,1.0
4096.0,0.27216008,0.26284596,0.25687036,0.2712895,0.25126937,0.2291564,0.24199519,0.22381608,NaN,NaN,0.025,0.013895404,0.01398333,0.0143084675,0.014330123,0.01580796,0.045543037,0.19019829,0.9842736,NaN,NaN,0.0069230767,19.586338,18.797094,17.952332,18.931416,15.895117,5.0316453,1.272331,0.22739214,NaN,NaN,1.0,0.3097209,0.31669912,0.32128778,0.3221509,0.31760484,0.3180146,0.29971957,0.41427585,NaN,NaN,0.025,0.0025684577,0.0025763921,0.00263419,0.002643955,0.0034029186,0.009555161,0.03981236,0.2035693,NaN,NaN,0.0069230767,120.586334,122.92349,121.96834,121.844315,93.33307,33.28197,7.5283046,2.0350606,NaN,NaN,1.0,0.581881,0.5795451,0.57815814,0.5934404,0.56887424,0.547171,0.5417148,0.6380919,NaN,NaN,0.025,0.01646386,0.016559722,0.016942658,0.016974077,0.019210879,0.0550982,0.23001064,1.1878428,NaN,NaN,0.0069230767,35.342926,34.997272,34.12441,34.961575,29.61209,9.930833,2.3551726,0.5371855,NaN,NaN,1.0
8192.0,0.52292424,0.5526632,0.4949188,0.49784017,0.47489455,0.44230983,0.517329,0.5058642,NaN,NaN,0.05,0.0149587635,0.014915219,0.013371855,0.015157688,0.030239712,0.09517674,0.4126818,2.1403399,NaN,NaN,0.0075,34.957718,37.053646,37.01198,32.84407,15.704334,4.647247,1.2535784,0.2363476,NaN,NaN,1.0,0.64046013,0.6305168,0.58906037,0.5893427,0.6332562,0.59632695,0.6660897,0.88615227,NaN,NaN,0.05,0.0027679042,0.0027753972,0.0024515502,0.0031430637,0.006302798,0.019732857,0.08601333,0.44136822,NaN,NaN,0.0075,231.3881,227.18076,240.28076,187.50581,100.47223,30.22,7.7440286,2.007739,NaN,NaN,1.0,1.1633844,1.1831801,1.0839791,1.0871829,1.1081507,1.0386368,1.1834188,1.3920164,NaN,NaN,0.05,0.017726667,0.017690616,0.015823405,0.018300753,0.036542512,0.1149096,0.49869514,2.581708,NaN,NaN,0.0075,65.62906,66.88179,68.50479,59.406456,30.324974,9.03873,2.3730304,0.53918433,NaN,NaN,1.0


==> data/times_single_pass_relu_A100.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108
2.0,0.00016777299,0.00016658998,0.000169973,0.00017017708,0.000163706,0.000169919,0.00017058299,0.000158842,0.000167026,0.000165487,0.000226693,1.2207031e-05,0.001884059,0.001855477,0.0019203951,0.0018923581,0.001820578,0.001807845,0.00193858,0.001889154,0.001949226,0.001930591,0.002990071,0.0005769231,0.08904869,0.089782834,0.088509396,0.08992858,0.0899198,0.09398981,0.087993786,0.084081024,0.08568837,0.08571831,0.07581525,1.0,0.0003653959,0.000365405,0.00037188793,0.00036468403,0.000360688,0.000359704,0.000362515,0.000385189,0.000386276,0.000394606,0.000432441,1.2207031e-05,0.00202963,0.001972251,0.0020447532,0.002029378,0.001977489,0.001961802,0.002082387,0.001998332,0.002085145,0.002093937,0.003127822,0.0005769231,0.18003081,0.18527305,0.18187425,0.17970237,0.18239695,0.18335389,0.17408629,0.19275525,0.18525137,0.1884517,0.13825628,1.0,0.0005331689,0.00053199497,0.00054186094,0.0005348611,0.000524394,0.000529623,0.000533098,0.000544031,0.000553302,0.000560093,0.000659134,1.2207031e-05,0.003913689,0.003827728,0.0039651482,0.003921736,0.003798067,0.0037696469,0.004020967,0.0038874862,0.004034371,0.004024528,0.006117893,0.0005769231,0.13623181,0.13898453,0.13665591,0.13638376,0.13806865,0.14049672,0.13257955,0.13994415,0.13714702,0.13916986,0.107738726,1.0
4.0,0.00029134,0.000288916,0.000289706,0.000292573,0.00029001,0.000301931,0.000307012,0.00029519,0.00029143,0.000304354,0.000398637,2.4414063e-05,0.003333824,0.003288411,0.003330355,0.003457472,0.0034701,0.004690967,0.004753567,0.004701932,0.004658173,0.006169462,0.019001503,0.0011538462,0.087389134,0.08785884,0.08698952,0.0846205,0.08357396,0.06436434,0.064585604,0.062780574,0.06256316,0.04933234,0.020979235,1.0,0.000560003,0.000536712,0.000539449,0.000555872,0.000550264,0.000544182,0.000536082,0.000597995,0.000582083,0.00062777905,0.000665508,2.4414063e-05,0.002093615,0.002098418,0.002090395,0.002097959,0.002137529,0.002125595,0.002113091,0.002143732,0.002068264,0.0028262362,0.007133564,0.0011538462,0.26748136,0.25576982,0.25806078,0.26495847,0.25743,0.256014,0.25369567,0.27895045,0.28143555,0.22212547,0.0932925,1.0,0.000851343,0.000825628,0.000829155,0.000848445,0.00084027403,0.000846113,0.000843094,0.00089318503,0.00087351305,0.00093213306,0.001064145,2.4414063e-05,0.0054274388,0.0053868294,0.00542075,0.005555431,0.005607629,0.0068165623,0.006866658,0.0068456642,0.006726437,0.008995699,0.026135067,0.0011538462,0.15685907,0.15326789,0.15295945,0.15272352,0.1498448,0.12412606,0.12278084,0.13047457,0.12986267,0.10361986,0.040717132,1.0
8.0,0.000534431,0.000547958,0.000537608,0.000540825,0.000564332,0.000577744,0.000566375,0.000545507,0.000533665,0.000548949,0.000732955,4.8828126e-05,0.003625267,0.003730511,0.003682751,0.005210518,0.005361655,0.006747699,0.006861897,0.00723558,0.008286515,0.017278494,0.09015816,0.0017307692,0.1474184,0.14688551,0.14598,0.103794865,0.105253324,0.08562089,0.08253913,0.0753923,0.06440162,0.03177065,0.008129658,1.0,0.000914069,0.000923055,0.000886455,0.000912215,0.000918107,0.000903809,0.000888708,0.001057789,0.00102089,0.001081591,0.001146869,4.8828126e-05,0.00227465,0.002267431,0.002232603,0.002251402,0.002329901,0.002278678,0.002268972,0.002329669,0.002340164,0.004363919,0.019210285,0.0017307692,0.4018504,0.40709287,0.39705,0.4051764,0.39405406,0.39663744,0.39167866,0.4540512,0.43624717,0.24784854,0.059700783,1.0,0.0014485,0.0014710131,0.001424063,0.0014530399,0.001482439,0.001481553,0.001455083,0.001603296,0.001554555,0.00163054,0.0018798241,4.8828126e-05,0.005899917,0.005997942,0.005915354,0.00746192,0.0076915557,0.0090263765,0.009130869,0.009565249,0.010626679,0.021642413,0.10936844,0.0017307692,0.24551193,0.24525297,0.24074012,0.19472736,0.19273591,0.16413596,0.15935865,0.16761675,0.14628795,0.075340025,0.017187994,1.0
16.0,0.001094574,0.001110749,0.001101465,0.001060238,0.0011271,0.001137215,0.001150574,0.001096622,0.001088165,0.001117522,0.001520632,9.765625e-05,0.003859106,0.005619203,0.00575266,0.005757387,0.006188203,0.007405989,0.007520591,0.007508082,0.010722887,0.037811853,0.24402367,0.0023076923,0.2836341,0.19767019,0.19147055,0.18415265,0.18213688,0.15355343,0.15298983,0.14605887,0.1014806,0.029554807,0.006231494,1.0,0.001602283,0.001613093,0.001622165,0.001601475,0.00164075,0.001607292,0.001615883,0.001887694,0.001914572,0.001966219,0.00206856,9.765625e-05,0.002398816,0.002435108,0.002430074,0.002436,0.002450071,0.002438669,0.002448839,0.002405056,0.002960605,0.008514944,0.050568707,0.0023076923,0.6679475,0.66243184,0.6675373,0.65742,0.66967446,0.65908575,0.6598568,0.78488564,0.6466827,0.23091389,0.040905934,1.0,0.0026968569,0.002723842,0.00272363,0.002661713,0.00276785,0.002744507,0.002766457,0.002984316,0.003002737,0.0030837408,0.003589192,9.765625e-05,0.006257922,0.008054311,0.008182734,0.008193387,0.008638274,0.009844658,0.00996943,0.009913138,0.013683492,0.046326797,0.29459238,0.0023076923,0.43095085,0.33818433,0.33285084,0.32486114,0.32041702,0.27878135,0.27749398,0.30104655,0.2194423,0.06656495,0.012183587,1.0
32.0,0.002153373,0.002064165,0.002127642,0.002130908,0.00216195,0.002254185,0.002250775,0.002189337,0.002156288,0.002237158,0.002912895,0.0001953125,0.006049774,0.00605126,0.006090341,0.007839394,0.007876007,0.008118221,0.008197927,0.008388934,0.017408514,0.08968325,0.63306427,0.0028846154,0.35594273,0.34111324,0.34934694,0.27182052,0.27449825,0.27766985,0.27455416,0.26097918,0.12386398,0.024945103,0.004601263,1.0,0.002962048,0.00299681,0.002981836,0.003007445,0.00306173,0.002996524,0.0030658,0.003614423,0.003620264,0.003726323,0.003927428,0.0001953125,0.002526824,0.002576743,0.002528914,0.002556636,0.002566015,0.002624479,0.002597682,0.002624181,0.004359079,0.019215252,0.12969501,0.0028846154,1.1722416,1.1630225,1.1790974,1.176329,1.1931847,1.1417596,1.1802061,1.3773527,0.83051115,0.19392526,0.030282026,1.0,0.005115421,0.005060975,0.005109478,0.005138353,0.0052236803,0.005250709,0.005316575,0.00580376,0.0057765516,0.005963481,0.006840323,0.0001953125,0.008576598,0.008628003,0.008619255,0.01039603,0.010442022,0.0107427,0.010795609,0.011013115,0.021767594,0.108898506,0.76275927,0.0028846154,0.5964394,0.58657545,0.59279805,0.4942611,0.50025564,0.48876998,0.4924757,0.52698624,0.26537392,0.054761827,0.008967866,1.0
64.0,0.004096542,0.004037634,0.004112145,0.004152199,0.004205412,0.004334206,0.004352732,0.004322586,0.004331239,0.00410202,0.005581771,0.000390625,0.006413196,0.006554211,0.008512972,0.00849107,0.008743732,0.008671581,0.008766868,0.009154871,0.03494514,0.21154438,1.5533537,0.0034615383,0.6387676,0.6160366,0.48304456,0.4890077,0.48096305,0.4998173,0.49649796,0.47216243,0.123943955,0.019390825,0.0035933678,1.0,0.00568718,0.005804036,0.005808017,0.005837368,0.005726895,0.005870089,0.005862024,0.007239124,0.00723625,0.007314736,0.007562807,0.000390625,0.002684632,0.002740667,0.002684213,0.002777638,0.002830444,0.002766087,0.002752325,0.003035986,0.00802374,0.044128638,0.31626436,0.0034615383,2.1184206,2.1177456,2.1637692,2.1015582,2.0233204,2.1221635,2.1298444,2.384439,0.90185505,0.16575938,0.023912927,1.0,0.009783722,0.009841669,0.009920162,0.009989567,0.0099323075,0.010204295,0.010214756,0.01156171,0.011567489,0.011416756,0.013144578,0.000390625,0.0090978285,0.009294878,0.011197185,0.011268708,0.011574176,0.0114376675,0.011519194,0.012190857,0.04296888,0.25567302,1.869618,0.0034615383,1.0753909,1.0588272,0.8859514,0.88648736,0.8581438,0.8921657,0.88675964,0.9483919,0.2692062,0.044653736,0.007030622,1.0
128.0,0.008218484,0.008179662,0.008329626,0.008206386,0.008146497,0.008440245,0.008916692,0.008254527,0.008193245,0.008241462,0.011300112,0.00078125,0.009178599,0.009010209,0.009279199,0.009189822,0.009272472,0.009305428,0.009780231,0.013403181,0.07468807,0.4989946,3.6851559,0.0040384615,0.8953963,0.90782154,0.8976665,0.8929864,0.87856805,0.90702385,0.9117057,0.61586326,0.10969952,0.016516134,0.0030663866,1.0,0.011230765,0.011246292,0.011404529,0.011314408,0.011475296,0.011270927,0.011498584,0.013977525,0.01383121,0.014507625,0.015378184,0.00078125,0.002916335,0.002864913,0.002924555,0.00291064,0.002896857,0.002927192,0.003039217,0.004173334,0.016243141,0.102621295,0.747028,0.0040384615,3.850986,3.9255264,3.8995776,3.8872576,3.9612918,3.8504229,3.7834034,3.3492465,0.8515108,0.14137052,0.02058582,1.0,0.019449249,0.019425955,0.019734155,0.019520793,0.019621793,0.019711172,0.020415276,0.022232052,0.022024456,0.022749087,0.026678296,0.00078125,0.0120949345,0.011875122,0.012203754,0.012100462,0.012169329,0.01223262,0.0128194485,0.017576516,0.09093121,0.6016159,4.4321837,0.0040384615,1.6080492,1.635853,1.6170561,1.6132271,1.6123972,1.6113614,1.5925238,1.2648726,0.24221009,0.037813306,0.0060192216,1.0
256.0,0.01655814,0.016339526,0.016465144,0.016134439,0.016361438,0.017250974,0.016888622,0.01636966,0.016745126,0.016378038,0.022804528,0.0015625,0.012130274,0.009815122,0.009737787,0.009849832,0.010148288,0.010088178,0.009927366,0.024226353,0.16568689,1.1472846,8.587798,0.0046153846,1.365026,1.6647297,1.6908507,1.638042,1.6122363,1.7100188,1.7012188,0.67569643,0.10106488,0.014275479,0.002655457,1.0,0.02309523,0.02245277,0.02261148,0.022479584,0.022663182,0.022562362,0.022440005,0.027097745,0.028348975,0.02866315,0.030452125,0.0015625,0.003077514,0.00306287,0.003044619,0.00308457,0.003122936,0.003084308,0.003028628,0.006975848,0.035225414,0.23494443,1.7372417,0.0046153846,7.5045085,7.3306313,7.426703,7.287753,7.2570114,7.3152103,7.4092975,3.8845088,0.8047876,0.121999696,0.017529009,1.0,0.03965337,0.038792297,0.039076626,0.038614023,0.03902462,0.039813336,0.039328627,0.043467402,0.045094103,0.04504119,0.053256653,0.0015625,0.015207788,0.012877991,0.012782406,0.012934403,0.013271224,0.013172487,0.012955993,0.0312022,0.2009123,1.3822291,10.32504,0.0046153846,2.6074383,3.012294,3.0570633,2.9853735,2.9405444,3.0224617,3.0355546,1.3930877,0.2244467,0.032585908,0.0051580095,1.0
512.0,0.032372165,0.03430651,0.032819543,0.03228909,0.03181568,0.033930365,0.034382716,0.032344785,0.034086976,0.032744646,0.044226024,0.003125,0.012613431,0.010769468,0.010381786,0.010640333,0.01056448,0.010546577,0.012572925,0.048539758,0.3692365,2.6023755,19.535875,0.0051923078,2.5664837,3.1855345,3.1612618,3.034594,3.011571,3.2171922,2.7346632,0.6663565,0.09231746,0.012582598,0.0022638363,1.0,0.044223744,0.04687832,0.044840243,0.045107245,0.04408371,0.04485417,0.045303117,0.05434645,0.056466963,0.057739384,0.059758965,0.003125,0.003140646,0.003295088,0.003177315,0.003179532,0.003234605,0.003245381,0.003966748,0.013353153,0.076984115,0.5305863,3.942883,0.0051923078,14.081098,14.2267275,14.112621,14.186756,13.628777,13.820927,11.42072,4.069934,0.7334885,0.108821854,0.01515616,1.0,0.07659591,0.081184834,0.077659786,0.07739633,0.07589939,0.07878454,0.07968584,0.08669123,0.09055394,0.09048403,0.10398499,0.003125,0.015754078,0.014064556,0.013559101,0.013819866,0.013799085,0.013791958,0.016539672,0.06189291,0.4462206,3.1329618,23.478758,0.0051923078,4.861974,5.7723,5.7275023,5.600368,5.5003204,5.7123537,4.8178606,1.4006649,0.20293535,0.028881308,0.0044288966,1.0
1024.0,0.06864823,0.067710415,0.06543389,0.06533724,0.06514423,0.07028882,0.07344099,0.06741117,0.06782323,0.06702415,NaN,0.00625,0.013649233,0.01349089,0.01342303,0.013483704,0.01115573,0.012430973,0.021497954,0.10292434,0.82146823,5.831006,NaN,0.005769231,5.0294566,5.018973,4.8747478,4.845645,5.839531,5.65433,3.4161851,0.6549585,0.08256342,0.01149444,NaN,1.0,0.09404529,0.09306914,0.09345194,0.09255991,0.09211183,0.08967391,0.09583759,0.11171917,0.11461758,0.11866425,NaN,0.00625,0.003360633,0.0033329,0.00339459,0.003360405,0.003375039,0.003900089,0.0063012,0.027616771,0.16986807,1.1852852,NaN,0.005769231,27.984396,27.924372,27.529669,27.544271,27.29208,22.992785,15.209419,4.0453377,0.6747447,0.10011451,NaN,1.0,0.16269352,0.16077957,0.15888584,0.15789714,0.15725607,0.15996273,0.16927859,0.17913035,0.18244082,0.1856884,NaN,0.00625,0.017009865,0.016823791,0.01681762,0.016844109,0.014530769,0.016331062,0.027799154,0.13054112,0.9913363,7.016291,NaN,0.005769231,9.564656,9.556679,9.447581,9.374028,10.822282,9.794999,6.0893435,1.372214,0.18403524,0.026465323,NaN,1.0
2048.0,0.13739379,0.13451491,0.14176233,0.13998988,0.14021313,0.144294,0.14319734,0.14551055,0.13742688,0.13155305,NaN,0.0125,0.014241823,0.014192784,0.014352206,0.014494765,0.013254292,0.021587549,0.04160447,0.2241866,1.8109807,12.925127,NaN,0.006346154,9.647205,9.477697,9.87739,9.657962,10.578696,6.6841307,3.441874,0.64906,0.07588534,0.010178086,NaN,1.0,0.19103663,0.18292288,0.19219993,0.1865193,0.19024174,0.18688953,0.18570852,0.23261325,0.22315054,0.22972003,NaN,0.0125,0.003494895,0.003489635,0.003487577,0.003510883,0.004017996,0.005620794,0.011547751,0.058926914,0.37237668,2.622579,NaN,0.006346154,54.66162,52.41892,55.109875,53.126034,47.347416,33.24967,16.08179,3.9474874,0.5992602,0.087593175,NaN,1.0,0.3284304,0.3174378,0.33396226,0.32650918,0.3304549,0.33118352,0.32890588,0.37812382,0.3605774,0.36127308,NaN,0.0125,0.017736718,0.017682418,0.017839784,0.018005647,0.017272288,0.027208343,0.053152222,0.2831135,2.1833572,15.547707,NaN,0.006346154,18.516977,17.952171,18.720085,18.13371,19.132086,12.172132,6.187999,1.3355908,0.16514815,0.023236422,NaN,1.0
4096.0,0.29309162,0.29124376,0.28359482,0.29062995,0.28798547,0.30339625,0.3260012,0.29124802,0.29529488,NaN,NaN,0.025,0.015195852,0.01502417,0.014907958,0.01534178,0.02841377,0.039816152,0.085228845,0.4840061,3.971455,NaN,NaN,0.0069230767,19.287607,19.385015,19.023048,18.943691,10.135419,7.619929,3.82501,0.60174453,0.07435433,NaN,NaN,1.0,0.37872538,0.38258672,0.3733056,0.38320202,0.37974325,0.37277836,0.40545365,0.46073177,0.46722016,NaN,NaN,0.025,0.003716024,0.003631165,0.00361673,0.003708307,0.005728979,0.009939065,0.023014855,0.12641643,0.8139315,NaN,NaN,0.0069230767,101.916824,105.36198,103.21633,103.33611,66.28463,37.50638,17.617043,3.644556,0.57402885,NaN,NaN,1.0,0.671817,0.6738305,0.6569004,0.67383194,0.6677287,0.67617464,0.73145485,0.7519798,0.76251507,NaN,NaN,0.025,0.018911876,0.018655336,0.018524688,0.019050088,0.03414275,0.049755216,0.108243704,0.61042255,4.7853866,NaN,NaN,0.0069230767,35.523552,36.119987,35.460808,35.371593,19.556969,13.590025,6.7574816,1.2319005,0.15934242,NaN,NaN,1.0
8192.0,0.5892762,0.57988787,0.60572255,0.5724329,0.59275454,0.6148675,0.6175983,0.6023565,0.60104054,NaN,NaN,0.05,0.015835095,0.015869616,0.016075745,0.015897831,0.046938825,0.07368119,0.18148717,1.0480946,8.658395,NaN,NaN,0.0075,37.213303,36.540764,37.679283,36.00698,12.628236,8.344973,3.4029858,0.57471573,0.06941709,NaN,NaN,1.0,0.7741332,0.7762449,0.7740402,0.7483303,0.77104527,0.77438146,0.79819053,0.9431585,0.9393255,NaN,NaN,0.05,0.003863403,0.003846846,0.003902722,0.003812609,0.010251678,0.01945621,0.048091087,0.2723023,1.768498,NaN,NaN,0.0075,200.37599,201.78735,198.33344,196.27774,75.21162,39.80125,16.597473,3.463645,0.5311431,NaN,NaN,1.0,1.3634094,1.3561327,1.3797628,1.3207631,1.3637998,1.389249,1.4157889,1.5455151,1.540366,NaN,NaN,0.05,0.019698499,0.019716462,0.019978467,0.01971044,0.057190504,0.0931374,0.22957826,1.3203969,10.426893,NaN,NaN,0.0075,69.213875,68.781746,69.06249,67.0083,23.846613,14.916123,6.166912,1.1704928,0.14773011,NaN,NaN,1.0


==> data/times_single_pass_sigmoid.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99
2.0,0.00013517588,0.00011911988,0.00014191121,0.00013819337,0.000122057274,0.00012397021,0.0001216759,0.0001220787,0.000121196266,0.00012108311,1.2207031e-05,0.0017129555,0.0014901534,0.0017611161,0.0016914383,0.0016221683,0.0017154552,0.0017778953,0.0018164786,0.0017773807,0.0017883442,0.0005769231,0.07891383,0.079938,0.08058027,0.081701696,0.07524329,0.07226665,0.06843817,0.06720624,0.06818813,0.06770682,1.0,0.00024233758,0.00021060742,0.00025271624,0.000239335,0.00023590773,0.00025011227,0.0002440922,0.00027454365,0.00026885793,0.00024544075,1.2207031e-05,0.0015809834,0.00138022,0.0016386434,0.001575537,0.0015113745,0.0015992932,0.001661736,0.0017184829,0.0016585789,0.0016792975,0.0005769231,0.15328282,0.15258974,0.15422283,0.15190694,0.1560882,0.15638925,0.14688987,0.15975931,0.16210139,0.1461568,1.0,0.00037751347,0.0003297273,0.00039462745,0.00037752837,0.000357965,0.00037408248,0.0003657681,0.00039662234,0.0003900542,0.00036652386,1.2207031e-05,0.003293939,0.0028703734,0.0033997595,0.0032669753,0.0031335428,0.0033147484,0.0034396313,0.0035349615,0.0034359596,0.0034676418,0.0005769231,0.11460852,0.11487262,0.116075106,0.11555899,0.11423651,0.11285396,0.10633933,0.1121999,0.11352118,0.10569831,1.0
4.0,0.00025253557,0.0002570562,0.0002548527,0.00025641173,0.00022703037,0.00022922456,0.00023061223,0.00022413209,0.00022709556,0.00022636354,2.4414063e-05,0.0029486623,0.0029532053,0.0029448178,0.0030021183,0.0029522497,0.0030085593,0.003088085,0.003946051,0.0040206057,0.0054796934,0.0011538462,0.08564411,0.08704312,0.08654277,0.08541027,0.0769008,0.07619081,0.07467807,0.056799088,0.056482922,0.041309528,1.0,0.00038607419,0.00040212832,0.00039060973,0.00039806403,0.00039291196,0.0003906116,0.00038252585,0.00047307275,0.0004626019,0.00039818883,2.4414063e-05,0.0017486811,0.0017669424,0.0017405562,0.0017573219,0.0017600488,0.0017480291,0.0017073695,0.0017376896,0.0017640181,0.002633661,0.0011538462,0.22078022,0.22758429,0.22441661,0.22651742,0.22323924,0.22345828,0.22404398,0.27224237,0.26224327,0.15119213,1.0,0.00063860975,0.00065918453,0.0006454624,0.00065447576,0.0006199423,0.00061983615,0.0006131381,0.00069720484,0.00068969745,0.00062455237,2.4414063e-05,0.0046973433,0.0047201477,0.004685374,0.00475944,0.0047122985,0.0047565885,0.0047954544,0.0056837406,0.005784624,0.008113354,0.0011538462,0.13595127,0.13965337,0.13776113,0.13751107,0.13155837,0.13031107,0.12785818,0.122666545,0.119229436,0.07697832,1.0
8.0,0.00047543645,0.00045718998,0.00047651306,0.00048928335,0.00043290108,0.00042959675,0.00043201633,0.0004258044,0.00046540424,0.00043447688,4.8828126e-05,0.0032181405,0.003156459,0.0032358356,0.0033790134,0.0033175275,0.0038503287,0.0047026854,0.004631348,0.005120801,0.012256138,0.0017307692,0.14773639,0.14484268,0.1472612,0.14480065,0.13048907,0.11157405,0.09186588,0.09193963,0.09088505,0.03544974,1.0,0.0006657243,0.000612054,0.0006388314,0.0006824732,0.00068763644,0.00064795837,0.0006693285,0.00085211545,0.00094977766,0.00069974735,4.8828126e-05,0.0018693842,0.0017288998,0.001821598,0.0018992461,0.0019043237,0.0018500853,0.0019637924,0.0019363873,0.0022815932,0.0049942024,0.0017307692,0.35611957,0.3540136,0.35069835,0.359339,0.3610922,0.35023162,0.34083465,0.44005424,0.41627827,0.14011194,1.0,0.0011411607,0.001069244,0.0011153445,0.0011717565,0.0011205375,0.0010775551,0.0011013448,0.0012779199,0.0014151819,0.0011342242,4.8828126e-05,0.0050875247,0.0048853587,0.0050574336,0.0052782595,0.005221851,0.005700414,0.006666478,0.006567735,0.007402394,0.01725034,0.0017307692,0.22430569,0.21886703,0.22053567,0.22199677,0.21458626,0.18903102,0.1652064,0.19457543,0.19117895,0.06575083,1.0
16.0,0.0009192154,0.00093344226,0.0009640809,0.00084893405,0.00082237646,0.000847226,0.00082776905,0.0007366743,0.00088069215,0.00083079375,9.765625e-05,0.003473036,0.0034996532,0.003678739,0.0035713464,0.0036817864,0.003874544,0.005037677,0.004721742,0.0070364084,0.030491164,0.0023076923,0.264672,0.26672423,0.2620683,0.237707,0.22336344,0.2186647,0.16431563,0.15601748,0.12516217,0.027247034,1.0,0.0012223125,0.0012113862,0.001199522,0.0011261851,0.0012427308,0.0012318119,0.001266742,0.0015298557,0.0017601307,0.0012951177,9.765625e-05,0.0020079538,0.0020151548,0.002062736,0.0018615872,0.0020638965,0.002048729,0.002106281,0.0018740091,0.0032828953,0.011311479,0.0023076923,0.6087353,0.601138,0.5815199,0.6049596,0.60212845,0.60125667,0.6014117,0.8163544,0.53615195,0.11449587,1.0,0.0021415278,0.0021448284,0.002163603,0.001975119,0.0020651072,0.002079038,0.002094511,0.00226653,0.002640823,0.0021259114,9.765625e-05,0.00548099,0.005514808,0.005741475,0.0054329336,0.005745683,0.005923273,0.007143958,0.0065957513,0.010319304,0.041802645,0.0023076923,0.39071918,0.38892168,0.37683746,0.3635456,0.35941893,0.3509948,0.29318634,0.34363484,0.25591096,0.05085591,1.0
32.0,0.0015980676,0.0018750727,0.0019142274,0.0019081607,0.0016180351,0.0016090199,0.001670216,0.0016162097,0.0016734228,0.0016895197,0.0001953125,0.0037269592,0.003986161,0.004040342,0.004062146,0.0039425828,0.00411126,0.005607987,0.005545431,0.013501897,0.07887423,0.0028846154,0.4287859,0.4703956,0.47377858,0.46974206,0.4103998,0.39136904,0.29782808,0.29144892,0.12393982,0.021420427,1.0,0.0021367036,0.0024761148,0.002393594,0.0023801476,0.0024274439,0.002445886,0.002506532,0.0031834356,0.0032056756,0.002568666,0.0001953125,0.0019628778,0.0022430755,0.0022032727,0.0022146665,0.002240803,0.0022681244,0.0022770572,0.002243298,0.0055006817,0.028142821,0.0028846154,1.0885566,1.1038927,1.0863812,1.0747205,1.0832919,1.0783738,1.1007769,1.4190872,0.58277786,0.09127251,1.0,0.0037347712,0.0043511875,0.0043078214,0.0042883083,0.004045479,0.004054906,0.004176748,0.0047996454,0.0048790984,0.0042581856,0.0001953125,0.005689837,0.0062292367,0.0062436145,0.0062768124,0.006183386,0.0063793845,0.007885044,0.007788729,0.01900258,0.107017055,0.0028846154,0.65639335,0.6985105,0.68995637,0.6831984,0.6542498,0.6356265,0.52970505,0.6162296,0.2567598,0.039789785,1.0
64.0,0.003832031,0.003631691,0.003660582,0.0037764087,0.0028467253,0.0034625232,0.0028282143,0.003406506,0.0029253843,0.003736008,0.000390625,0.0044097714,0.004205245,0.0043224506,0.004507404,0.004184149,0.0051675513,0.005591113,0.0071542226,0.02996539,0.19640121,0.0034615383,0.8689863,0.86360985,0.84687656,0.83782345,0.6803594,0.67005104,0.505841,0.4761532,0.09762544,0.019022327,1.0,0.0047415495,0.0047130203,0.0047774874,0.0046719685,0.0042898767,0.004927829,0.004199978,0.0061387084,0.0058955178,0.0048612673,0.000390625,0.0023716278,0.002339404,0.0023910664,0.0024823286,0.0022024997,0.0024075173,0.002153825,0.0032042973,0.011311507,0.068204634,0.0034615383,1.9992806,2.0146244,1.9980571,1.8820912,1.9477309,2.046851,1.9500089,1.9157737,0.5211965,0.071274735,1.0,0.0085735805,0.008344712,0.008438069,0.008448377,0.007136602,0.008390352,0.0070281923,0.0095452145,0.008820903,0.008597275,0.000390625,0.0067813993,0.006544649,0.006713517,0.0069897324,0.006386649,0.0075750686,0.007744938,0.01035852,0.041276895,0.26460585,0.0034615383,1.264279,1.2750434,1.2568777,1.208684,1.1174251,1.1076272,0.9074562,0.9214844,0.21370073,0.03249087,1.0
128.0,0.006586831,0.007615897,0.007269934,0.006490197,0.0056650005,0.0066073127,0.0074072126,0.006739257,0.006402608,0.005740408,0.00078125,0.0043497123,0.004707748,0.0046257153,0.004311882,0.0043521635,0.0066591464,0.007167101,0.013120472,0.0667524,0.439698,0.0040384615,1.5143142,1.6177367,1.5716345,1.505189,1.3016516,0.99221617,1.033502,0.5136444,0.09591578,0.013055342,1.0,0.008412067,0.008859524,0.009186912,0.008245457,0.008288585,0.009729359,0.01027734,0.0121368375,0.012328168,0.008413196,0.00078125,0.002256032,0.0025064265,0.0025499053,0.0022433363,0.0023122597,0.002658531,0.0029871128,0.0053521246,0.023766074,0.15036112,0.0040384615,3.7287,3.534723,3.6028445,3.6755333,3.5846252,3.659675,3.4405596,2.2676673,0.5187297,0.055953264,1.0,0.014998898,0.01647542,0.016456846,0.014735654,0.013953585,0.016336672,0.017684553,0.018876094,0.018730776,0.014153603,0.00078125,0.0066057444,0.0072141746,0.0071756206,0.0065552182,0.0066644233,0.0093176775,0.010154214,0.018472597,0.090518475,0.59005916,0.0040384615,2.270584,2.2837567,2.2934387,2.2479272,2.0937424,1.7532988,1.7415974,1.0218431,0.20692766,0.023986753,1.0
256.0,0.014446918,0.015298907,0.015359387,0.016626768,0.013569701,0.013459953,0.0144537315,0.013299271,0.013093751,0.012852037,0.0015625,0.0049100257,0.0049333125,0.0050249565,0.0051941723,0.0052064173,0.006182013,0.0073399246,0.027375568,0.15202624,1.0854117,0.0046153846,2.9423304,3.101143,3.0566208,3.201043,2.6063416,2.1772766,1.9691935,0.48580807,0.086128235,0.011840703,1.0,0.018346436,0.019341964,0.019730518,0.01959062,0.019608688,0.017963402,0.018990148,0.025171772,0.02511381,0.018675935,0.0015625,0.0026882067,0.0026784614,0.0027352516,0.0027850717,0.0027875267,0.0027953032,0.003292352,0.010311246,0.05347241,0.37066978,0.0046153846,6.824786,7.221297,7.21342,7.0341525,7.0344396,6.42628,5.767958,2.441196,0.4696592,0.05038429,1.0,0.032793354,0.03464087,0.035089903,0.036217388,0.03317839,0.031423353,0.03344388,0.038471043,0.03820756,0.031527974,0.0015625,0.0075982325,0.007611774,0.007760208,0.007979244,0.007993944,0.008977316,0.010632277,0.037686814,0.20549865,1.4560814,0.0046153846,4.315919,4.550959,4.5217733,4.53895,4.1504407,3.500306,3.145505,1.0208092,0.1859261,0.021652618,1.0
512.0,0.03208924,0.029410962,0.032536294,0.030141398,0.031720836,0.024906516,0.026341464,0.027824163,0.02598577,0.025662411,0.003125,0.005227685,0.0052673314,0.0054469444,0.00531164,0.0055059846,0.0069008917,0.0127303675,0.05764237,0.35438913,2.4077115,0.0051923078,6.138327,5.5836554,5.9733114,5.6745934,5.761156,3.6091735,2.0691833,0.48270333,0.07332553,0.010658424,1.0,0.039286733,0.037157327,0.039734606,0.03722819,0.039591793,0.035224754,0.038525775,0.047945444,0.048403814,0.03712011,0.003125,0.0028382428,0.0028610062,0.0029490702,0.00289093,0.002941885,0.0026874878,0.005111619,0.020818122,0.121992595,0.8187095,0.0051923078,13.841921,12.987503,13.473604,12.877583,13.457968,13.106945,7.536903,2.303063,0.39677665,0.045339786,1.0,0.07137597,0.066568285,0.0722709,0.06736959,0.07131263,0.06013127,0.06486724,0.0757696,0.074389584,0.062782526,0.003125,0.008065928,0.008128338,0.008396015,0.00820257,0.00844787,0.009588379,0.017841987,0.07846049,0.47638172,3.2264209,0.0051923078,8.8490715,8.189655,8.607762,8.21323,8.441492,6.271265,3.6356514,0.9657039,0.1561554,0.019458877,1.0
1024.0,0.060723968,0.06282965,0.0636527,0.055308104,0.053364616,0.053139973,0.056161366,0.06239184,0.05379203,NaN,0.00625,0.0055854023,0.0054536685,0.0056185797,0.0052741133,0.0057262015,0.008216806,0.02618306,0.12738545,0.79157907,NaN,0.005769231,10.871906,11.520621,11.328966,10.4867115,9.319374,6.4672303,2.1449504,0.4897878,0.067955345,NaN,1.0,0.076854914,0.07270634,0.075812384,0.07002383,0.07814353,0.07551098,0.07681343,0.11090073,0.10015315,NaN,0.00625,0.0030253157,0.0029483046,0.0030050166,0.002781894,0.0031020436,0.0034034587,0.009950206,0.045057487,0.27432698,NaN,0.005769231,25.403933,24.660389,25.228607,25.171278,25.190983,22.18654,7.7197833,2.4613163,0.36508676,NaN,1.0,0.13757887,0.13553599,0.1394651,0.12533194,0.13150814,0.12865095,0.1329748,0.17329258,0.15394518,NaN,0.00625,0.008610718,0.008401973,0.008623596,0.008056007,0.008828245,0.0116202645,0.036133267,0.17244294,1.065906,NaN,0.005769231,15.977631,16.131447,16.172499,15.557575,14.896295,11.071259,3.6801212,1.004927,0.1444266,NaN,1.0
2048.0,0.12180909,0.1020329,0.11889054,0.11976749,0.092402264,0.11069494,0.1118947,0.10528518,0.11034106,NaN,0.0125,0.005903553,0.0053583793,0.005945215,0.005885899,0.005836185,0.0096654,0.05399237,0.27922195,1.7118202,NaN,0.006346154,20.633183,19.041746,19.997684,20.348206,15.832648,11.452702,2.072417,0.37706628,0.06445832,NaN,1.0,0.15523253,0.12545162,0.15254225,0.15046886,0.13593593,0.15128404,0.1497376,0.18805641,0.19658412,NaN,0.0125,0.0031869486,0.0028568245,0.003194857,0.0031539537,0.0029358938,0.0054901987,0.019513566,0.09679811,0.5856844,NaN,0.006346154,48.708828,43.91296,47.74619,47.70801,46.30138,27.555294,7.6735125,1.9427695,0.33564854,NaN,1.0,0.2770416,0.22748452,0.2714328,0.27023634,0.2283382,0.26197898,0.2616323,0.29334158,0.30692518,NaN,0.0125,0.009090502,0.008215204,0.009140072,0.009039853,0.008772079,0.0151555985,0.07350594,0.37602007,2.2975047,NaN,0.006346154,30.475943,27.690674,29.697006,29.893888,26.030111,17.285954,3.5593355,0.7801221,0.13359067,NaN,1.0
4096.0,0.23344113,0.21749933,0.22688542,0.2567792,0.24217194,0.22871116,0.264121,0.23376906,NaN,NaN,0.025,0.005911952,0.005557675,0.005760577,0.0063179918,0.0073601454,0.019010743,0.11632517,0.6111439,NaN,NaN,0.0069230767,39.486305,39.13495,39.385883,40.642532,32.903145,12.030627,2.2705405,0.38251066,NaN,NaN,1.0,0.2886015,0.2704245,0.281728,0.31295648,0.32894042,0.3164751,0.31853494,0.42087486,NaN,NaN,0.025,0.003058141,0.0028644502,0.003023711,0.003390178,0.0042974837,0.010286555,0.04083138,0.21084268,NaN,NaN,0.0069230767,94.371544,94.40712,93.17293,92.3127,76.542564,30.765898,7.801229,1.9961559,NaN,NaN,1.0,0.52204263,0.4879238,0.5086134,0.56973565,0.5711124,0.5451863,0.5826559,0.6546439,NaN,NaN,0.025,0.008970093,0.008422125,0.008784289,0.00970817,0.011657629,0.029297298,0.15715656,0.82198656,NaN,NaN,0.0069230767,58.198128,57.933575,57.900352,58.686207,48.99044,18.608757,3.707487,0.79641676,NaN,NaN,1.0
8192.0,0.5376608,0.5412706,0.5259446,0.5552592,0.46911585,0.47050494,0.5830916,0.41870204,NaN,NaN,0.05,0.0065282425,0.006643221,0.0066260044,0.007250499,0.012729736,0.057853997,0.251734,1.3240759,NaN,NaN,0.0075,82.35919,81.477135,79.37583,76.58221,36.85197,8.132627,2.3163006,0.31622207,NaN,NaN,1.0,0.60900253,0.6460031,0.65514475,0.6457035,0.635816,0.64912367,0.72765243,0.7483894,NaN,NaN,0.05,0.0034729028,0.0035419464,0.0035473686,0.0042007193,0.007048049,0.020594362,0.08773172,0.4523301,NaN,NaN,0.0075,175.35835,182.38647,184.68471,153.7126,90.21163,31.519484,8.294064,1.6545205,NaN,NaN,1.0,1.1466633,1.1872737,1.1810894,1.2009628,1.1049318,1.1196287,1.310744,1.1670915,NaN,NaN,0.05,0.010001145,0.010185167,0.010173373,0.011451218,0.019777786,0.078448355,0.3394657,1.776406,NaN,NaN,0.0075,114.6532,116.5689,116.096146,104.87642,55.867317,14.272175,3.8611972,0.6569959,NaN,NaN,1.0


==> data/times_single_pass_sigmoid_fulldiag.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,13,14,15,16,17,18,19,20,21,22,24,25,26,27,28,29,30,31,32,33,34,36
2.0,0.0017129555,0.0014901534,0.0017611161,0.0016914383,0.0016221683,0.0017154552,0.0017778953,0.0018164786,0.0017773807,0.0017883442,0.0005769231,0.0015034042,0.0013750587,0.0016044229,0.0015424043,0.0020189583,0.0014498616,0.0014865343,0.0014062813,0.0014936649,0.0014912048,0.0005769231,1.1393845381,1.0837016631,1.0976632782,1.0966244713,0.8034679567,1.1831854847,1.1960001865,1.2916893654,1.1899460850,1.1992612953,1.0
4.0,0.0029486623,0.0029532053,0.0029448178,0.0030021183,0.0029522497,0.0030085593,0.003088085,0.003946051,0.0040206057,0.0054796934,0.0011538462,0.0033910424,0.0040916894,0.003781503,0.0037443899,0.003755846,0.004332818,0.003699541,0.003706261,0.003933242,0.0037248135,0.0011538462,0.8695445094,0.7217569594,0.778742685117531,0.8017643408,0.786041200837308,0.69436549146537,0.834721118,1.064698628,1.02221162593098,1.4711322862,1.0
8.0,0.0032181405,0.003156459,0.0032358356,0.0033790134,0.0033175275,0.0038503287,0.0047026854,0.004631348,0.005120801,0.012256138,0.0017307692,0.0052559674,0.005407866,0.006452948,0.00642211,0.0065807197,0.005864743,0.006054053,0.006827824,0.006780833,0.00582143,0.0017307692,0.6122831926,0.583679218,0.501450747782254,0.526153149042916,0.5041283706,0.656521300251349,0.776782991493467,0.678305123,0.755187600,2.10534834224581,1.0
16.0,0.003473036,0.0034996532,0.003678739,0.0035713464,0.0036817864,0.003874544,0.005037677,0.004721742,0.0070364084,0.030491164,0.0023076923,0.005246467,0.006400038,0.006907083,0.006913742,0.0070793256,0.0072243353,0.0064989068,0.006788924,0.006935253,0.007110389,0.0023076923,0.661976145,0.546817565770703,0.532603850,0.516557661538426,0.5200758671,0.536318407037392,0.775157600352108,0.695506681,1.01458568274294,4.288255396,1.0
32.0,0.0037269592,0.003986161,0.004040342,0.004062146,0.0039425828,0.00411126,0.005607987,0.005545431,0.013501897,0.07887423,0.0028846154,0.007413629,0.006775065,0.007165892,0.006783717,0.007376682,0.0074420655,0.0069785817,0.008235704,0.0073330402,0.0069321822,0.0028846154,0.502717252239086,0.588357602,0.563829597,0.598808293,0.534465603912437,0.552435342043146,0.803599820290131,0.673340251,1.84124137216649,11.3779799382653,1.0
64.0,0.0044097714,0.004205245,0.0043224506,0.004507404,0.004184149,0.0051675513,0.005591113,0.0071542226,0.02996539,0.19640121,0.0034615383,0.007918056,0.007389978,0.0072938213,0.007287441,0.0077534653,0.008613014,0.007644981,0.0098062605,0.0078003425,0.009329978,0.0034615383,0.556926018204468,0.569047026,0.5926181109,0.618516706,0.539648897377538,0.599970149822118,0.731344264,0.7295566541,3.84154798330971,21.0505544600427,1.0
128.0,0.0043497123,0.004707748,0.0046257153,0.004311882,0.0043521635,0.0066591464,0.007167101,0.013120472,0.0667524,0.439698,0.0040384615,0.0075093787,0.008294042,0.0074718976,0.008467995,0.0075517893,0.008038621,0.008330625,0.008455835,0.009103192,0.011453159,0.0040384615,0.5792373076,0.567606000,0.6190817310,0.509197514,0.5763089153,0.828394123818003,0.860331728,1.551647117,7.33285643101892,38.3909801653849,1.0
256.0,0.0049100257,0.0049333125,0.0050249565,0.0051941723,0.0052064173,0.006182013,0.0073399246,0.027375568,0.15202624,1.0854117,0.0046153846,0.009031875,0.008833651,0.008552637,0.009368756,0.007870457,0.008468404,0.007992908,0.008378341,0.009881794,0.015225241,0.0046153846,0.543633044079994,0.558468123768983,0.587533002979081,0.554414300041542,0.661513975617934,0.730009220,0.918304652074064,3.267421080,15.3844777577837,71.2902803968752,1.0
512.0,0.005227685,0.0052673314,0.0054469444,0.00531164,0.0055059846,0.0069008917,0.0127303675,0.05764237,0.35438913,2.4077115,0.0051923078,0.008573826,0.009001956,0.009172973,0.009648306,0.008592084,0.009584732,0.009118256,0.010373974,0.012716245,0.02754268,0.0051923078,0.609726043,0.585131875783441,0.593803601078952,0.550525657042801,0.640820620468794,0.719987966278035,1.39614061066064,5.55644056944812,27.8690077141483,87.4174735356182,1.0
1024.0,0.0055854023,0.0054536685,0.0056185797,0.0052741133,0.0057262015,0.008216806,0.02618306,0.12738545,0.79157907,NaN,0.005769231,0.010752149,0.009819504,0.009057586,0.00949507,0.009724036,0.009978656,0.009169318,0.010609556,0.01619963,NaN,0.005769231,0.51946846160707,0.555391443396734,0.620317565850327,0.555458074558692,0.588870865965531,0.823438146,2.85550790146006,12.0066711557015,48.86402159,,1.0
2048.0,0.005903553,0.0053583793,0.005945215,0.005885899,0.005836185,0.0096654,0.05399237,0.27922195,1.7118202,NaN,0.006346154,0.009889572,0.010278292,0.010589365,0.01189865,0.010945062,0.009681067,0.0106004365,0.0138914995,0.02538304,NaN,0.006346154,0.596947269,0.521329740388773,0.561432626,0.494669479310678,0.533225394,0.99838168664673,5.09341006853822,20.1002022855776,67.4395265500113,,1.0
4096.0,0.005911952,0.005557675,0.005760577,0.0063179918,0.0073601454,0.019010743,0.11632517,0.6111439,NaN,NaN,0.0069230767,0.009561667,0.011153575,0.010832336,0.010979164,0.011743471,0.010887487,0.012876216,0.020144617,NaN,NaN,0.0069230767,0.618297207,0.498286424,0.531794527,0.57545290333581,0.626743609278722,1.746109364,9.03411141906908,30.337826725621,,,1.0
8192.0,0.0065282425,0.006643221,0.0066260044,0.007250499,0.012729736,0.057853997,0.251734,1.3240759,NaN,NaN,0.0075,0.012000188,0.010560321,0.011828513,0.011188384,0.011348337,0.010461815,0.014888779,0.03259878,NaN,NaN,0.0075,0.544011685483594,0.629073775,0.560172221140561,0.648038090,1.121726998,5.530015298,16.9076322511067,40.6173451889917,,,1.0

==> data/times_single_pass_tanh.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99
2.0,0.000139907,0.00013369694,0.00013815239,0.00012123585,0.0001201299,0.000108938664,0.00011960417,0.00012572994,0.0001204079,0.00012126565,1.2207031e-05,0.0017618425,0.0017324835,0.0017350833,0.001521565,0.0016662972,0.00149462,0.0017770771,0.001827673,0.001787731,0.0017843246,0.0005769231,0.07940948,0.077170685,0.07962292,0.07967839,0.07209393,0.0728872,0.06730387,0.06879236,0.06735236,0.06796165,1.0,0.00025470182,0.00024638325,0.00024647405,0.00021780655,0.00024238089,0.00022110716,0.00024283305,0.00027929014,0.00027161697,0.00024677813,1.2207031e-05,0.0016300827,0.0015848503,0.0015877462,0.0014059171,0.0015682913,0.0014005378,0.0016674269,0.0017015589,0.0016888101,0.0016888082,0.0005769231,0.15625086,0.15546153,0.15523517,0.15492132,0.15455094,0.15787303,0.1456334,0.1641378,0.16083334,0.14612561,1.0,0.00039460883,0.0003800802,0.00038462644,0.0003390424,0.0003625108,0.00033004582,0.00036243722,0.00040502008,0.00039202487,0.00036804378,1.2207031e-05,0.0033919252,0.0033173338,0.0033228295,0.0029274821,0.0032345885,0.0028951578,0.003444504,0.003529232,0.003476541,0.0034731328,0.0005769231,0.11633772,0.114574,0.11575269,0.11581365,0.112073235,0.11399925,0.10522189,0.11476153,0.112762906,0.10596882,1.0
4.0,0.00025479868,0.00024477392,0.00026360527,0.00025570393,0.00022607297,0.0002311999,0.00022961572,0.00022892095,0.00022879615,0.0002240669,2.4414063e-05,0.002941979,0.003871709,0.004073005,0.0039944947,0.0039418787,0.0039396184,0.004021924,0.00402366,0.0040043257,0.0055160997,0.0011538462,0.08660792,0.06322116,0.064720094,0.064014085,0.057351578,0.05868586,0.057091013,0.056893714,0.057137247,0.040620532,1.0,0.00037475862,0.00037257932,0.00037732348,0.00039040297,0.00039228797,0.00036953017,0.00039752387,0.00047822297,0.0004743822,0.000394925,2.4414063e-05,0.0016727541,0.0016838945,0.0017156452,0.001741007,0.0017276704,0.0017131194,0.0017702859,0.0017613899,0.0017645247,0.002662681,0.0011538462,0.22403689,0.22126049,0.21993095,0.22423975,0.22706181,0.21570602,0.22455348,0.27150318,0.2688442,0.14831856,1.0,0.0006295573,0.00061735325,0.00064092875,0.0006461069,0.00061836094,0.00060073007,0.0006271396,0.0007071439,0.00070317835,0.0006189919,2.4414063e-05,0.004614733,0.0055556037,0.0057886504,0.0057355016,0.005669549,0.005652738,0.00579221,0.00578505,0.0057688504,0.008178781,0.0011538462,0.13642333,0.11112262,0.11072162,0.11265046,0.10906704,0.10627241,0.10827294,0.122236446,0.12189228,0.07568266,1.0
8.0,0.00048534572,0.000436116,0.00050155446,0.00049027987,0.0004281411,0.00042472035,0.0004291311,0.00042265467,0.00038361922,0.00043571508,4.8828126e-05,0.004483789,0.0043152943,0.0046161003,0.0047892313,0.004616552,0.0045421384,0.004581362,0.004545629,0.0041975714,0.012192424,0.0017307692,0.108244546,0.101062864,0.108653285,0.102371305,0.09274045,0.093506694,0.093668886,0.09298046,0.09139075,0.035736542,1.0,0.00068566203,0.0005935244,0.0006935224,0.00065531395,0.0006448659,0.0006748624,0.00068133324,0.0008454304,0.0007486269,0.00070048124,4.8828126e-05,0.0018840358,0.0017064512,0.0019439831,0.0018986054,0.0018621911,0.001918532,0.0019183606,0.0019108709,0.0019742697,0.004915012,0.0017307692,0.3639326,0.34781215,0.3567533,0.34515542,0.34629416,0.3517598,0.35516432,0.442432,0.3791918,0.14251873,1.0,0.0011710078,0.0010296404,0.0011950769,0.0011455938,0.001073007,0.0010995828,0.0011104643,0.0012680851,0.0011322461,0.0011361963,4.8828126e-05,0.006367825,0.0060217455,0.0065600835,0.0066878367,0.006478743,0.0064606704,0.0064997226,0.0064565,0.006171841,0.017107436,0.0017307692,0.18389446,0.17098704,0.18217403,0.17129512,0.16561963,0.17019638,0.17084795,0.19640441,0.18345354,0.06641535,1.0
16.0,0.00092874095,0.0009821504,0.0010596123,0.000947658,0.00081961695,0.00082252594,0.00084790774,0.00084352307,0.0008430984,0.0008235648,9.765625e-05,0.0049794726,0.0051843524,0.005491879,0.0049868524,0.0050172447,0.005033994,0.0050479565,0.0050773006,0.0069008674,0.03057822,0.0023076923,0.18651392,0.18944515,0.19294167,0.19003129,0.16335997,0.1633943,0.1679705,0.16613613,0.12217281,0.026933054,1.0,0.0012556091,0.0012472644,0.0013814718,0.0012628883,0.0012555313,0.0012586722,0.0012296978,0.0015872307,0.0016554352,0.001257909,9.765625e-05,0.0020383447,0.0020684078,0.0022413768,0.002072446,0.002074398,0.0020738589,0.0021503307,0.002100544,0.0031019682,0.011288502,0.0023076923,0.61599445,0.603007,0.61634964,0.6093709,0.6052509,0.6069228,0.57186455,0.7556284,0.5336725,0.11143276,1.0,0.00218435,0.0022294149,0.002441084,0.0022105463,0.0020751483,0.0020811982,0.0020776056,0.0024307538,0.0024985336,0.0020814738,9.765625e-05,0.0070178173,0.00725276,0.0077332556,0.0070592985,0.007091643,0.007107853,0.007198287,0.0071778446,0.010002836,0.041866723,0.0023076923,0.31125775,0.30738848,0.3156606,0.31313965,0.29261884,0.29280263,0.288625,0.33864674,0.24978253,0.049716663,1.0
32.0,0.0018853638,0.001880426,0.0016336106,0.0019059889,0.0014662109,0.0016486272,0.0016307682,0.0017199116,0.0018832348,0.0016736314,0.0001953125,0.0054935496,0.0054345615,0.0051077753,0.0055836663,0.0052407123,0.005588295,0.0054923072,0.005798652,0.01412457,0.07911874,0.0028846154,0.34319592,0.34601244,0.31982818,0.3413508,0.2797732,0.29501435,0.2969186,0.29660544,0.13333042,0.021153413,1.0,0.0023927689,0.0024396796,0.0022133105,0.0023966357,0.002187878,0.002420485,0.0024025291,0.0032215258,0.003748564,0.002473034,0.0001953125,0.0022073146,0.0022330135,0.0019907579,0.002218295,0.0020685345,0.002224749,0.0022466853,0.0022561913,0.005766116,0.027909566,0.0028846154,1.084018,1.0925503,1.1117929,1.0803955,1.0576947,1.0879812,1.0693661,1.4278601,0.6501021,0.08860883,1.0,0.0042781327,0.0043201055,0.003846921,0.0043026246,0.0036540888,0.0040691122,0.0040332973,0.0049414374,0.005631799,0.0041466653,0.0001953125,0.007700864,0.007667575,0.007098533,0.007801961,0.007309247,0.007813044,0.0077389926,0.008054843,0.019890686,0.107028306,0.0028846154,0.5555393,0.56342524,0.5419318,0.5514799,0.49992687,0.5208101,0.52116567,0.6134741,0.28313747,0.038743634,1.0
64.0,0.003749543,0.0039789435,0.0036548171,0.003436979,0.0032076389,0.003232576,0.0032741223,0.0027926266,0.0032499786,0.0030083433,0.000390625,0.006132195,0.0063838065,0.00595128,0.005580861,0.00600842,0.0061063915,0.005969012,0.006978199,0.029848043,0.19363831,0.0034615383,0.61145204,0.62328696,0.61412287,0.615851,0.5338573,0.5293758,0.54851997,0.40019304,0.10888415,0.015535889,1.0,0.00472378,0.0046907756,0.0046474207,0.0045165457,0.0046930052,0.0046701506,0.0048157796,0.005442325,0.0062686345,0.0044963397,0.000390625,0.002390738,0.00249682,0.002373675,0.0021944456,0.002405934,0.0024851523,0.0023952741,0.0031053387,0.011224032,0.06713494,0.0034615383,1.9758667,1.8787,1.9579011,2.0581717,1.950596,1.8792211,2.0105338,1.7525705,0.5585011,0.06697466,1.0,0.008473323,0.008669719,0.008302238,0.007953525,0.007900644,0.0079027265,0.008089902,0.008234952,0.009518613,0.007504683,0.000390625,0.008522933,0.008880626,0.008324955,0.0077753067,0.008414354,0.008591544,0.008364286,0.010083538,0.041072074,0.26077324,0.0034615383,0.9941792,0.9762508,0.99727124,1.022921,0.9389484,0.91982615,0.9671957,0.81667286,0.23175389,0.028778577,1.0
128.0,0.0075226277,0.006515585,0.0077568386,0.0076265913,0.005732586,0.0067289444,0.0063690934,0.006535538,0.005781159,0.006970769,0.00078125,0.007089928,0.0059337243,0.006635228,0.00649634,0.005830973,0.0065859193,0.006494675,0.012971949,0.066715546,0.45019943,0.0040384615,1.0610303,1.0980599,1.1690387,1.1739827,0.9831269,1.0217168,0.98066396,0.50382084,0.08665385,0.015483735,1.0,0.009072464,0.008299762,0.009153742,0.008752521,0.008327778,0.008979147,0.009120131,0.0125403255,0.011166748,0.009374801,0.00078125,0.0025694482,0.0022800583,0.0025314763,0.0025578402,0.002341839,0.0025880262,0.0025745146,0.005229666,0.023951005,0.1538306,0.0040384615,3.5308998,3.6401534,3.61597,3.4218404,3.5560849,3.4694963,3.5424662,2.397921,0.46623296,0.060942367,1.0,0.016595092,0.014815347,0.01691058,0.016379112,0.014060365,0.015708093,0.015489224,0.019075863,0.016947906,0.01634557,0.00078125,0.009659376,0.008213783,0.0091667045,0.00905418,0.008172812,0.0091739455,0.009069189,0.018201616,0.09066655,0.60403,0.0040384615,1.7180294,1.803718,1.8447831,1.8090111,1.7203828,1.7122505,1.7078952,1.0480313,0.18692568,0.027060857,1.0
256.0,0.014498762,0.014948806,0.0145897325,0.015780358,0.013509795,0.01338022,0.012970997,0.013032036,0.014056228,0.014148097,0.0015625,0.0070413267,0.007000832,0.0069714403,0.0072287787,0.0070661176,0.007183064,0.0072211195,0.027160255,0.15716346,1.0457734,0.0046153846,2.0590951,2.13529,2.092786,2.1829908,1.911912,1.8627455,1.7962584,0.47982007,0.089437,0.013528836,1.0,0.018196117,0.01767381,0.018513113,0.018218642,0.017709183,0.019196417,0.018513892,0.025186531,0.025019832,0.018331237,0.0015625,0.0026663141,0.0026653204,0.0027010483,0.0027317293,0.0027310196,0.0027742516,0.003181968,0.010155689,0.0549864,0.35885626,0.0046153846,6.824446,6.6310263,6.8540473,6.6692705,6.484458,6.9194937,5.818378,2.4800415,0.45501855,0.051082395,1.0,0.03269488,0.032622613,0.033102848,0.033999,0.031218978,0.032576635,0.031484887,0.038218565,0.03907606,0.032479335,0.0015625,0.009707641,0.009666152,0.009672489,0.009960508,0.009797137,0.009957315,0.010403087,0.037315942,0.21214986,1.4046297,0.0046153846,3.3679533,3.3749328,3.4223711,3.4133801,3.1865408,3.2716284,3.0264945,1.0241886,0.18419084,0.023123058,1.0
512.0,0.028869703,0.024974503,0.031424325,0.029102467,0.027508728,0.023125816,0.027380299,0.029285062,0.026818056,0.025511,0.003125,0.007340476,0.0068317093,0.0075567532,0.0073826835,0.007621029,0.0070080757,0.012880517,0.05771602,0.36862028,2.4363165,0.0051923078,3.9329472,3.655674,4.1584425,3.9419904,3.609582,3.299881,2.1257143,0.5073992,0.07275253,0.010471135,1.0,0.035732716,0.030995328,0.039265916,0.036864206,0.038160212,0.032776978,0.036331058,0.052122403,0.04682283,0.037132293,0.003125,0.0028331652,0.0024961047,0.0029023662,0.0028544664,0.0029450036,0.0026210956,0.005201703,0.021033123,0.12625113,0.8280639,0.0051923078,12.612295,12.4174795,13.528933,12.91457,12.957612,12.505068,6.9844546,2.4781106,0.3708706,0.044842303,1.0,0.06460242,0.05596983,0.070690244,0.06596667,0.06566894,0.055902794,0.06371136,0.081407465,0.07364088,0.06264329,0.003125,0.010173641,0.009327814,0.010459119,0.01023715,0.0105660325,0.009629171,0.01808222,0.07874914,0.4948714,3.2643805,0.0051923078,6.3499804,6.000316,6.7587185,6.4438515,6.2150993,5.8055663,3.5234258,1.0337569,0.14880812,0.019189948,1.0
1024.0,0.06004683,0.06366689,0.053436603,0.05884992,0.06361097,0.053835005,0.053425554,0.060247492,0.04663529,NaN,0.00625,0.008102868,0.007975092,0.007372115,0.008051254,0.00896913,0.0077435747,0.025998592,0.13089016,0.7803102,NaN,0.005769231,7.4105654,7.983217,7.248477,7.3094106,7.0922117,6.952216,2.0549402,0.46029046,0.059765063,NaN,1.0,0.07531622,0.07884174,0.06684017,0.07386349,0.082469,0.07463813,0.07709487,0.099399395,0.0875466,NaN,0.00625,0.0030812062,0.0030433591,0.0027538277,0.0030684061,0.0033210758,0.0032683462,0.00978937,0.046078995,0.26734138,NaN,0.005769231,24.443745,25.906157,24.271732,24.072268,24.832014,22.836666,7.8753657,2.157152,0.3274712,NaN,1.0,0.13536304,0.14250863,0.12027678,0.1327134,0.14607997,0.12847313,0.13052042,0.15964688,0.13418189,NaN,0.00625,0.011184074,0.011018451,0.0101259425,0.01111966,0.012290206,0.011011921,0.035787962,0.17696916,1.0476515,NaN,0.005769231,12.103196,12.933635,11.878082,11.935024,11.885885,11.666732,3.647048,0.902117,0.12807874,NaN,1.0
2048.0,0.11117394,0.13445169,0.13437499,0.117220715,0.11277966,0.11293624,0.111623295,0.118972614,0.112451166,NaN,0.0125,0.007895084,0.008372158,0.008492232,0.008340317,0.008694402,0.014040081,0.05444265,0.2847408,1.7292316,NaN,0.006346154,14.081413,16.059383,15.823282,14.054708,12.971526,8.043846,2.0502913,0.41782776,0.065029554,NaN,1.0,0.13794671,0.16091457,0.16146618,0.14927213,0.15629627,0.15187791,0.15185094,0.20567676,0.21018665,NaN,0.0125,0.0028730594,0.0031999424,0.003224419,0.003164696,0.0033199973,0.0055429973,0.019755766,0.09925164,0.59288466,NaN,0.006346154,48.013874,50.28671,50.076054,47.16792,47.07723,27.399961,7.6864114,2.0722756,0.35451522,NaN,1.0,0.24912065,0.29536626,0.29584116,0.26649284,0.26907593,0.26481414,0.26347423,0.3246494,0.3226378,NaN,0.0125,0.010768143,0.0115721,0.011716651,0.011505013,0.012014399,0.019583078,0.07419842,0.38399243,2.3221164,NaN,0.006346154,23.134968,25.523998,25.249636,23.163193,22.39612,13.5226,3.5509412,0.8454578,0.13894127,NaN,1.0
4096.0,0.24676728,0.24569622,0.26650363,0.2515955,0.22173175,0.24748579,0.2519259,0.22146337,NaN,NaN,0.025,0.008846186,0.008790158,0.008879162,0.008852334,0.009848885,0.027851634,0.116732724,0.6176852,NaN,NaN,0.0069230767,27.89533,27.951286,30.014502,28.421375,22.513386,8.885862,2.1581428,0.35853758,NaN,NaN,1.0,0.30964515,0.3068083,0.3187969,0.30559912,0.31076276,0.31426477,0.32028866,0.4049291,NaN,NaN,0.025,0.0033368636,0.0033224523,0.0031054318,0.0033240546,0.0040731,0.010380704,0.041358896,0.21325563,NaN,NaN,0.0069230767,92.795265,92.343925,102.65784,91.935646,76.29637,30.273937,7.7441297,1.8987968,NaN,NaN,1.0,0.55641246,0.55250454,0.58530056,0.5571946,0.53249454,0.56175053,0.57221454,0.6263925,NaN,NaN,0.025,0.01218305,0.01211261,0.011984594,0.012176389,0.013921985,0.038232338,0.15809162,0.83094084,NaN,NaN,0.0069230767,45.671032,45.613995,48.837746,45.76025,38.248463,14.693073,3.619512,0.75383526,NaN,NaN,1.0
8192.0,0.52937365,0.52395475,0.52671814,0.52247274,0.5353398,0.48839444,0.48867616,0.4733055,NaN,NaN,0.05,0.01228106,0.009296451,0.009159653,0.0095579615,0.01894015,0.058008075,0.25096056,1.3423412,NaN,NaN,0.0075,43.10488,56.36073,57.504154,54.663616,28.26481,8.419421,1.947223,0.35259703,NaN,NaN,1.0,0.6358874,0.63441455,0.60156906,0.63287973,0.7067366,0.6272609,0.63215214,0.8368346,NaN,NaN,0.05,0.0035397112,0.0034821243,0.0035077594,0.003935068,0.0072109587,0.020622822,0.08740046,0.45912367,NaN,NaN,0.0075,179.64386,182.19182,171.49667,160.8307,98.00869,30.415863,7.232824,1.822678,NaN,NaN,1.0,1.165261,1.1583693,1.1282872,1.1553525,1.2420764,1.1156554,1.1208283,1.3101401,NaN,NaN,0.05,0.015820771,0.012778575,0.012667413,0.013493029,0.02615111,0.078630894,0.33836102,1.8014648,NaN,NaN,0.0075,73.65387,90.64934,89.07006,85.62588,47.496128,14.188513,3.3125217,0.7272638,NaN,NaN,1.0


==> data/times_single_pass_widthwise_relu.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118
2.0,0.0001395829,0.00025977194,0.0005008243,0.00096998736,0.0019104593,0.0032947324,0.0067718327,0.015273996,0.029909782,0.069799736,0.116479,0.25001553,0.5903623,0.0017368272,0.0029363818,0.0032753572,0.0035195686,0.0054943077,0.005521789,0.007692758,0.010785343,0.011688098,0.012627099,0.011755088,0.013134081,0.015287992,0.080366604,0.088466674,0.15290678,0.27559838,0.3477161,0.59667844,0.8802867,1.4161807,2.5589948,5.527773,9.908815,19.035631,38.61608,0.0002452191,0.00039239973,0.00065929815,0.0012371801,0.0024539232,0.004288677,0.008661451,0.018004209,0.037008747,0.07876213,0.1408482,0.2981239,0.65574056,0.0015861411,0.0017330907,0.0018837564,0.0019727983,0.0022509918,0.0021131486,0.0023295525,0.0027557388,0.0028864816,0.003017433,0.002902262,0.0031503886,0.0035669878,0.15460107,0.22641616,0.3499912,0.6271194,1.090152,2.02952,3.7180748,6.533351,12.821404,26.102362,48.530495,94.63083,183.83594,0.000384802,0.0006521717,0.0011601225,0.0022071674,0.0043643825,0.0075834095,0.0154332835,0.033278205,0.06691853,0.14856187,0.2573272,0.54813945,1.2461028,0.0033229683,0.0046694726,0.0051591136,0.005492367,0.0077452995,0.0076349378,0.010022311,0.013541082,0.01457458,0.015644532,0.01465735,0.01628447,0.01885498,0.115800686,0.1396671,0.22486857,0.4018609,0.5634879,0.993251,1.5398928,2.4575734,4.591455,9.496089,17.556189,33.66026,66.08879,NaN
4.0,0.00014589354,0.00026031677,0.0005013868,0.0008746572,0.0019334238,0.0037410716,0.0065971836,0.013441138,0.029352563,0.053873163,0.13094984,0.23733428,0.5028805,0.0018165037,0.002922189,0.0033576712,0.0047138818,0.005426731,0.005932576,0.0075835846,0.008068554,0.009431103,0.011520863,0.013346808,0.012868527,0.013845697,0.080315575,0.0890828,0.14932576,0.18554924,0.3562778,0.6305982,0.86992943,1.665867,3.112315,4.67614,9.811322,18.443003,36.320347,0.00026863068,0.00039639696,0.00068159215,0.0011547208,0.0024703406,0.004796339,0.008271463,0.016351439,0.036612302,0.066613376,0.16014782,0.28800824,0.62054574,0.0017149374,0.0017431141,0.0018834062,0.0018660352,0.0022196267,0.002391343,0.0022582822,0.002390746,0.0028606355,0.0027472135,0.003195284,0.0030994117,0.0032526664,0.15664169,0.22740735,0.36189333,0.61880976,1.1129532,2.0057094,3.6627235,6.8394713,12.79866,24.247616,50.120056,92.923515,190.78062,0.00041452423,0.00065671373,0.001182979,0.002029378,0.0044037644,0.008537411,0.014868647,0.029792577,0.06596486,0.12048654,0.29109764,0.5253425,1.1234262,0.003531441,0.004665303,0.0052410774,0.006579917,0.0076463576,0.008323919,0.009841867,0.0104593,0.012291739,0.014268076,0.016542092,0.015967939,0.017098363,0.11738104,0.1407655,0.22571294,0.30842,0.5759297,1.025648,1.5107547,2.8484292,5.3666015,8.444484,17.59739,32.899834,65.70373,2018.7671
8.0,0.00012086332,0.0002248101,0.00055932254,0.0008347295,0.001716286,0.003832893,0.007673856,0.017708402,0.029492691,0.06496749,0.1269987,0.2720298,0.52987975,0.0015283972,0.002697099,0.0051047504,0.0047271512,0.005223695,0.007759457,0.00847804,0.009314608,0.009535123,0.012597047,0.013417192,0.014444454,0.015091759,0.07907847,0.08335256,0.10956903,0.17658193,0.32855782,0.49396408,0.90514505,1.9011431,3.0930583,5.1573586,9.46537,18.832819,35.110535,0.00021976233,0.00033526868,0.00079747103,0.0011299327,0.0022237413,0.004601256,0.009622466,0.020478802,0.03664542,0.07907648,0.15699756,0.3266441,0.63712704,0.0014144406,0.0015424266,0.0021922924,0.0018623583,0.0020136796,0.0023890971,0.0026001018,0.0029845461,0.0028337352,0.0030526817,0.003212668,0.0033819638,0.003528622,0.15537049,0.21736442,0.36376125,0.60672146,1.1043173,1.9259393,3.7008035,6.8616133,12.931844,25.903938,48.868282,96.584145,180.55974,0.00034062564,0.00056007877,0.0013567936,0.0019646622,0.003940027,0.0084341485,0.017296322,0.038187206,0.06613811,0.14404397,0.28399625,0.5986739,1.1670067,0.0029428378,0.0042395256,0.0072970428,0.0065895095,0.007237375,0.010148554,0.011078142,0.012299154,0.012368858,0.015649728,0.01662986,0.017826417,0.018620381,0.11574734,0.13210882,0.18593745,0.29815,0.54440004,0.831069,1.5613017,3.1048644,5.347148,9.204247,17.07749,33.583523,62.673622,504.69177
16.0,0.00014085323,0.00023321435,0.00049333833,0.0008349493,0.0019015074,0.004297795,0.007539296,0.014879448,0.03102647,0.05770451,0.13955225,0.27407768,0.5682591,0.0017372966,0.00290972,0.004586033,0.004924927,0.0070862845,0.008334925,0.00836795,0.009052621,0.0114290565,0.011429079,0.013744321,0.0143054575,0.015991088,0.0810761,0.080150105,0.10757409,0.16953537,0.2683363,0.51563686,0.9009729,1.6436619,2.714701,5.04892,10.153448,19.15896,35.535988,0.00024902076,0.00035006553,0.0006929897,0.001158271,0.002457559,0.005013656,0.009595289,0.019060757,0.035766628,0.071744114,0.1660082,0.31106532,0.6520685,0.0016022846,0.0015535504,0.0019363752,0.0019221567,0.0022395551,0.0026367158,0.002590989,0.0027428102,0.002877999,0.0027992427,0.00325308,0.0033890754,0.0041093184,0.15541606,0.22533259,0.35787988,0.60258925,1.0973425,1.9014776,3.7033305,6.949353,12.427602,25.62983,51.031086,91.78471,158.68045,0.00038987398,0.0005832799,0.001186328,0.0019932203,0.0043590665,0.009311451,0.017134584,0.033940203,0.0667931,0.12944862,0.30556047,0.58514297,1.2203276,0.0033395812,0.0044632703,0.006522408,0.0068470836,0.00932584,0.010971641,0.010958939,0.011795431,0.014307056,0.014228322,0.0169974,0.017694533,0.020100407,0.11674338,0.13068442,0.18188497,0.291105,0.46741813,0.8486835,1.5635259,2.8774025,4.668543,9.097955,17.976894,33.069138,60.711586,126.17294
32.0,0.00012476742,0.00023347512,0.0003866218,0.00085802004,0.001745604,0.0033476576,0.006887447,0.013297943,0.02178803,0.053737495,0.109285146,0.2345515,0.5012431,0.001694228,0.0039986596,0.004228078,0.0055551417,0.007263787,0.007841598,0.008855358,0.010972489,0.010351517,0.01274227,0.012291241,0.01567993,0.030590486,0.07364264,0.058388345,0.091441505,0.15445511,0.24031596,0.4269101,0.7777718,1.211935,2.1048152,4.2172623,8.891302,14.958709,16.385588,0.00024849083,0.00039366446,0.0006134771,0.0012548007,0.0025147386,0.0050167385,0.009550463,0.019411068,0.03151597,0.07598484,0.14557388,0.29954377,0.6716585,0.0015805559,0.0017536543,0.0017092302,0.0021046326,0.0023338143,0.0024807882,0.002620373,0.0027506351,0.002562936,0.0030872473,0.0029665306,0.004072602,0.007121563,0.15721737,0.22448236,0.3589201,0.59620893,1.077523,2.0222359,3.6446962,7.0569406,12.2968235,24.61249,49.072098,73.55096,94.313354,0.00037325826,0.0006271396,0.0010000989,0.0021128207,0.0042603426,0.008364396,0.01643791,0.03270901,0.053304,0.12972234,0.25485903,0.5340953,1.1729016,0.003274784,0.005752314,0.005937308,0.0076597743,0.009597601,0.010322386,0.011475731,0.013723124,0.012914453,0.015829517,0.015257772,0.019752532,0.03771205,0.1139795,0.109023884,0.16844316,0.27583328,0.4438966,0.81031615,1.4324064,2.383496,4.127469,8.194965,16.703554,27.039333,31.10151,31.543236
64.0,0.00012404844,0.0002290085,0.00044044526,0.00084482133,0.0016351938,0.0029278323,0.0058486722,0.011903498,0.026850328,0.058762647,0.10679416,0.22315067,0.47828263,0.0017046928,0.0040027834,0.0057873856,0.0064133294,0.0070244893,0.007606052,0.009708457,0.010023158,0.012153429,0.013012908,0.022483058,0.04557214,0.09546593,0.07276879,0.05721231,0.07610436,0.13172898,0.23278472,0.38493457,0.6024307,1.1875995,2.20928,4.51572,4.749984,4.896647,5.0099826,0.0002491288,0.0003944561,0.00070274714,0.0012862906,0.0024082474,0.0042671114,0.009175807,0.017352566,0.03823106,0.08007787,0.15026808,0.31469455,0.6428016,0.0015997626,0.0017512161,0.0019362872,0.0020957552,0.0022471882,0.0021712594,0.0023654476,0.0025420971,0.0029768809,0.0034105256,0.005472347,0.010302609,0.020557731,0.1557286,0.22524695,0.3629354,0.61375993,1.0716715,1.9652703,3.8790998,6.826083,12.842657,23.479628,27.45953,30.545134,31.268118,0.00037317723,0.0006234646,0.0011431924,0.002131112,0.0040434413,0.0071949437,0.0150244795,0.029256064,0.06508139,0.13884053,0.25706226,0.53784525,1.1210842,0.0033044554,0.0057539996,0.007723673,0.008509085,0.009271678,0.009777311,0.012073904,0.012565255,0.015130309,0.016423434,0.027955405,0.05587475,0.11602366,0.112931535,0.10835326,0.1480115,0.2504514,0.43610677,0.7358816,1.2443762,2.3283303,4.3013916,8.453806,9.19544,9.625909,9.662548,7.885809
128.0,0.00012466684,0.00022943318,0.00043398328,0.0008652322,0.0015474111,0.0029445104,0.007888921,0.0131024495,0.028184284,0.054371573,0.12244842,0.2296736,0.47006994,0.0018135048,0.0040397123,0.0060398597,0.0066115167,0.0074912608,0.008774567,0.011001285,0.011498526,0.020743307,0.041435376,0.08898784,0.1912346,0.4033934,0.068743594,0.056794435,0.071853206,0.13086744,0.20656218,0.3355733,0.71709085,1.1394895,1.358717,1.3122017,1.3760129,1.2010044,1.1652892,0.00024966896,0.00039158762,0.0006499272,0.0012922212,0.002301395,0.004363943,0.011365244,0.018823113,0.040656444,0.07627056,0.15499876,0.3001966,0.63874227,0.0016737115,0.0017541349,0.0019433126,0.002118403,0.002122365,0.002214007,0.0029027183,0.0032553226,0.005196482,0.009592466,0.019469265,0.04097403,0.08458811,0.14917085,0.22323689,0.33444294,0.6099978,1.084354,1.971061,3.9153798,5.7822576,7.82384,7.95109,7.9612026,7.326509,7.551206,0.0003743358,0.0006210208,0.0010839105,0.0021574534,0.003848806,0.0073084533,0.019254165,0.031925563,0.06884073,0.13064213,0.2774472,0.52987015,1.1088122,0.0034872163,0.005793847,0.007983172,0.00872992,0.009613626,0.0109885745,0.013904003,0.014753848,0.025939789,0.051027842,0.1084571,0.23220864,0.4879815,0.107345164,0.10718626,0.1357744,0.24713326,0.40034905,0.6650957,1.3847929,2.1638803,2.653866,2.5602129,2.5581284,2.281871,2.2722423,1.9714522
256.0,0.000125831,0.0002268888,0.0004300177,0.00087393634,0.0017423574,0.003306155,0.0064964667,0.012763787,0.023280121,0.045418654,0.13709229,0.25993022,0.44947696,0.0018095821,0.003938753,0.006936118,0.008021492,0.008838123,0.011176095,0.020531513,0.043781236,0.09463572,0.20816821,0.4596848,1.0019155,2.173103,0.06953594,0.05760422,0.061996885,0.108949356,0.19714111,0.2958238,0.31641442,0.29153556,0.2459972,0.21818247,0.2982311,0.2594333,0.20683646,0.0002746163,0.00046882033,0.00084747374,0.0015862491,0.0032824539,0.006271579,0.012243219,0.02284468,0.04304144,0.08506088,0.23288305,0.4157293,0.7875878,0.0016974211,0.001735054,0.0019175559,0.0021049185,0.002274081,0.003201911,0.00515981,0.010074608,0.020613585,0.044158753,0.09676362,0.20844041,0.44854507,0.16178443,0.27020505,0.44195515,0.7535917,1.4434198,1.9586986,2.3728042,2.2675502,2.0880134,1.9262519,2.406721,1.9944756,1.7558722,0.0004004473,0.00069570914,0.0012774915,0.0024601854,0.0050248113,0.009577734,0.018739685,0.035608467,0.06632157,0.13047953,0.36997533,0.67565954,1.2370648,0.0035070032,0.005673807,0.008853674,0.01012641,0.011112204,0.014378007,0.025691323,0.053855844,0.115249306,0.25232697,0.5564484,1.2103559,2.621648,0.114185035,0.12261769,0.14428942,0.24294744,0.45218855,0.6661379,0.7294169,0.6611811,0.57546175,0.517105,0.664887,0.5582321,0.47186533,0.49286306
512.0,0.0001228489,0.0002498515,0.00043577515,0.00075282156,0.0016514324,0.0034796782,0.0067823343,0.0139577165,0.02675993,0.054328788,0.111664236,NaN,NaN,0.0018126816,0.0044912305,0.0070308056,0.009936508,0.021608248,0.047920547,0.10919316,0.25107494,0.55581677,1.2602638,2.8245478,NaN,NaN,0.06777191,0.055630967,0.06198083,0.075763196,0.076426014,0.07261349,0.062113177,0.055591833,0.04814524,0.04310906,0.039533492,NaN,NaN,0.00027612224,0.0004995223,0.00085978024,0.0015020147,0.0032243915,0.0062099397,0.012844063,0.024861434,0.049509667,0.09901297,0.19042927,NaN,NaN,0.0016973466,0.0019656941,0.002078496,0.0028347746,0.005350683,0.010963902,0.023609199,0.053463332,0.116299525,0.2610903,0.58254063,NaN,NaN,0.16267876,0.25412005,0.413655,0.52985334,0.6026131,0.5663987,0.5440279,0.46501842,0.42570823,0.37922883,0.3268944,NaN,NaN,0.00039897114,0.0007493738,0.0012955554,0.0022548363,0.004875824,0.009689618,0.019626398,0.03881915,0.0762696,0.15334176,0.3020935,NaN,NaN,0.0035100281,0.0064569246,0.0091093015,0.012771282,0.026958931,0.05888445,0.13280237,0.30453828,0.6721163,1.5213541,3.4070883,NaN,NaN,0.11366608,0.11605739,0.14222336,0.1765552,0.18086118,0.16455309,0.1477865,0.12746887,0.11347679,0.100792944,0.08866618,NaN,NaN,0.123215765
1024.0,0.00012383796,0.00022941269,0.00038434938,0.00085395575,0.0016924962,0.0034336448,0.0061606504,0.013052665,0.026573513,NaN,NaN,NaN,NaN,0.0017978456,0.0055102995,0.023363099,0.059093423,0.14781152,0.30593154,0.73311913,1.9813977,3.879152,NaN,NaN,NaN,NaN,0.06888131,0.041633435,0.01645113,0.014450944,0.011450368,0.011223572,0.008403341,0.0065876045,0.0068503404,NaN,NaN,NaN,NaN,0.00024635904,0.000395854,0.0006134398,0.0012749229,0.0024852492,0.004888665,0.008835349,0.01870697,0.037484586,NaN,NaN,NaN,NaN,0.0016936306,0.0026273234,0.004928503,0.011172166,0.026614994,0.06332931,0.14855553,0.34334743,0.79055816,NaN,NaN,NaN,NaN,0.14546208,0.15066817,0.124467775,0.114116,0.093377784,0.07719435,0.05947506,0.054484084,0.047415342,NaN,NaN,NaN,NaN,0.000370197,0.0006252667,0.0009977892,0.0021288786,0.0041777454,0.00832231,0.014996,0.031759635,0.064058095,NaN,NaN,NaN,NaN,0.0034914762,0.008137623,0.028291602,0.07026559,0.17442651,0.36926085,0.88167465,2.3247452,4.66971,NaN,NaN,NaN,NaN,0.10602879,0.07683653,0.035268035,0.030297598,0.023951322,0.022537753,0.017008541,0.013661555,0.013717788,NaN,NaN,NaN,NaN,0.030803941
2048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.0077009853
